Contour integral methods and structured perturbations for linear differential-algebraic equations

We generalize the contour integral methods (CIM) framework to the time integration of linear dynamical systems that are subject to algebraic constraints at all times during their evolution. The proposed approach relies on applying the Laplace transform to the Cauchy problem associated with a linear system of differential-algebraic equations (DAE), and subsequently reconstructing the time-domain solution by approximating the inverse Laplace transform via a suitable quadrature rule. This procedure yields an efficient and accurate alternative to classical Runge-Kutta schemes, which are well known to exhibit order reduction in accuracy when applied to DAE. In the second part of the paper, we address linear parametric DAE and propose an efficient strategy for tuning the integration contour in the CIM framework using suitable structured-unstructured pseudospectral computations. This allows the identification of a single integration profile capable of approximating an entire family of parametric solutions, thereby facilitating the efficient application of model order reduction techniques. Finally, numerical experiments are presented to validate the proposed methodology and support the theoretical findings.

==> img/DataCSV/Example_MassSpring_ComTime_data.csv <==
x1,y1,y2,y3,y4
101,0.0292,0.1105,0.0745,0.44
201,0.0357,0.237,0.0857,0.88
401,0.0512,0.7225,0.0858,1.76
801,0.0687,1.6578,0.086,3.52
1601,0.121,3.0637,0.0848,7.04
3201,0.2128,4.34,0.1,14.08
6401,0.42,9.24,0.14,28.16
12801,0.8266,19.18,0.17,56.32
24001,1.7,34.6,0.2115,112.64
48001,3.6,66,0.27,225.28
96001,7.8,132.26,0.45,450.56


==> img/DataCSV/Fig1a_QP.csv <==
x1,y1
14,0.00540476839789662
21,9.12597995825431e-06
28,6.1771380122925e-09
36,3.33625909362465e-11


==> img/DataCSV/Fig1a_bis_QP.csv <==
x1,y1
438,2.6818148114904e-05
575,8.59911920053853e-08
720,1.56320858360078e-09
873,2.31511365141048e-10


==> img/DataCSV/Fig1a_bis_tol1.000000e-02.csv <==
x1,y1,y2
1,1050.09156346012,0.01
2,8877.91450563646,0.01
3,16168.1302506363,0.01
4,6773.92358630651,0.01
5,3331.69880693855,0.01
6,5109.52802086095,0.01
7,4916.32160459136,0.01
8,11844.0285399182,0.01
9,11408.4216983286,0.01
10,7520.71536409506,0.01
11,4816.81642390119,0.01
12,3470.71849705136,0.01
13,6130.9108405904,0.01
14,3992.68739016959,0.01
15,4847.26763631861,0.01
16,2816.01152512598,0.01
17,3508.1646603334,0.01
18,3266.72383151127,0.01
19,1442.63943540563,0.01
20,3042.3570489698,0.01
21,3737.5164350764,0.01
22,3906.74015552665,0.01
23,6971.62017337234,0.01
24,1135.19504763908,0.01
25,1457.97990066196,0.01
26,2134.50548536644,0.01
27,2946.77139505841,0.01
28,3838.78160049955,0.01
29,5055.55476264237,0.01
30,6820.39979181617,0.01
31,7135.93349375283,0.01
32,211.337917529354,0.01
33,603.921208806489,0.01
34,473.859624944906,0.01
35,679.097926153332,0.01
36,1061.85797523616,0.01
37,889.213611350984,0.01
38,1294.43153616436,0.01
39,2030.90149292375,0.01
40,1605.70861994361,0.01
41,2366.50995694124,0.01
42,3660.62569663067,0.01
43,3050.04557211379,0.01
44,4594.06615004836,0.01
45,6911.91828904656,0.01
46,4289.78376436834,0.01
47,5813.45672672713,0.01
48,741.159589163547,0.01
49,108.97489628884,0.01
50,64.8979639087641,0.01
51,106.324281565189,0.01
52,126.429645374042,0.01
53,88.2900395373318,0.01
54,144.186024590478,0.01
55,172.201535534668,0.01
56,120.201915394726,0.01
57,195.525945112628,0.01
58,234.537837682356,0.01
59,163.66011705795,0.01
60,265.139440776621,0.01
61,319.429410941978,0.01
62,222.845559427823,0.01
63,359.529696980805,0.01
64,435.036091359981,0.01
65,303.45627369109,0.01
66,487.51130454504,0.01
67,592.466236774563,0.01
68,413.26081713578,0.01
69,661.041285955721,0.01
70,806.855401329017,0.01
71,562.856825680704,0.01
72,896.322104596882,0.01
73,1098.79943557078,0.01
74,766.604315737003,0.01
75,1215.23909322828,0.01
76,1496.20710474324,0.01
77,1043.62839679073,0.01
78,1647.21297037685,0.01
79,2036.68484806864,0.01
80,1419.96563310896,0.01
81,2233.0456153078,0.01
82,2772.91500974752,0.01
83,1940.07418606032,0.01
84,3036.50388046696,0.01
85,3788.43240397816,0.01
86,2697.69110339628,0.01
87,4152.23715040712,0.01
88,5232.76199518139,0.01
89,3737.03954344749,0.01
90,5553.66395231589,0.01
91,7105.5750033795,0.01
92,3855.98914355571,0.01
93,6535.9101152515,0.01
94,7287.07182005202,0.01
95,4041.54392121498,0.01
96,1362.41124070472,0.01
97,306.470731039553,0.01
98,48.6425826277303,0.01
99,5.66036414085177,0.01
100,0.496906731814472,0.01
101,0.033672784998294,0.01
102,0.00183050188483034,0.01
103,0.0001319538921684,0.01
104,6.38518715327273e-05,0.01
105,5.52138191558958e-05,0.01
106,4.72626601948897e-05,0.01
107,4.45058681236244e-05,0.01
108,4.83787370434133e-05,0.01
109,5.41442724830471e-05,0.01
110,5.55473905714057e-05,0.01
111,5.18841530075495e-05,0.01
112,4.73382910401615e-05,0.01
113,4.59125098253126e-05,0.01
114,4.82084637707155e-05,0.01
115,5.13333492795112e-05,0.01
116,5.20095131884534e-05,0.01
117,4.98969387054763e-05,0.01
118,4.73063288775338e-05,0.01
119,4.65115033446062e-05,0.01
120,4.7773659067107e-05,0.01
121,4.94303242174771e-05,0.01
122,4.97239037501227e-05,0.01
123,4.84883194298891e-05,0.01
124,4.69977759997641e-05,0.01
125,4.65153661278957e-05,0.01
126,4.71628800709349e-05,0.01
127,4.80087920692455e-05,0.01
128,4.81013847430429e-05,0.01
129,4.73573250978912e-05,0.01
130,4.64771789784849e-05,0.01
131,4.61556426316305e-05,0.01
132,4.6453025138384e-05,0.01
133,4.68540695914118e-05,0.01
134,4.68411832759501e-05,0.01
135,4.63713312024496e-05,0.01
136,4.58284072741013e-05,0.01
137,4.55927323434617e-05,0.01
138,4.56956238036664e-05,0.01
139,4.58543709883527e-05,0.01
140,4.5786613907022e-05,0.01
141,4.54697014558921e-05,0.01
142,4.51133570549629e-05,0.01
143,4.49254234682962e-05,0.01
144,4.49225747070463e-05,0.01
145,4.49503382569938e-05,0.01
146,4.48550075038634e-05,0.01
147,4.46239865217559e-05,0.01
148,4.43716992505647e-05,0.01
149,4.42114939017359e-05,0.01
150,4.41526309640573e-05,0.01
151,4.41109445033589e-05,0.01
152,4.40026093238543e-05,0.01
153,4.38206559809666e-05,0.01
154,4.3627261344082e-05,0.01
155,4.34841998030374e-05,0.01
156,4.33968857519456e-05,0.01
157,4.33193425773808e-05,0.01
158,4.32059887597288e-05,0.01
159,4.30528767542583e-05,0.01
160,4.28937359425878e-05,0.01
161,4.27622656071328e-05,0.01
162,4.2661495414717e-05,0.01
163,4.25665406753444e-05,0.01
164,4.24525415425637e-05,0.01
165,4.23172595369188e-05,0.01
166,4.21788629773942e-05,0.01
167,4.20558741236925e-05,0.01
168,4.19499366109043e-05,0.01
169,4.18474652360747e-05,0.01
170,4.17352055183742e-05,0.01
171,4.16116580644778e-05,0.01
172,4.14866619598986e-05,0.01
173,4.13703620177708e-05,0.01
174,4.12636993939878e-05,0.01
175,4.11592899686327e-05,0.01
176,4.10499020538876e-05,0.01
177,4.09347546334731e-05,0.01
178,4.08190868693278e-05,0.01
179,4.07084468016382e-05,0.01
180,4.06033755075166e-05,0.01
181,4.04999225695721e-05,0.01
182,4.03940951105205e-05,0.01
183,4.0285373852786e-05,0.01
184,4.01767432217832e-05,0.01
185,4.00711442243035e-05,0.01
186,3.99688841432569e-05,0.01
187,3.98678572674074e-05,0.01
188,3.97658257410044e-05,0.01
189,3.96625496252928e-05,0.01
190,3.95596724556628e-05,0.01
191,3.94585757364283e-05,0.01
192,3.93597005373155e-05,0.01
193,3.92618137830734e-05,0.01
194,3.91637086451139e-05,0.01
195,3.90651525824557e-05,0.01
196,3.89671663068522e-05,0.01
197,3.8870446376266e-05,0.01
198,3.87751667918429e-05,0.01
199,3.86807359843093e-05,0.01
200,3.85864635336641e-05,0.01
201,3.84922617373129e-05,0.01
202,3.83985682045542e-05,0.01
203,3.83059240861609e-05,0.01
204,3.8214293372659e-05,0.01
205,3.81234073330777e-05,0.01
206,3.80328711451757e-05,0.01
207,3.79426656665606e-05,0.01
208,3.7853013871465e-05,0.01
209,3.77641550229677e-05,0.01
210,3.76761437522898e-05,0.01
211,3.75887881364514e-05,0.01
212,3.75018716470124e-05,0.01
213,3.74154090838063e-05,0.01
214,3.73294981791105e-05,0.01
215,3.72442589724014e-05,0.01
216,3.71597257578317e-05,0.01
217,3.70758258770987e-05,0.01
218,3.69924116307991e-05,0.01
219,3.69094430779544e-05,0.01
220,3.6827032169276e-05,0.01
221,3.67452257701627e-05,0.01
222,3.66640326609482e-05,0.01
223,3.65834426911237e-05,0.01
224,3.65033504400367e-05,0.01
225,3.64237514956558e-05,0.01
226,3.6344646162835e-05,0.01
227,3.62660905124955e-05,0.01
228,3.61881425841361e-05,0.01
229,3.61107985119399e-05,0.01
230,3.60337217288068e-05,0.01
231,3.59572601484474e-05,0.01
232,3.58812708539076e-05,0.01
233,3.58058857189024e-05,0.01
234,3.57309778137216e-05,0.01
235,3.56565082094871e-05,0.01
236,3.55826339961323e-05,0.01
237,3.55091627797726e-05,0.01
238,3.54362024185073e-05,0.01
239,3.53636874285741e-05,0.01
240,3.52917662350484e-05,0.01
241,3.52201614228834e-05,0.01
242,3.51490834379268e-05,0.01
243,3.50784469494303e-05,0.01
244,3.50083063618604e-05,0.01
245,3.49386095711487e-05,0.01
246,3.48693615056625e-05,0.01
247,3.48005876528938e-05,0.01
248,3.47321977780651e-05,0.01
249,3.46643246825308e-05,0.01
250,3.45968319589351e-05,0.01
251,3.45297784103637e-05,0.01
252,3.44631655133604e-05,0.01
253,3.43969975694811e-05,0.01
254,3.43312211435921e-05,0.01
255,3.42658696471387e-05,0.01
256,3.42009509461949e-05,0.01
257,3.41363986946463e-05,0.01
258,3.40722320909318e-05,0.01
259,3.40085919960047e-05,0.01
260,3.39452257831646e-05,0.01
261,3.38823370479076e-05,0.01
262,3.38198136529997e-05,0.01
263,3.37576560466964e-05,0.01
264,3.36959080570648e-05,0.01
265,3.36345600023032e-05,0.01
266,3.35736087300111e-05,0.01
267,3.35129829443305e-05,0.01
268,3.34527160376196e-05,0.01
269,3.339296225342e-05,0.01
270,3.33333920455213e-05,0.01
271,3.32742395388688e-05,0.01
272,3.32154981534761e-05,0.01
273,3.31571082163275e-05,0.01
274,3.30990343840832e-05,0.01
275,3.30413927774039e-05,0.01
276,3.29840018238108e-05,0.01
277,3.29271126750389e-05,0.01
278,3.28703478278378e-05,0.01
279,3.28140461018266e-05,0.01
280,3.2758001431318e-05,0.01
281,3.2702399801316e-05,0.01
282,3.26471723703627e-05,0.01
283,3.25921050134578e-05,0.01
284,3.25374634808145e-05,0.01
285,3.24831456705212e-05,0.01
286,3.24291128122183e-05,0.01
287,3.23754619351276e-05,0.01
288,3.23220459587603e-05,0.01
289,3.22690033727491e-05,0.01
290,3.22162713903915e-05,0.01
291,3.21638012870981e-05,0.01
292,3.21116882208528e-05,0.01
293,3.2059832425316e-05,0.01
294,3.20082836089499e-05,0.01
295,3.19570783952635e-05,0.01
296,3.19061362487418e-05,0.01
297,3.18555206635723e-05,0.01
298,3.1805158192213e-05,0.01
299,3.17551051252354e-05,0.01
300,3.17053545090849e-05,0.01
301,3.16558589517655e-05,0.01
302,3.16066737379755e-05,0.01
303,3.15577169184203e-05,0.01
304,3.15090704598013e-05,0.01
305,3.14606862817194e-05,0.01
306,3.14125944866099e-05,0.01
307,3.13647263630464e-05,0.01
308,3.13172112637678e-05,0.01
309,3.12699148421871e-05,0.01
310,3.12228705826328e-05,0.01
311,3.11761130945584e-05,0.01
312,3.1129613065559e-05,0.01
313,3.10833393601506e-05,0.01
314,3.10373609680593e-05,0.01
315,3.09916442832152e-05,0.01
316,3.09461504338309e-05,0.01
317,3.09008995568586e-05,0.01
318,3.08559306722021e-05,0.01
319,3.08112076119923e-05,0.01
320,3.07667076816277e-05,0.01
321,3.07224500308868e-05,0.01
322,3.06784464290591e-05,0.01
323,3.06346377777164e-05,0.01
324,3.05911003975347e-05,0.01
325,3.05477238131221e-05,0.01
326,3.05047490942352e-05,0.01
327,3.04618971966982e-05,0.01
328,3.04193167964975e-05,0.01
329,3.03769387894592e-05,0.01
330,3.03347826925599e-05,0.01
331,3.02928310364781e-05,0.01
332,3.02511166299766e-05,0.01
333,3.0209631037487e-05,0.01
334,3.01683830192826e-05,0.01
335,3.01273530375127e-05,0.01
336,3.00865097001848e-05,0.01
337,3.00458969320801e-05,0.01
338,3.00055111483011e-05,0.01
339,2.99653097637752e-05,0.01
340,2.99253317884157e-05,0.01
341,2.98854998354086e-05,0.01
342,2.98459845317452e-05,0.01
343,2.98066275744475e-05,0.01
344,2.97674796654033e-05,0.01
345,2.97284967061501e-05,0.01
346,2.96897431524556e-05,0.01
347,2.96511928910099e-05,0.01
348,2.96128114516356e-05,0.01
349,2.95746494662527e-05,0.01
350,2.9536674381317e-05,0.01
351,2.94989514043245e-05,0.01
352,2.94612778908304e-05,0.01
353,2.94239358611432e-05,0.01
354,2.93867589289786e-05,0.01
355,2.93497081953026e-05,0.01
356,2.93129082538595e-05,0.01
357,2.92762737809447e-05,0.01
358,2.92397674726828e-05,0.01
359,2.9203500594999e-05,0.01
360,2.91674051770186e-05,0.01
361,2.91314582897136e-05,0.01
362,2.90957209249012e-05,0.01
363,2.9060164187827e-05,0.01
364,2.9024771073683e-05,0.01
365,2.89895640535872e-05,0.01
366,2.89546112321748e-05,0.01
367,2.89196554300381e-05,0.01
368,2.88849590587112e-05,0.01
369,2.88504345974518e-05,0.01
370,2.88160850091858e-05,0.01
371,2.87818729102782e-05,0.01
372,2.87478578167688e-05,0.01
373,2.87139945188505e-05,0.01
374,2.8680307790898e-05,0.01
375,2.86466975552297e-05,0.01
376,2.8613371009674e-05,0.01
377,2.85801569891881e-05,0.01
378,2.85471159315933e-05,0.01
379,2.85142054755447e-05,0.01
380,2.84814760195158e-05,0.01
381,2.84488725626686e-05,0.01
382,2.8416445901694e-05,0.01
383,2.83841696849662e-05,0.01
384,2.83520682980789e-05,0.01
385,2.83201029574829e-05,0.01
386,2.82882857680052e-05,0.01
387,2.82565803923107e-05,0.01
388,2.82250951482499e-05,0.01
389,2.81937044441682e-05,0.01
390,2.81624809483369e-05,0.01
391,2.81313977064236e-05,0.01
392,2.81004660454066e-05,0.01
393,2.80696576504848e-05,0.01
394,2.80390028254341e-05,0.01
395,2.80084581692637e-05,0.01
396,2.79781302631507e-05,0.01
397,2.79479008179237e-05,0.01
398,2.79178031331025e-05,0.01
399,2.78878422348244e-05,0.01
400,2.78580347074449e-05,0.01
401,2.78283710724296e-05,0.01
402,2.77988128026489e-05,0.01
403,2.77693876769431e-05,0.01
404,2.77401291874431e-05,0.01
405,2.77109638823152e-05,0.01
406,2.76819570293391e-05,0.01
407,2.76530700156388e-05,0.01
408,2.76243235717359e-05,0.01
409,2.75957021155262e-05,0.01
410,2.75672007447164e-05,0.01
411,2.75388490528314e-05,0.01
412,2.75105874315052e-05,0.01
413,2.74824893597182e-05,0.01
414,2.7454486273939e-05,0.01
415,2.74266172392694e-05,0.01
416,2.7398870587184e-05,0.01
417,2.73712423476816e-05,0.01
418,2.73437733305382e-05,0.01
419,2.73163475395009e-05,0.01
420,2.72891115184928e-05,0.01
421,2.7261981075576e-05,0.01
422,2.72349636642231e-05,0.01
423,2.72080487397072e-05,0.01
424,2.71812985124251e-05,0.01
425,2.71545695473747e-05,0.01
426,2.71280151588063e-05,0.01
427,2.71015962168056e-05,0.01
428,2.70752742669232e-05,0.01
429,2.70490642330645e-05,0.01
430,2.70229774688297e-05,0.01
431,2.69969729426273e-05,0.01
432,2.69711003956673e-05,0.01
433,2.69453329487028e-05,0.01
434,2.69196768056822e-05,0.01
435,2.68941465495362e-05,0.01
436,2.68687141740998e-05,0.01
437,2.68433887792839e-05,0.01
438,2.6818148114904e-05,0.01
439,2.67930184958964e-05,0.01
440,2.67680227068805e-05,0.01
441,2.67431465393103e-05,0.01
442,2.67183157236261e-05,0.01
443,2.66935326737855e-05,0.01
444,2.66690106532179e-05,0.01
445,2.6644599098148e-05,0.01
446,2.66201548216992e-05,0.01
447,2.6595845910145e-05,0.01
448,2.65716682178846e-05,0.01
449,2.65475719303592e-05,0.01
450,2.65235954441207e-05,0.01
451,2.64997144994838e-05,0.01
452,2.64759350035052e-05,0.01
453,2.6452237664857e-05,0.01
454,2.64286464012542e-05,0.01
455,2.64051576960809e-05,0.01
456,2.63817300068353e-05,0.01
457,2.63584210850083e-05,0.01
458,2.6335224862186e-05,0.01
459,2.63121178461537e-05,0.01
460,2.62890969952056e-05,0.01
461,2.62661498506866e-05,0.01
462,2.62433168401144e-05,0.01
463,2.62205745426773e-05,0.01
464,2.61979295769335e-05,0.01
465,2.61753474584737e-05,0.01
466,2.61528617569383e-05,0.01
467,2.61305215347963e-05,0.01
468,2.6108209440748e-05,0.01
469,2.60860070739268e-05,0.01
470,2.60639023962703e-05,0.01
471,2.60418962308034e-05,0.01
472,2.60199192563212e-05,0.01
473,2.599799595452e-05,0.01
474,2.59762999506566e-05,0.01
475,2.59546066887295e-05,0.01
476,2.59329470161789e-05,0.01
477,2.59114927291968e-05,0.01
478,2.58900778493595e-05,0.01
479,2.58687494237485e-05,0.01
480,2.58474735703815e-05,0.01
481,2.58262901301865e-05,0.01
482,2.58052130647629e-05,0.01
483,2.57841992468774e-05,0.01
484,2.57632719670086e-05,0.01
485,2.57424377747975e-05,0.01
486,2.57216494996834e-05,0.01
487,2.57009606210826e-05,0.01


==> img/DataCSV/Fig1a_bis_tol1.000000e-04.csv <==
x1,y1,y2
1,746.29836653391,0.0001
2,4065.39335667258,0.0001
3,33247.3421961929,0.0001
4,11696.7949858403,0.0001
5,4775.97410228146,0.0001
6,1678.09785474343,0.0001
7,3823.87896824045,0.0001
8,4573.21691856434,0.0001
9,3024.30249948926,0.0001
10,7953.07382376896,0.0001
11,3921.79743392196,0.0001
12,7560.83766548246,0.0001
13,4815.53987178045,0.0001
14,3249.73989240212,0.0001
15,6184.10219784481,0.0001
16,1825.72173830543,0.0001
17,6564.18522972688,0.0001
18,6333.27968933552,0.0001
19,2578.59673046235,0.0001
20,2883.3016674779,0.0001
21,4492.81370518171,0.0001
22,5940.08921632658,0.0001
23,2092.97444537566,0.0001
24,3103.97779616982,0.0001
25,4062.91939580205,0.0001
26,4660.53681153265,0.0001
27,3753.03691593698,0.0001
28,3108.73011451291,0.0001
29,733.095646004096,0.0001
30,1278.92390257888,0.0001
31,2148.59643946467,0.0001
32,2861.5037992426,0.0001
33,3021.59258890871,0.0001
34,2935.93011587033,0.0001
35,3557.92689068526,0.0001
36,5320.18548879128,0.0001
37,6924.33832096101,0.0001
38,257.813704663989,0.0001
39,483.087832230892,0.0001
40,496.266610718343,0.0001
41,739.295273041628,0.0001
42,555.037830091078,0.0001
43,1085.74931941937,0.0001
44,803.7016413392,0.0001
45,1508.2596255958,0.0001
46,1378.5720730904,0.0001
47,1874.2874841792,0.0001
48,2276.96285647136,0.0001
49,2118.8681881818,0.0001
50,3583.5180126721,0.0001
51,2653.18199829353,0.0001
52,5295.60556284419,0.0001
53,4056.28040398134,0.0001
54,6955.69185273019,0.0001
55,5745.66326631324,0.0001
56,5797.51689595043,0.0001
57,1115.62617101907,0.0001
58,155.455171378026,0.0001
59,78.5595033895705,0.0001
60,71.3047927798555,0.0001
61,116.718143928442,0.0001
62,125.268488970877,0.0001
63,90.3154921317843,0.0001
64,122.470639690943,0.0001
65,173.995862149818,0.0001
66,151.611531140614,0.0001
67,124.26355058208,0.0001
68,204.647943732386,0.0001
69,236.913897947026,0.0001
70,175.077585675562,0.0001
71,208.028012533506,0.0001
72,314.991911469568,0.0001
73,295.170102113845,0.0001
74,222.629374966078,0.0001
75,354.972349446253,0.0001
76,442.980920027725,0.0001
77,343.339878826975,0.0001
78,353.677307165563,0.0001
79,563.71493138154,0.0001
80,569.282451246616,0.0001
81,412.026471890869,0.0001
82,609.760961994008,0.0001
83,818.819169694182,0.0001
84,675.006946941554,0.0001
85,607.04325707554,0.0001
86,997.38952794598,0.0001
87,1086.39102640762,0.0001
88,785.23484934564,0.0001
89,1039.37643245175,0.0001
90,1496.12025198768,0.0001
91,1321.75734667374,0.0001
92,1062.15607882601,0.0001
93,1744.49262040671,0.0001
94,2049.24010784831,0.0001
95,1524.62594236637,0.0001
96,1763.37441635288,0.0001
97,2701.17511211815,0.0001
98,2567.67307521399,0.0001
99,1920.3757953432,0.0001
100,3028.42033758228,0.0001
101,3832.6064181556,0.0001
102,3037.77368035843,0.0001
103,3068.64854871202,0.0001
104,4866.46043437767,0.0001
105,5053.54583318317,0.0001
106,3707.02305720408,0.0001
107,5177.9553961758,0.0001
108,7140.47073099401,0.0001
109,5585.03837658152,0.0001
110,3969.26532089271,0.0001
111,7297.45981380997,0.0001
112,7094.42506982106,0.0001
113,4304.50991782745,0.0001
114,1827.31003772919,0.0001
115,576.152479001527,0.0001
116,140.11080904749,0.0001
117,26.9890064627063,0.0001
118,4.20189945656297,0.0001
119,0.537253740606743,0.0001
120,0.0571447174889737,0.0001
121,0.0051093292048882,0.0001
122,0.000395259177219095,0.0001
123,3.9251216011124e-05,0.0001
124,1.45053400245624e-05,0.0001
125,7.92608015672922e-06,0.0001
126,8.34510496549055e-06,0.0001
127,9.97722084646611e-06,0.0001
128,7.30320924505017e-06,0.0001
129,5.60739147958557e-06,0.0001
130,7.99063101936175e-06,0.0001
131,7.7552856773212e-06,0.0001
132,4.75118086619486e-06,0.0001
133,4.10478715246685e-06,0.0001
134,5.20765433184787e-06,0.0001
135,4.10266250035815e-06,0.0001
136,3.02576921803759e-06,0.0001
137,4.36698416640148e-06,0.0001
138,4.5452472353026e-06,0.0001
139,2.95441261234671e-06,0.0001
140,2.01094370523271e-06,0.0001
141,2.60732250433051e-06,0.0001
142,2.22681824608142e-06,0.0001
143,1.6739378687484e-06,0.0001
144,2.44530856934632e-06,0.0001
145,2.70953485630097e-06,0.0001
146,1.90278037052394e-06,0.0001
147,1.04048491234114e-06,0.0001
148,1.22182730728679e-06,0.0001
149,1.14702228880571e-06,0.0001
150,9.55031894701272e-07,0.0001
151,1.43301049332087e-06,0.0001
152,1.66845648536511e-06,0.0001
153,1.27734054526738e-06,0.0001
154,6.4944127112101e-07,0.0001
155,5.24183502029376e-07,0.0001
156,5.53315129239598e-07,0.0001
157,5.80625678723417e-07,0.0001
158,9.02320228416292e-07,0.0001
159,1.08148415450572e-06,0.0001
160,9.01672684084924e-07,0.0001
161,5.13557976381857e-07,0.0001
162,2.62911201950686e-07,0.0001
163,2.82672573997571e-07,0.0001
164,4.05699922459304e-07,0.0001
165,6.24647570041116e-07,0.0001
166,7.50562992416686e-07,0.0001
167,6.73586825722229e-07,0.0001
168,4.55794674277728e-07,0.0001
169,2.63668111430382e-07,0.0001
170,2.38568122584282e-07,0.0001
171,3.39430772215927e-07,0.0001
172,4.78207066518351e-07,0.0001
173,5.61794042280808e-07,0.0001
174,5.32189773709026e-07,0.0001
175,4.15596942768892e-07,0.0001
176,2.99154692260347e-07,0.0001
177,2.65946123356959e-07,0.0001
178,3.17596079146492e-07,0.0001
179,3.98206078465943e-07,0.0001
180,4.50893622594898e-07,0.0001
181,4.41714525440088e-07,0.0001
182,3.80511655977381e-07,0.0001
183,3.12917944907369e-07,0.0001
184,2.85536507165344e-07,0.0001
185,3.07260975343365e-07,0.0001
186,3.5104472001761e-07,0.0001
187,3.82740708048004e-07,0.0001
188,3.81291216930104e-07,0.0001
189,3.49129988216222e-07,0.0001
190,3.10236073697765e-07,0.0001
191,2.9030070905482e-07,0.0001
192,2.97485641590643e-07,0.0001
193,3.19799354297267e-07,0.0001
194,3.38008408021541e-07,0.0001
195,3.38563728035319e-07,0.0001
196,3.21687478327677e-07,0.0001
197,2.99102809665863e-07,0.0001
198,2.85162698264014e-07,0.0001
199,2.86014159888889e-07,0.0001
200,2.96617791152134e-07,0.0001
201,3.06155065353487e-07,0.0001
202,3.07000772972656e-07,0.0001
203,2.97745370509341e-07,0.0001
204,2.84341877218727e-07,0.0001
205,2.74809760620285e-07,0.0001
206,2.73173267820902e-07,0.0001
207,2.77412208663734e-07,0.0001
208,2.82123820046182e-07,0.0001
209,2.82381665098502e-07,0.0001
210,2.76964195281853e-07,0.0001
211,2.6876572587203e-07,0.0001
212,2.62138230849234e-07,0.0001
213,2.59664484932988e-07,0.0001
214,2.60755998643679e-07,0.0001
215,2.62551097953367e-07,0.0001
216,2.62158725316378e-07,0.0001
217,2.58716499982612e-07,0.0001
218,2.53428422174484e-07,0.0001
219,2.48819304298785e-07,0.0001
220,2.46126934070542e-07,0.0001
221,2.45698512657346e-07,0.0001
222,2.45852301612626e-07,0.0001
223,2.45024640135063e-07,0.0001
224,2.42540147855476e-07,0.0001
225,2.38924414580818e-07,0.0001
226,2.35402654200742e-07,0.0001
227,2.33073996251937e-07,0.0001
228,2.31778340894665e-07,0.0001
229,2.3120224711889e-07,0.0001
230,2.30101567080188e-07,0.0001
231,2.28081207550921e-07,0.0001
232,2.25417119226098e-07,0.0001
233,2.22730612146377e-07,0.0001
234,2.20608535216226e-07,0.0001
235,2.19148236721131e-07,0.0001
236,2.18049576654027e-07,0.0001
237,2.16766303021736e-07,0.0001
238,2.15046627731137e-07,0.0001
239,2.12961985634641e-07,0.0001
240,2.10800176225937e-07,0.0001
241,2.08909235382755e-07,0.0001
242,2.07383773393643e-07,0.0001
243,2.06111370698808e-07,0.0001
244,2.04798276747538e-07,0.0001
245,2.0322747916722e-07,0.0001
246,2.01427647381997e-07,0.0001
247,1.9966368514985e-07,0.0001
248,1.97955582815627e-07,0.0001
249,1.96471262805469e-07,0.0001
250,1.95167320951325e-07,0.0001
251,1.93850709771568e-07,0.0001
252,1.92435049699686e-07,0.0001
253,1.9088658210801e-07,0.0001
254,1.89375699888641e-07,0.0001
255,1.87764098057689e-07,0.0001
256,1.86352603662175e-07,0.0001
257,1.85114058146376e-07,0.0001
258,1.83818252619731e-07,0.0001
259,1.82467171932685e-07,0.0001
260,1.81098342172552e-07,0.0001
261,1.79671103861984e-07,0.0001
262,1.78357907301469e-07,0.0001
263,1.77083589244494e-07,0.0001
264,1.75775294660848e-07,0.0001
265,1.74605995655869e-07,0.0001
266,1.73333100469615e-07,0.0001
267,1.72117545282091e-07,0.0001
268,1.70825491800078e-07,0.0001
269,1.69576501061287e-07,0.0001
270,1.68387245478009e-07,0.0001
271,1.6720527031665e-07,0.0001
272,1.66076183559747e-07,0.0001
273,1.64864326238701e-07,0.0001
274,1.63741433156135e-07,0.0001
275,1.62591820734236e-07,0.0001
276,1.6146766402879e-07,0.0001
277,1.60321963571741e-07,0.0001
278,1.59255643495784e-07,0.0001
279,1.58179694399664e-07,0.0001
280,1.57137264963793e-07,0.0001
281,1.56040579859359e-07,0.0001
282,1.54988130348628e-07,0.0001
283,1.53898215025598e-07,0.0001
284,1.52906067487436e-07,0.0001
285,1.51891666128449e-07,0.0001
286,1.5088485624338e-07,0.0001
287,1.49907967801161e-07,0.0001
288,1.48915363153921e-07,0.0001
289,1.47951286963891e-07,0.0001
290,1.46974377762678e-07,0.0001
291,1.46017491444256e-07,0.0001
292,1.45095209548762e-07,0.0001
293,1.44166224404469e-07,0.0001
294,1.43244158073429e-07,0.0001
295,1.42357899504574e-07,0.0001
296,1.41463247428546e-07,0.0001
297,1.40567504557539e-07,0.0001
298,1.39621532312939e-07,0.0001
299,1.38796930448123e-07,0.0001
300,1.37896686107827e-07,0.0001
301,1.37065337055353e-07,0.0001
302,1.36236435917634e-07,0.0001
303,1.35376999973198e-07,0.0001
304,1.34575767612799e-07,0.0001
305,1.33824642112646e-07,0.0001
306,1.32942096994257e-07,0.0001
307,1.32128331383931e-07,0.0001
308,1.31360126350099e-07,0.0001
309,1.30603680239309e-07,0.0001
310,1.29830944099633e-07,0.0001
311,1.29054857343476e-07,0.0001
312,1.28322161648728e-07,0.0001
313,1.27538049895756e-07,0.0001
314,1.26819928169293e-07,0.0001
315,1.26115274357038e-07,0.0001
316,1.25389180143492e-07,0.0001
317,1.24700837641558e-07,0.0001
318,1.23970220648711e-07,0.0001
319,1.23257846013402e-07,0.0001
320,1.22576224518729e-07,0.0001
321,1.21908986461903e-07,0.0001
322,1.21242029501015e-07,0.0001
323,1.20616027938715e-07,0.0001
324,1.19944226820952e-07,0.0001
325,1.19271217363512e-07,0.0001
326,1.18659598970286e-07,0.0001
327,1.18012846165114e-07,0.0001
328,1.17385931722208e-07,0.0001
329,1.16743640816049e-07,0.0001
330,1.16163215557161e-07,0.0001
331,1.15574203869328e-07,0.0001
332,1.14947021310699e-07,0.0001
333,1.14404228141061e-07,0.0001
334,1.13766397431589e-07,0.0001
335,1.13239237557551e-07,0.0001
336,1.12645087090461e-07,0.0001
337,1.12104395914206e-07,0.0001
338,1.11540240169131e-07,0.0001
339,1.10993612444945e-07,0.0001
340,1.10407021387138e-07,0.0001
341,1.09922596135896e-07,0.0001
342,1.09406332313542e-07,0.0001
343,1.08899561857256e-07,0.0001
344,1.08358187758595e-07,0.0001
345,1.07867900572788e-07,0.0001
346,1.07348942105185e-07,0.0001
347,1.06944290354791e-07,0.0001
348,1.06372036593877e-07,0.0001
349,1.05920339346626e-07,0.0001
350,1.05422641706941e-07,0.0001
351,1.0498783657554e-07,0.0001
352,1.04512963822218e-07,0.0001
353,1.04030611130773e-07,0.0001
354,1.03598978301865e-07,0.0001
355,1.03171442593721e-07,0.0001
356,1.02707760971415e-07,0.0001
357,1.02270128484816e-07,0.0001
358,1.01874185040996e-07,0.0001
359,1.01413770445707e-07,0.0001
360,1.01029753292276e-07,0.0001
361,1.00610651800368e-07,0.0001
362,1.0021477895531e-07,0.0001
363,9.97897315189387e-08,0.0001
364,9.94196108195777e-08,0.0001
365,9.90301659537409e-08,0.0001
366,9.86314574685545e-08,0.0001
367,9.82514449212306e-08,0.0001
368,9.78609259160921e-08,0.0001
369,9.75268799082377e-08,0.0001
370,9.71585623035712e-08,0.0001
371,9.68183691621855e-08,0.0001
372,9.64660308181541e-08,0.0001
373,9.61411183315541e-08,0.0001
374,9.57749828657429e-08,0.0001
375,9.54441799397939e-08,0.0001
376,9.5112676795378e-08,0.0001
377,9.47585323593106e-08,0.0001
378,9.44314800398439e-08,0.0001
379,9.41555978812004e-08,0.0001
380,9.38428189214944e-08,0.0001
381,9.3543231771993e-08,0.0001
382,9.32448537216225e-08,0.0001
383,9.29587993198952e-08,0.0001
384,9.26476476709525e-08,0.0001
385,9.23793365066134e-08,0.0001
386,9.20975524591589e-08,0.0001
387,9.180780515685e-08,0.0001
388,9.15456047554026e-08,0.0001
389,9.12872523558534e-08,0.0001
390,9.10125431882489e-08,0.0001
391,9.07633382462053e-08,0.0001
392,9.05004597975032e-08,0.0001
393,9.0255089657e-08,0.0001
394,8.99981945737191e-08,0.0001
395,8.97514092371367e-08,0.0001
396,8.9506927970686e-08,0.0001
397,8.92758760227156e-08,0.0001
398,8.90807593450048e-08,0.0001
399,8.88489987172994e-08,0.0001
400,8.86248522249821e-08,0.0001
401,8.83945634045019e-08,0.0001
402,8.8201104249721e-08,0.0001
403,8.79563460853985e-08,0.0001
404,8.77560870236147e-08,0.0001
405,8.75758989052507e-08,0.0001
406,8.73865542815092e-08,0.0001
407,8.71778874203346e-08,0.0001
408,8.69936437939066e-08,0.0001
409,8.68252482614507e-08,0.0001
410,8.66340133492615e-08,0.0001
411,8.6461055652793e-08,0.0001
412,8.62882025706972e-08,0.0001
413,8.61053438440748e-08,0.0001
414,8.59408235137929e-08,0.0001
415,8.57689800089925e-08,0.0001
416,8.5640743701617e-08,0.0001
417,8.54763076471597e-08,0.0001
418,8.53052483452683e-08,0.0001
419,8.5149479863001e-08,0.0001
420,8.50086801636236e-08,0.0001
421,8.48882879548225e-08,0.0001
422,8.47306482461454e-08,0.0001
423,8.46008598426186e-08,0.0001
424,8.44636702242303e-08,0.0001
425,8.43308112253788e-08,0.0001
426,8.42322955477197e-08,0.0001
427,8.40780082788167e-08,0.0001
428,8.39386825526569e-08,0.0001
429,8.38351230508208e-08,0.0001
430,8.37240371950899e-08,0.0001
431,8.36083026487932e-08,0.0001
432,8.35103443655472e-08,0.0001
433,8.34015196579901e-08,0.0001
434,8.33263294293329e-08,0.0001
435,8.32213716691037e-08,0.0001
436,8.31153591328175e-08,0.0001
437,8.29990162728302e-08,0.0001
438,8.29045610202112e-08,0.0001
439,8.2830313431627e-08,0.0001
440,8.27415060891056e-08,0.0001
441,8.26648932017608e-08,0.0001
442,8.25796777963484e-08,0.0001
443,8.25106614545475e-08,0.0001
444,8.24320466768822e-08,0.0001
445,8.23590221989281e-08,0.0001
446,8.22911698622279e-08,0.0001
447,8.2213883535222e-08,0.0001
448,8.21644242056637e-08,0.0001
449,8.20866788048874e-08,0.0001
450,8.20288735060005e-08,0.0001
451,8.19775240281746e-08,0.0001
452,8.19114355110949e-08,0.0001
453,8.1860797364819e-08,0.0001
454,8.17916175766916e-08,0.0001
455,8.17576365540783e-08,0.0001
456,8.17179135171501e-08,0.0001
457,8.16556338716689e-08,0.0001
458,8.16150320270789e-08,0.0001
459,8.15925454898035e-08,0.0001
460,8.15341737275409e-08,0.0001
461,8.15010355474577e-08,0.0001
462,8.14735842840755e-08,0.0001
463,8.14587009172379e-08,0.0001
464,8.1417667500751e-08,0.0001
465,8.13917633477292e-08,0.0001
466,8.13628314612654e-08,0.0001
467,8.13474182125033e-08,0.0001
468,8.13197916045565e-08,0.0001
469,8.13104794105129e-08,0.0001
470,8.12710731736634e-08,0.0001
471,8.12721814133428e-08,0.0001
472,8.12590384089873e-08,0.0001
473,8.12355352400608e-08,0.0001
474,8.12309505663161e-08,0.0001
475,8.12344995067997e-08,0.0001
476,8.12078598071618e-08,0.0001
477,8.12104600586669e-08,0.0001
478,8.1208302106275e-08,0.0001
479,8.12033857717941e-08,0.0001
480,8.11952696662947e-08,0.0001
481,8.11995851350964e-08,0.0001
482,8.12275462511906e-08,0.0001
483,8.12114312301816e-08,0.0001
484,8.1220811398051e-08,0.0001
485,8.12248733999843e-08,0.0001
486,8.12409825543055e-08,0.0001
487,8.12433948489102e-08,0.0001
488,8.1252255386887e-08,0.0001
489,8.12612728250881e-08,0.0001
490,8.12546667272101e-08,0.0001
491,8.13308461410023e-08,0.0001
492,8.13049964603493e-08,0.0001
493,8.1329158814893e-08,0.0001
494,8.13732434076085e-08,0.0001
495,8.13632730891552e-08,0.0001
496,8.13999265679416e-08,0.0001
497,8.14232647323684e-08,0.0001
498,8.14600057600611e-08,0.0001
499,8.14731342504935e-08,0.0001
500,8.14968062939552e-08,0.0001
501,8.15311920061904e-08,0.0001
502,8.15663376861533e-08,0.0001
503,8.1596142644216e-08,0.0001
504,8.16153590764498e-08,0.0001
505,8.16587115966345e-08,0.0001
506,8.16834328241323e-08,0.0001
507,8.17275436945454e-08,0.0001
508,8.17643174780032e-08,0.0001
509,8.18147284482356e-08,0.0001
510,8.18451276321952e-08,0.0001
511,8.18827666059147e-08,0.0001
512,8.19210184155722e-08,0.0001
513,8.196876151408e-08,0.0001
514,8.19990091770654e-08,0.0001
515,8.20519122801514e-08,0.0001
516,8.20985454450322e-08,0.0001
517,8.21366298921788e-08,0.0001
518,8.21919434333577e-08,0.0001
519,8.22390358274295e-08,0.0001
520,8.22923373943724e-08,0.0001
521,8.23347228788827e-08,0.0001
522,8.23913763378334e-08,0.0001
523,8.24407789801477e-08,0.0001
524,8.25025329475083e-08,0.0001
525,8.2549782729872e-08,0.0001
526,8.25948372139912e-08,0.0001
527,8.26536017262585e-08,0.0001
528,8.27149912458558e-08,0.0001
529,8.27633024593904e-08,0.0001
530,8.28209331061269e-08,0.0001
531,8.28787813238906e-08,0.0001
532,8.29406993828381e-08,0.0001
533,8.30017984882913e-08,0.0001
534,8.3052611722225e-08,0.0001
535,8.31229394783166e-08,0.0001
536,8.31870664676984e-08,0.0001
537,8.323750538272e-08,0.0001
538,8.33029698070389e-08,0.0001
539,8.33671036616003e-08,0.0001
540,8.34303906609149e-08,0.0001
541,8.34921611240165e-08,0.0001
542,8.35611116572644e-08,0.0001
543,8.36267435703082e-08,0.0001
544,8.36861820971465e-08,0.0001
545,8.37637278533262e-08,0.0001
546,8.38291891208845e-08,0.0001
547,8.39008084250423e-08,0.0001
548,8.39618156072973e-08,0.0001
549,8.40582781604229e-08,0.0001
550,8.4075351113778e-08,0.0001
551,8.41724180637059e-08,0.0001
552,8.42414711271665e-08,0.0001
553,8.43154130822408e-08,0.0001
554,8.43942378505756e-08,0.0001
555,8.44602137789985e-08,0.0001
556,8.45338385781163e-08,0.0001
557,8.46035532567498e-08,0.0001
558,8.46774665471866e-08,0.0001
559,8.47550049896364e-08,0.0001
560,8.48265021088831e-08,0.0001
561,8.49046304711628e-08,0.0001
562,8.49779829911305e-08,0.0001
563,8.50534640997719e-08,0.0001
564,8.51397737119776e-08,0.0001
565,8.52059175742592e-08,0.0001
566,8.52828869456106e-08,0.0001
567,8.53570357841729e-08,0.0001
568,8.54418761694169e-08,0.0001
569,8.55112326615418e-08,0.0001
570,8.55938622451837e-08,0.0001
571,8.56756947038884e-08,0.0001
572,8.57498816953355e-08,0.0001
573,8.58345859208949e-08,0.0001
574,8.59155298554621e-08,0.0001
575,8.59911920053853e-08,0.0001
576,8.60712748566272e-08,0.0001
577,8.61506793710283e-08,0.0001
578,8.62332962671913e-08,0.0001
579,8.63104073586893e-08,0.0001
580,8.64004304579117e-08,0.0001
581,8.64772500388808e-08,0.0001
582,8.65541880715396e-08,0.0001
583,8.66395437006386e-08,0.0001
584,8.67251639280403e-08,0.0001
585,8.68117252521432e-08,0.0001
586,8.68804676970758e-08,0.0001
587,8.69794683326724e-08,0.0001
588,8.70581865735244e-08,0.0001
589,8.71447238695804e-08,0.0001
590,8.7231825714621e-08,0.0001
591,8.73125080180527e-08,0.0001
592,8.73996998899559e-08,0.0001
593,8.74811361646246e-08,0.0001
594,8.75664119543773e-08,0.0001
595,8.76465937947163e-08,0.0001
596,8.77418008139379e-08,0.0001
597,8.78229076763333e-08,0.0001
598,8.79054285894334e-08,0.0001
599,8.79763038181631e-08,0.0001
600,8.81004269455204e-08,0.0001
601,8.81606221936057e-08,0.0001
602,8.82472686525091e-08,0.0001
603,8.83355813855995e-08,0.0001
604,8.84310468278644e-08,0.0001
605,8.85152990395485e-08,0.0001
606,8.8593964430292e-08,0.0001
607,8.86898509911724e-08,0.0001
608,8.87711626785614e-08,0.0001
609,8.88611752015763e-08,0.0001
610,8.89423144565124e-08,0.0001
611,8.90380980082518e-08,0.0001
612,8.91243475541349e-08,0.0001
613,8.92209638579525e-08,0.0001
614,8.92982008682615e-08,0.0001
615,8.93864709843235e-08,0.0001
616,8.94766969022759e-08,0.0001
617,8.95632337529545e-08,0.0001
618,8.96521475045024e-08,0.0001
619,8.97417587693372e-08,0.0001
620,8.98243217980349e-08,0.0001
621,8.99188302866029e-08,0.0001
622,9.0017061899893e-08,0.0001
623,9.01018018778343e-08,0.0001
624,9.01826702704143e-08,0.0001


==> img/DataCSV/Fig1a_bis_tol1.000000e-06.csv <==
x1,y1,y2
1,197.920290484825,1e-06
2,4525.99507522617,1e-06
3,10648.8144992678,1e-06
4,17994.650531627,1e-06
5,5393.46481983705,1e-06
6,7184.48729050387,1e-06
7,3771.34581694539,1e-06
8,4604.46998936213,1e-06
9,5328.56906369729,1e-06
10,4783.06057417814,1e-06
11,8556.55074647677,1e-06
12,10808.6219046602,1e-06
13,5725.14254141743,1e-06
14,6124.99496874782,1e-06
15,5436.68224964164,1e-06
16,3414.49363709197,1e-06
17,3798.97573382562,1e-06
18,3239.70315805976,1e-06
19,3593.73119054422,1e-06
20,6482.92335705463,1e-06
21,8688.39797982597,1e-06
22,2777.08408382027,1e-06
23,2688.57422581419,1e-06
24,3535.38274169144,1e-06
25,6578.49952936243,1e-06
26,1354.5012000586,1e-06
27,1644.50936291721,1e-06
28,2216.7507220771,1e-06
29,2925.94910646581,1e-06
30,3754.91697156327,1e-06
31,3479.71224530719,1e-06
32,3971.09550634848,1e-06
33,972.687539346227,1e-06
34,1461.93744134309,1e-06
35,1501.67282762441,1e-06
36,1524.84016786558,1e-06
37,2869.36327655686,1e-06
38,3563.9134509176,1e-06
39,3005.05298626765,1e-06
40,3926.59746757289,1e-06
41,6851.33627276705,1e-06
42,7124.75576532105,1e-06
43,2438.11697541405,1e-06
44,280.812604004759,1e-06
45,582.940237066021,1e-06
46,446.601966179877,1e-06
47,742.171332730676,1e-06
48,598.731408043823,1e-06
49,979.133050705463,1e-06
50,836.73055926267,1e-06
51,1338.74870481315,1e-06
52,1213.96552866175,1e-06
53,1771.28321678178,1e-06
54,1713.16585728002,1e-06
55,2270.93132967571,1e-06
56,2348.49913998616,1e-06
57,2976.72236990697,1e-06
58,3304.7631441906,1e-06
59,4005.10369515035,1e-06
60,4786.29083431116,1e-06
61,5171.94581763575,1e-06
62,6474.51794263636,1e-06
63,5651.26038720083,1e-06
64,6556.47103310685,1e-06
65,1919.54616069268,1e-06
66,297.204828693249,1e-06
67,101.845502623808,1e-06
68,67.8142348840591,1e-06
69,80.6195945550035,1e-06
70,120.373025099884,1e-06
71,125.745505868355,1e-06
72,94.4760354951553,1e-06
73,104.841735262508,1e-06
74,160.002569998492,1e-06
75,173.139162441711,1e-06
76,132.42235996528,1e-06
77,136.625900406733,1e-06
78,212.000564602292,1e-06
79,237.632610105063,1e-06
80,185.947660126839,1e-06
81,178.693454967977,1e-06
82,280.014808441811,1e-06
83,325.097930642416,1e-06
84,261.253500976473,1e-06
85,234.947182250901,1e-06
86,368.716269676074,1e-06
87,443.316384509943,1e-06
88,366.886908954932,1e-06
89,311.036926536435,1e-06
90,484.086186003085,1e-06
91,602.562984489136,1e-06
92,514.58605322631,1e-06
93,415.168924455996,1e-06
94,633.798084349649,1e-06
95,816.359550381854,1e-06
96,720.417422225012,1e-06
97,559.235425271413,1e-06
98,827.726922914908,1e-06
99,1102.42892616785,1e-06
100,1006.26078285998,1e-06
101,760.279380383282,1e-06
102,1078.56562530287,1e-06
103,1483.81614636106,1e-06
104,1401.6434322685,1e-06
105,1042.2556588048,1e-06
106,1402.61109961475,1e-06
107,1990.23961940554,1e-06
108,1946.12515193452,1e-06
109,1439.16793227669,1e-06
110,1822.1842585077,1e-06
111,2661.04844305721,1e-06
112,2695.30464022431,1e-06
113,2006.38166438662,1e-06
114,2376.90303628892,1e-06
115,3556.26309600257,1e-06
116,3736.33406087489,1e-06
117,2851.61999616951,1e-06
118,3145.87233724216,1e-06
119,4755.27686158342,1e-06
120,5216.43267374153,1e-06
121,4069.60988015936,1e-06
122,4092.10260534144,1e-06
123,6237.31928167672,1e-06
124,7135.98230212803,1e-06
125,4997.86595715641,1e-06
126,4078.22861036535,1e-06
127,7103.93453952167,1e-06
128,7468.75616468479,1e-06
129,5332.5218513644,1e-06
130,2836.09181143677,1e-06
131,1180.66132707407,1e-06
132,396.914654016006,1e-06
133,110.146862273093,1e-06
134,25.6537733738915,1e-06
135,5.08077906903756,1e-06
136,0.864886351536839,1e-06
137,0.127671463067173,1e-06
138,0.0164618920036873,1e-06
139,0.00186800485296497,1e-06
140,0.000196374627938658,1e-06
141,3.03673149575489e-05,1e-06
142,1.37258538747797e-05,1e-06
143,8.13454496502284e-06,1e-06
144,8.07380799394777e-06,1e-06
145,1.04774161109556e-05,1e-06
146,9.55603154914909e-06,1e-06
147,6.21766402842757e-06,1e-06
148,5.75159142827385e-06,1e-06
149,7.60877610506397e-06,1e-06
150,7.18855486566814e-06,1e-06
151,4.77309964695234e-06,1e-06
152,4.11706714111459e-06,1e-06
153,5.52467911166354e-06,1e-06
154,5.40642198054996e-06,1e-06
155,3.67850338552546e-06,1e-06
156,2.95076040248961e-06,1e-06
157,3.98276272499008e-06,1e-06
158,4.03686925646137e-06,1e-06
159,2.82464454459827e-06,1e-06
160,2.13480633652115e-06,1e-06
161,2.87808081935786e-06,1e-06
162,3.02033686834841e-06,1e-06
163,2.17835949769231e-06,1e-06
164,1.55020286565788e-06,1e-06
165,2.05893662013955e-06,1e-06
166,2.23689120861333e-06,1e-06
167,1.66583706156635e-06,1e-06
168,1.13964899493445e-06,1e-06
169,1.48314343342951e-06,1e-06
170,1.66650725481767e-06,1e-06
171,1.2830856962162e-06,1e-06
172,8.43186871394228e-07,1e-06
173,1.05226321509264e-06,1e-06
174,1.22284624543082e-06,1e-06
175,9.73623035356291e-07,1e-06
176,6.30340521338516e-07,1e-06
177,7.57754647534031e-07,1e-06
178,9.08252930790291e-07,1e-06
179,7.49198415578909e-07,1e-06
180,4.76105420879421e-07,1e-06
181,5.32800207818793e-07,1e-06
182,6.58651630151277e-07,1e-06
183,5.62178829791893e-07,1e-06
184,3.59833829219039e-07,1e-06
185,3.85784382659723e-07,1e-06
186,4.89605612700304e-07,1e-06
187,4.3314528647927e-07,1e-06
188,2.77346039512503e-07,1e-06
189,2.68837175987667e-07,1e-06
190,3.49537060927741e-07,1e-06
191,3.20218624441259e-07,1e-06
192,2.09519148278384e-07,1e-06
193,1.96943115134131e-07,1e-06
194,2.61475202028809e-07,1e-06
195,2.48051346831507e-07,1e-06
196,1.64740567101019e-07,1e-06
197,1.36134625529591e-07,1e-06
198,1.8215565236731e-07,1e-06
199,1.79231586627217e-07,1e-06
200,1.2271026311297e-07,1e-06
201,1.01944398161076e-07,1e-06
202,1.38509967946337e-07,1e-06
203,1.40919842034604e-07,1e-06
204,9.88442247509027e-08,1e-06
205,7.0467410957617e-08,1e-06
206,9.30310783884511e-08,1e-06
207,9.82159659668934e-08,1e-06
208,7.1217677627659e-08,1e-06
209,5.39752827049208e-08,1e-06
210,7.34030130179764e-08,1e-06
211,7.98301491041372e-08,1e-06
212,5.98261748425834e-08,1e-06
213,3.78490398332204e-08,1e-06
214,4.61846301834307e-08,1e-06
215,5.25186946896353e-08,1e-06
216,4.07120378897401e-08,1e-06
217,2.93650389700682e-08,1e-06
218,3.92508303307781e-08,1e-06
219,4.54315101385464e-08,1e-06
220,3.66090963204631e-08,1e-06
221,2.18378105180504e-08,1e-06
222,2.21961585411048e-08,1e-06
223,2.7015738944456e-08,1e-06
224,2.2457714122842e-08,1e-06
225,1.62723273258679e-08,1e-06
226,2.15220363999749e-08,1e-06
227,2.62607514478501e-08,1e-06
228,2.25809448074413e-08,1e-06
229,1.37127023321943e-08,1e-06
230,1.03283666299139e-08,1e-06
231,1.29569466981552e-08,1e-06
232,1.17554315039726e-08,1e-06
233,9.21003701783384e-09,1e-06
234,1.22436543610154e-08,1e-06
235,1.56760505019529e-08,1e-06
236,1.4413286206208e-08,1e-06
237,9.45019743514552e-09,1e-06
238,5.19054315312552e-09,1e-06
239,5.56705551670913e-09,1e-06
240,5.7299371788928e-09,1e-06
241,5.43652469661518e-09,1e-06
242,7.82767553210167e-09,1e-06
243,9.9389845909749e-09,1e-06
244,9.73070782737536e-09,1e-06
245,7.11643479245312e-09,1e-06
246,3.81022998750067e-09,1e-06
247,2.42375219929319e-09,1e-06
248,2.75606050480694e-09,1e-06
249,3.63485172550833e-09,1e-06
250,5.35469482094208e-09,1e-06
251,6.88853884294866e-09,1e-06
252,7.02262738580746e-09,1e-06
253,5.65013545920788e-09,1e-06
254,3.71999669838096e-09,1e-06
255,2.30300220555259e-09,1e-06
256,2.22786746862776e-09,1e-06
257,3.10319174312526e-09,1e-06
258,4.33888201724901e-09,1e-06
259,5.22167375603971e-09,1e-06
260,5.42285575074735e-09,1e-06
261,4.81324657362089e-09,1e-06
262,3.85086789186679e-09,1e-06
263,2.78610895427287e-09,1e-06
264,2.66624427851954e-09,1e-06
265,3.14031899242052e-09,1e-06
266,3.82230146226968e-09,1e-06
267,4.45943593399561e-09,1e-06
268,4.4858895104219e-09,1e-06
269,4.27595008823771e-09,1e-06
270,3.71695121719017e-09,1e-06
271,3.14430749095177e-09,1e-06
272,3.00422390390073e-09,1e-06
273,3.19104455969826e-09,1e-06
274,3.57758008981465e-09,1e-06
275,3.86117060609495e-09,1e-06
276,4.01089870499727e-09,1e-06
277,3.96402989317583e-09,1e-06
278,3.60998022513952e-09,1e-06
279,3.33340746956747e-09,1e-06
280,3.13247366464581e-09,1e-06
281,3.22088323129308e-09,1e-06
282,3.41885352681964e-09,1e-06
283,3.64439298893092e-09,1e-06
284,3.75538367216557e-09,1e-06
285,3.60380907520775e-09,1e-06
286,3.54318342014526e-09,1e-06
287,3.35909123545583e-09,1e-06
288,3.27056411858574e-09,1e-06
289,3.06928934187931e-09,1e-06
290,3.3189287289466e-09,1e-06
291,3.37824504722313e-09,1e-06
292,3.51812217723842e-09,1e-06
293,3.46019141138708e-09,1e-06
294,3.36724011088923e-09,1e-06
295,3.275852688405e-09,1e-06
296,3.2495186201479e-09,1e-06
297,3.24452572913299e-09,1e-06
298,3.28037834760926e-09,1e-06
299,3.34023312541391e-09,1e-06
300,3.38155202427103e-09,1e-06
301,3.33348391782608e-09,1e-06
302,3.31494821676042e-09,1e-06
303,3.25442763572888e-09,1e-06
304,3.18424917703024e-09,1e-06
305,3.25397333867199e-09,1e-06
306,3.16386300476864e-09,1e-06
307,3.15094218155582e-09,1e-06
308,3.21785232242756e-09,1e-06
309,3.26190180399529e-09,1e-06
310,3.26909573389626e-09,1e-06
311,3.12451892800941e-09,1e-06
312,3.16756436482277e-09,1e-06
313,3.13022703404045e-09,1e-06
314,3.13282799291124e-09,1e-06
315,3.02967845047358e-09,1e-06
316,3.10637652963725e-09,1e-06
317,3.1159153746805e-09,1e-06
318,2.90931606752148e-09,1e-06
319,3.10028603652384e-09,1e-06
320,3.08660885979202e-09,1e-06
321,3.07842538635472e-09,1e-06
322,3.06359450833026e-09,1e-06
323,3.04842650470333e-09,1e-06
324,3.06813552973168e-09,1e-06
325,3.06246164504513e-09,1e-06
326,3.04976196019354e-09,1e-06
327,3.06575834689584e-09,1e-06
328,3.00218153684541e-09,1e-06
329,2.93361981556331e-09,1e-06
330,2.9842313554663e-09,1e-06
331,2.78071395776745e-09,1e-06
332,2.98870604189916e-09,1e-06
333,2.97662513221341e-09,1e-06
334,2.99717684603058e-09,1e-06
335,2.88892379522669e-09,1e-06
336,2.93691583319419e-09,1e-06
337,2.93099814758965e-09,1e-06
338,2.90127491476458e-09,1e-06
339,2.95407353457634e-09,1e-06
340,2.89524455526544e-09,1e-06
341,2.93422137367746e-09,1e-06
342,2.89372884110582e-09,1e-06
343,2.9017533657717e-09,1e-06
344,3.05921578812433e-09,1e-06
345,2.88832293314086e-09,1e-06
346,2.80669570585905e-09,1e-06
347,2.84063751920765e-09,1e-06
348,2.86068552497592e-09,1e-06
349,2.81099106077695e-09,1e-06
350,2.85808124806343e-09,1e-06
351,2.81114717827451e-09,1e-06
352,2.86445234565172e-09,1e-06
353,2.81693652499639e-09,1e-06
354,2.80447707828356e-09,1e-06
355,2.73113880028959e-09,1e-06
356,2.74968437079816e-09,1e-06
357,2.79367958047376e-09,1e-06
358,2.76064813866383e-09,1e-06
359,2.88506756328829e-09,1e-06
360,2.7506632277156e-09,1e-06
361,2.76664991766126e-09,1e-06
362,2.73372298097181e-09,1e-06
363,2.69347016121683e-09,1e-06
364,2.6957624395182e-09,1e-06
365,2.74659038966184e-09,1e-06
366,2.73681366014885e-09,1e-06
367,2.74384390003666e-09,1e-06
368,2.70452756032983e-09,1e-06
369,2.59548774265018e-09,1e-06
370,2.65855213987684e-09,1e-06
371,2.70492737426192e-09,1e-06
372,2.81841998084658e-09,1e-06
373,2.70138014691685e-09,1e-06
374,2.61948717727221e-09,1e-06
375,2.64138831309287e-09,1e-06
376,2.66349230088578e-09,1e-06
377,2.66399339657817e-09,1e-06
378,2.65264311342369e-09,1e-06
379,2.60069587490869e-09,1e-06
380,2.60897536586555e-09,1e-06
381,2.61514822126939e-09,1e-06
382,2.64789063212498e-09,1e-06
383,2.60663460411927e-09,1e-06
384,2.51865332342335e-09,1e-06
385,2.54288759529721e-09,1e-06
386,2.64697696592135e-09,1e-06
387,2.52020864999004e-09,1e-06
388,2.60513489537191e-09,1e-06
389,2.62810813311119e-09,1e-06
390,2.31227466765259e-09,1e-06
391,2.52929784856151e-09,1e-06
392,2.52394409558693e-09,1e-06
393,2.73429611985557e-09,1e-06
394,2.51954366052742e-09,1e-06
395,2.45234920364599e-09,1e-06
396,2.50504748214425e-09,1e-06
397,2.54804965950622e-09,1e-06
398,2.50602356796159e-09,1e-06
399,2.51575121861117e-09,1e-06
400,2.56990573008579e-09,1e-06
401,2.48444109663231e-09,1e-06
402,2.46788830866395e-09,1e-06
403,2.48589692260129e-09,1e-06
404,2.46813585255071e-09,1e-06
405,2.48173143229265e-09,1e-06
406,2.38544907744671e-09,1e-06
407,2.48538739736284e-09,1e-06
408,2.47552372984801e-09,1e-06
409,2.28483736700335e-09,1e-06
410,2.43506442549695e-09,1e-06
411,2.41893066094516e-09,1e-06
412,2.39723015591117e-09,1e-06
413,2.4372914315641e-09,1e-06
414,2.42438577203163e-09,1e-06
415,2.48486223945802e-09,1e-06
416,2.37791984575596e-09,1e-06
417,2.40782143149811e-09,1e-06
418,2.33637100654057e-09,1e-06
419,2.40524801052045e-09,1e-06
420,2.41508450670791e-09,1e-06
421,2.46710997433625e-09,1e-06
422,2.39773889978376e-09,1e-06
423,2.36883473698923e-09,1e-06
424,2.44013390498952e-09,1e-06
425,2.378198968604e-09,1e-06
426,2.3942050296223e-09,1e-06
427,2.35265295713697e-09,1e-06
428,2.21900367757332e-09,1e-06
429,2.35425270128677e-09,1e-06
430,2.41905422315003e-09,1e-06
431,2.29654787294242e-09,1e-06
432,2.29591163237174e-09,1e-06
433,2.3257627591866e-09,1e-06
434,2.32504251209916e-09,1e-06
435,2.32777655087461e-09,1e-06
436,2.29253764130716e-09,1e-06
437,2.29827373200132e-09,1e-06
438,2.29021762737419e-09,1e-06
439,2.28300462746085e-09,1e-06
440,2.30123412587022e-09,1e-06
441,2.28785640576332e-09,1e-06
442,2.22831827369346e-09,1e-06
443,2.19002452859966e-09,1e-06
444,2.28019266836339e-09,1e-06
445,2.31329256778289e-09,1e-06
446,2.26389410420308e-09,1e-06
447,2.31254446325727e-09,1e-06
448,2.28982149665074e-09,1e-06
449,2.25110363286872e-09,1e-06
450,2.2320725263465e-09,1e-06
451,2.29079884891276e-09,1e-06
452,2.23492416296175e-09,1e-06
453,2.24561231468622e-09,1e-06
454,2.23274949914119e-09,1e-06
455,2.20345290127269e-09,1e-06
456,2.21142591912877e-09,1e-06
457,2.20640644545348e-09,1e-06
458,2.13277030277742e-09,1e-06
459,2.23585256236694e-09,1e-06
460,2.2044424761216e-09,1e-06
461,2.24907465408793e-09,1e-06
462,2.26961309202291e-09,1e-06
463,2.21425851760231e-09,1e-06
464,2.21371775202289e-09,1e-06
465,2.18604849224076e-09,1e-06
466,2.15529104762226e-09,1e-06
467,2.18855451579897e-09,1e-06
468,2.15172976278073e-09,1e-06
469,2.18102467788713e-09,1e-06
470,2.19647087944301e-09,1e-06
471,2.18310161400293e-09,1e-06
472,2.15962006207892e-09,1e-06
473,2.16192471930832e-09,1e-06
474,2.16144079713483e-09,1e-06
475,2.16162154343609e-09,1e-06
476,2.10028788284486e-09,1e-06
477,2.14463075593587e-09,1e-06
478,2.13798105801413e-09,1e-06
479,2.12609764595904e-09,1e-06
480,2.16389320025842e-09,1e-06
481,2.06949936667497e-09,1e-06
482,2.11788034069975e-09,1e-06
483,2.20778511758014e-09,1e-06
484,2.13766536150659e-09,1e-06
485,2.08831324779942e-09,1e-06
486,2.09587220392999e-09,1e-06
487,2.09642659594029e-09,1e-06
488,2.07944612865133e-09,1e-06
489,2.1403294584612e-09,1e-06
490,2.07827097537609e-09,1e-06
491,2.08744926901762e-09,1e-06
492,2.11500292279926e-09,1e-06
493,2.05337697689949e-09,1e-06
494,2.13922934359386e-09,1e-06
495,2.06837079623341e-09,1e-06
496,2.04754404647268e-09,1e-06
497,2.05785170757739e-09,1e-06
498,2.07355742507554e-09,1e-06
499,2.08535809520557e-09,1e-06
500,2.0356276588703e-09,1e-06
501,2.0352509328665e-09,1e-06
502,2.02906081384854e-09,1e-06
503,2.05284276030653e-09,1e-06
504,2.0371044436444e-09,1e-06
505,2.13330338070846e-09,1e-06
506,2.04774616488891e-09,1e-06
507,2.0258700114863e-09,1e-06
508,2.02667422656193e-09,1e-06
509,2.02343939761002e-09,1e-06
510,2.04594503969157e-09,1e-06
511,2.01566733220037e-09,1e-06
512,2.02287513967401e-09,1e-06
513,2.01808162701801e-09,1e-06
514,1.98538500965868e-09,1e-06
515,2.02785134789806e-09,1e-06
516,2.01182515754872e-09,1e-06
517,2.00126416993475e-09,1e-06
518,2.02410613918754e-09,1e-06
519,1.98520891263664e-09,1e-06
520,2.01922144173401e-09,1e-06
521,1.98853056578805e-09,1e-06
522,1.99574921226188e-09,1e-06
523,1.99033086915909e-09,1e-06
524,1.9972040874084e-09,1e-06
525,1.98036311897875e-09,1e-06
526,1.99918960039056e-09,1e-06
527,2.00198276345343e-09,1e-06
528,1.95664611358467e-09,1e-06
529,1.97652944507052e-09,1e-06
530,1.99444913671461e-09,1e-06
531,1.92535814559279e-09,1e-06
532,1.94498840823845e-09,1e-06
533,1.93933449462033e-09,1e-06
534,1.95425335402344e-09,1e-06
535,1.97416266549005e-09,1e-06
536,2.00592290756713e-09,1e-06
537,1.94645017325385e-09,1e-06
538,1.91623840482564e-09,1e-06
539,1.92495179012587e-09,1e-06
540,1.99018467543967e-09,1e-06
541,1.95839342245795e-09,1e-06
542,1.95216995903236e-09,1e-06
543,1.94205364549078e-09,1e-06
544,1.88135004650005e-09,1e-06
545,1.73308064927565e-09,1e-06
546,1.88972506051539e-09,1e-06
547,1.92511354153069e-09,1e-06
548,1.90852190269371e-09,1e-06
549,1.86080044641571e-09,1e-06
550,2.08766580804537e-09,1e-06
551,1.89807059077595e-09,1e-06
552,1.91048102772063e-09,1e-06
553,1.87654593382791e-09,1e-06
554,1.91305339472164e-09,1e-06
555,1.8628151159974e-09,1e-06
556,1.91593842824522e-09,1e-06
557,1.84620458857681e-09,1e-06
558,1.9079261849343e-09,1e-06
559,1.85880343174586e-09,1e-06
560,1.88870316121999e-09,1e-06
561,1.8626051111089e-09,1e-06
562,1.89586577069715e-09,1e-06
563,1.84854781223947e-09,1e-06
564,1.9249239297434e-09,1e-06
565,1.85725944965148e-09,1e-06
566,1.88343288470814e-09,1e-06
567,1.87801587751889e-09,1e-06
568,1.84049011452852e-09,1e-06
569,1.87825018492836e-09,1e-06
570,1.94602953691829e-09,1e-06
571,1.88278511413785e-09,1e-06
572,1.85466167167288e-09,1e-06
573,1.87411211077687e-09,1e-06
574,1.83224190559209e-09,1e-06
575,1.88310763077548e-09,1e-06
576,1.8435192383765e-09,1e-06
577,1.82625030282023e-09,1e-06
578,1.81983205318509e-09,1e-06
579,1.80990682671043e-09,1e-06
580,1.84348812855377e-09,1e-06
581,1.77966541509758e-09,1e-06
582,1.82922039213954e-09,1e-06
583,1.81645512302297e-09,1e-06
584,1.83574017031913e-09,1e-06
585,1.82588177311117e-09,1e-06
586,1.81500769783284e-09,1e-06
587,1.86013224321457e-09,1e-06
588,1.82091948343573e-09,1e-06
589,1.8175635665614e-09,1e-06
590,1.80374583896445e-09,1e-06
591,1.82552837908118e-09,1e-06
592,1.79904637513172e-09,1e-06
593,1.79168829981163e-09,1e-06
594,1.82197112030761e-09,1e-06
595,1.79490399196399e-09,1e-06
596,1.8170600507724e-09,1e-06
597,1.77630207052888e-09,1e-06
598,1.77029456286418e-09,1e-06
599,1.79620288105843e-09,1e-06
600,1.81866003679772e-09,1e-06
601,1.77078033168033e-09,1e-06
602,1.7909473871133e-09,1e-06
603,1.76288470397128e-09,1e-06
604,1.75946802836459e-09,1e-06
605,1.74939673597994e-09,1e-06
606,1.77143996928783e-09,1e-06
607,1.77305917601936e-09,1e-06
608,1.75389176520199e-09,1e-06
609,1.78492457337032e-09,1e-06
610,1.84329960585404e-09,1e-06
611,1.75741643052025e-09,1e-06
612,1.76318318280405e-09,1e-06
613,1.76675595452584e-09,1e-06
614,1.72116066115428e-09,1e-06
615,1.75811831682559e-09,1e-06
616,1.73922458055738e-09,1e-06
617,1.74666438457312e-09,1e-06
618,1.77975814988109e-09,1e-06
619,1.74101466263021e-09,1e-06
620,1.74748437191799e-09,1e-06
621,1.7148972333147e-09,1e-06
622,1.73044233165989e-09,1e-06
623,1.73229296553468e-09,1e-06
624,1.73443344030955e-09,1e-06
625,1.66039484187961e-09,1e-06
626,1.75214738339917e-09,1e-06
627,1.73798923038431e-09,1e-06
628,1.70706158988538e-09,1e-06
629,1.71814005702731e-09,1e-06
630,1.7177570096277e-09,1e-06
631,1.68134030798648e-09,1e-06
632,1.7273622333934e-09,1e-06
633,1.72456787585685e-09,1e-06
634,1.72735766224752e-09,1e-06
635,1.60677721214559e-09,1e-06
636,1.70882020824462e-09,1e-06
637,1.72802655318137e-09,1e-06
638,1.67029016528636e-09,1e-06
639,1.70339792444913e-09,1e-06
640,1.69504916333952e-09,1e-06
641,1.71403676890805e-09,1e-06
642,1.69830002391833e-09,1e-06
643,1.69276143075275e-09,1e-06
644,1.67650039323765e-09,1e-06
645,1.67576671201039e-09,1e-06
646,1.69972478749866e-09,1e-06
647,1.70896345317127e-09,1e-06
648,1.66194501074453e-09,1e-06
649,1.65868937809535e-09,1e-06
650,1.67721699997016e-09,1e-06
651,1.63545827595158e-09,1e-06
652,1.6643343726592e-09,1e-06
653,1.69512119495485e-09,1e-06
654,1.66982903437829e-09,1e-06
655,1.5821942404078e-09,1e-06
656,1.63174574860811e-09,1e-06
657,1.67081219850054e-09,1e-06
658,1.65523744044852e-09,1e-06
659,1.70998801226638e-09,1e-06
660,1.66344899554761e-09,1e-06
661,1.67242605335999e-09,1e-06
662,1.64516085615521e-09,1e-06
663,1.63806204248021e-09,1e-06
664,1.60082420701021e-09,1e-06
665,1.64990164573353e-09,1e-06
666,1.63455087477903e-09,1e-06
667,1.67100661267767e-09,1e-06
668,1.57859470149824e-09,1e-06
669,1.62214614329109e-09,1e-06
670,1.6337041029421e-09,1e-06
671,1.63379048805541e-09,1e-06
672,1.64934572644046e-09,1e-06
673,1.63775761219479e-09,1e-06
674,1.59985678883274e-09,1e-06
675,1.63939087638326e-09,1e-06
676,1.61831039814721e-09,1e-06
677,1.63439435723426e-09,1e-06
678,1.62199962203977e-09,1e-06
679,1.61151590509825e-09,1e-06
680,1.64959614647407e-09,1e-06
681,1.59598436660253e-09,1e-06
682,1.59457547912163e-09,1e-06
683,1.61993012882054e-09,1e-06
684,1.59633411506279e-09,1e-06
685,1.61549313821934e-09,1e-06
686,1.60755772723967e-09,1e-06
687,1.60492524549603e-09,1e-06
688,1.63295350843031e-09,1e-06
689,1.61940799400551e-09,1e-06
690,1.57348759478803e-09,1e-06
691,1.5806730652071e-09,1e-06
692,1.62265322519234e-09,1e-06
693,1.75924966946824e-09,1e-06
694,1.60077113229488e-09,1e-06
695,1.59706555641224e-09,1e-06
696,1.60269287649339e-09,1e-06
697,1.60099995036193e-09,1e-06
698,1.59506843204815e-09,1e-06
699,1.58591141061129e-09,1e-06
700,1.50955819990611e-09,1e-06
701,1.62377650259207e-09,1e-06
702,1.659463575742e-09,1e-06
703,1.57425402988863e-09,1e-06
704,1.59942033002626e-09,1e-06
705,1.58725631437055e-09,1e-06
706,1.59176085668227e-09,1e-06
707,1.5604222264056e-09,1e-06
708,1.69229479249235e-09,1e-06
709,1.58236591006741e-09,1e-06
710,1.57560924917707e-09,1e-06
711,1.55511269078681e-09,1e-06
712,1.57500797910039e-09,1e-06
713,1.54052793025195e-09,1e-06
714,1.5466796534347e-09,1e-06
715,1.5582461084794e-09,1e-06
716,1.58009794745945e-09,1e-06
717,1.54037617375349e-09,1e-06
718,1.5290903444125e-09,1e-06
719,1.56309174689564e-09,1e-06
720,1.56320858360078e-09,1e-06
721,1.55517470088152e-09,1e-06
722,1.57578922460145e-09,1e-06
723,1.59080137922306e-09,1e-06
724,1.46291447430436e-09,1e-06
725,1.55856572549466e-09,1e-06
726,1.56194499140048e-09,1e-06
727,1.59571706377365e-09,1e-06
728,1.55561114668416e-09,1e-06
729,1.53554184842673e-09,1e-06
730,1.53910755528202e-09,1e-06
731,1.53657093584466e-09,1e-06
732,1.57003501015472e-09,1e-06
733,1.53066936838072e-09,1e-06
734,1.54668091547973e-09,1e-06
735,1.57348652942611e-09,1e-06
736,1.54507559257497e-09,1e-06
737,1.56459936324707e-09,1e-06
738,1.54252520290526e-09,1e-06
739,1.55203500002409e-09,1e-06
740,1.55672868815492e-09,1e-06
741,1.54769165718798e-09,1e-06
742,1.56484828473776e-09,1e-06
743,1.52236430813551e-09,1e-06
744,1.53914417059289e-09,1e-06
745,1.52918136763956e-09,1e-06
746,1.53893033536669e-09,1e-06
747,1.52480515715798e-09,1e-06
748,1.47584048137191e-09,1e-06
749,1.51957016114632e-09,1e-06
750,1.50798568702249e-09,1e-06
751,1.51021613191824e-09,1e-06
752,1.5265670994943e-09,1e-06
753,1.53290675201377e-09,1e-06
754,1.52394872883208e-09,1e-06
755,1.51991233078858e-09,1e-06
756,1.51321778467044e-09,1e-06
757,1.51170520611721e-09,1e-06
758,1.54270207206937e-09,1e-06
759,1.5139745276073e-09,1e-06
760,1.53878991467725e-09,1e-06
761,1.47515692642363e-09,1e-06
762,1.48768580228331e-09,1e-06
763,1.50425037804903e-09,1e-06
764,1.50882088648835e-09,1e-06
765,1.50087431196265e-09,1e-06
766,1.48108349968143e-09,1e-06
767,1.51677121830116e-09,1e-06
768,1.4978791341493e-09,1e-06
769,1.5869147032229e-09,1e-06


==> img/DataCSV/Fig1a_bis_tol1.000000e-08.csv <==
x1,y1,y2
1,134.578432546608,1e-08
2,2769.37287233837,1e-08
3,7310.73561447853,1e-08
4,29663.4053932392,1e-08
5,10424.5106417111,1e-08
6,5938.68242292133,1e-08
7,3752.0188243147,1e-08
8,4633.49637524852,1e-08
9,4664.56750283932,1e-08
10,3763.78854378493,1e-08
11,6454.81483138676,1e-08
12,8168.63218803831,1e-08
13,7535.21235675664,1e-08
14,9824.30738565314,1e-08
15,7634.4085245029,1e-08
16,2473.31138723517,1e-08
17,4512.62010913301,1e-08
18,3331.60518125203,1e-08
19,3351.92259239722,1e-08
20,6518.73958010253,1e-08
21,4182.28882582765,1e-08
22,6034.62073277728,1e-08
23,4484.58477565633,1e-08
24,2332.20215146469,1e-08
25,1861.75257940622,1e-08
26,2818.99009152689,1e-08
27,4674.55557368128,1e-08
28,6702.52411315082,1e-08
29,1201.6724924414,1e-08
30,1558.35865534271,1e-08
31,2761.74013025803,1e-08
32,4261.85782816766,1e-08
33,5436.25921612788,1e-08
34,6017.97149184092,1e-08
35,5426.9881818012,1e-08
36,2706.87825817911,1e-08
37,889.384637509837,1e-08
38,1445.11087876665,1e-08
39,1227.86245648599,1e-08
40,1892.83406146247,1e-08
41,2802.36811294838,1e-08
42,2080.89223024697,1e-08
43,3555.89604003246,1e-08
44,4592.91789822007,1e-08
45,3583.2939661588,1e-08
46,6342.71366297763,1e-08
47,7285.23254568762,1e-08
48,2966.28181971614,1e-08
49,236.602947023329,1e-08
50,487.685774802517,1e-08
51,573.933160181416,1e-08
52,494.378314990035,1e-08
53,807.26588149068,1e-08
54,550.697860916264,1e-08
55,1064.87196104818,1e-08
56,792.45652129315,1e-08
57,1323.87681900241,1e-08
58,1316.68797582194,1e-08
59,1460.772829696,1e-08
60,2036.1245445727,1e-08
61,1524.30563673155,1e-08
62,2783.00592818052,1e-08
63,1903.97385105855,1e-08
64,3517.19799537172,1e-08
65,3011.835462604,1e-08
66,4146.58927924445,1e-08
67,4938.32858833866,1e-08
68,4433.32254650633,1e-08
69,7214.33815356705,1e-08
70,3615.38035468627,1e-08
71,7681.94478720858,1e-08
72,4471.71327989671,1e-08
73,1103.91085957568,1e-08
74,213.435656757351,1e-08
75,96.9718548353364,1e-08
76,67.9151529557092,1e-08
77,76.3951412311879,1e-08
78,113.446518868024,1e-08
79,129.284175926462,1e-08
80,109.108129014226,1e-08
81,88.3222032302698,1e-08
82,125.639745201974,1e-08
83,169.527816260259,1e-08
84,169.29932910203,1e-08
85,130.132743975484,1e-08
86,133.553510843892,1e-08
87,201.219539060121,1e-08
88,239.36175055505,1e-08
89,210.12732811543,1e-08
90,163.177779178258,1e-08
91,218.727845437152,1e-08
92,306.216159660952,1e-08
93,319.27352504328,1e-08
94,251.30572833774,1e-08
95,235.461744572128,1e-08
96,354.914540668356,1e-08
97,440.473703675263,1e-08
98,402.948063568009,1e-08
99,306.427542848743,1e-08
100,380.217999284237,1e-08
101,549.783422894678,1e-08
102,598.524247346177,1e-08
103,486.053298131327,1e-08
104,420.400403853046,1e-08
105,622.794890998692,1e-08
106,805.65048464339,1e-08
107,768.833794004391,1e-08
108,583.167301320497,1e-08
109,661.619127362332,1e-08
110,981.226689277629,1e-08
111,1115.30387448074,1e-08
112,939.093272650429,1e-08
113,762.588624293416,1e-08
114,1087.96623844605,1e-08
115,1464.5941618321,1e-08
116,1458.75129858726,1e-08
117,1119.66862478777,1e-08
118,1155.45071207517,1e-08
119,1740.48059445254,1e-08
120,2064.94634294857,1e-08
121,1807.36146929627,1e-08
122,1405.01585650944,1e-08
123,1893.11147403124,1e-08
124,2645.30748241814,1e-08
125,2750.54818472608,1e-08
126,2161.97278895875,1e-08
127,2043.41301623023,1e-08
128,3079.50677067713,1e-08
129,3809.70453046674,1e-08
130,3492.00969800242,1e-08
131,2698.38943832127,1e-08
132,3353.66806864968,1e-08
133,4793.58615538635,1e-08
134,5246.9439368456,1e-08
135,4317.9783059416,1e-08
136,3748.5736868748,1e-08
137,5382.53975395667,1e-08
138,7020.162933774,1e-08
139,6626.40700925128,1e-08
140,4110.90871733898,1e-08
141,4655.21893871433,1e-08
142,7275.39353214609,1e-08
143,7488.68379143161,1e-08
144,5649.69716077911,1e-08
145,3346.0470628321,1e-08
146,1617.01954587188,1e-08
147,653.740944631443,1e-08
148,225.070024201071,1e-08
149,66.8833213605456,1e-08
150,17.3408590173972,1e-08
151,3.95733648777264,1e-08
152,0.800801599061331,1e-08
153,0.144595489390322,1e-08
154,0.0234181847847033,1e-08
155,0.00341821176685935,1e-08
156,0.000457924821895953,1e-08
157,6.64770309577185e-05,1e-08
158,1.97445194336331e-05,1e-08
159,1.16979694805443e-05,1e-08
160,7.52295675219608e-06,1e-08
161,8.35606697924681e-06,1e-08
162,1.0466780508101e-05,1e-08
163,9.82914037096225e-06,1e-08
164,6.90582978596267e-06,1e-08
165,5.33969967320294e-06,1e-08
166,6.96419772727607e-06,1e-08
167,7.77647509615012e-06,1e-08
168,6.40281302949803e-06,1e-08
169,4.24028760795654e-06,1e-08
170,4.32392030488523e-06,1e-08
171,5.56637106994555e-06,1e-08
172,5.45781263589174e-06,1e-08
173,3.97079238668292e-06,1e-08
174,2.86646747041602e-06,1e-08
175,3.62324932116692e-06,1e-08
176,4.21277181851445e-06,1e-08
177,3.61989920073331e-06,1e-08
178,2.4168723374821e-06,1e-08
179,2.24374900204895e-06,1e-08
180,2.9428915391193e-06,1e-08
181,3.01234299552844e-06,1e-08
182,2.27733648648413e-06,1e-08
183,1.56521536989459e-06,1e-08
184,1.8780008054536e-06,1e-08
185,2.26859342738107e-06,1e-08
186,2.03489423230697e-06,1e-08
187,1.3863391220063e-06,1e-08
188,1.17270641606049e-06,1e-08
189,1.54705726422353e-06,1e-08
190,1.65242302012029e-06,1e-08
191,1.3010426140353e-06,1e-08
192,8.69245530457042e-07,1e-08
193,9.71246437621665e-07,1e-08
194,1.21383943869731e-06,1e-08
195,1.13706330735814e-06,1e-08
196,7.97383998612489e-07,1e-08
197,6.19624913981626e-07,1e-08
198,8.08992854977874e-07,1e-08
199,9.0095756329474e-07,1e-08
200,7.39751319630492e-07,1e-08
201,4.89776861035208e-07,1e-08
202,5.02262894401406e-07,1e-08
203,6.45769468566793e-07,1e-08
204,6.31602714967048e-07,1e-08
205,4.58553637530794e-07,1e-08
206,3.32358287191324e-07,1e-08
207,4.20887537653171e-07,1e-08
208,4.88235350361144e-07,1e-08
209,4.18329835780423e-07,1e-08
210,2.79015650361732e-07,1e-08
211,2.60407063180897e-07,1e-08
212,3.41629374962636e-07,1e-08
213,3.48819896981563e-07,1e-08
214,2.63141226612636e-07,1e-08
215,1.814282639983e-07,1e-08
216,2.18317406941841e-07,1e-08
217,2.63109455594865e-07,1e-08
218,2.35332782883266e-07,1e-08
219,1.59784835275299e-07,1e-08
220,1.35987351484456e-07,1e-08
221,1.79566042461772e-07,1e-08
222,1.91379742064007e-07,1e-08
223,1.50327659791747e-07,1e-08
224,1.00714642692012e-07,1e-08
225,1.13001104365211e-07,1e-08
226,1.40719742671291e-07,1e-08
227,1.315247452529e-07,1e-08
228,9.18151716079977e-08,1e-08
229,7.16987553496868e-08,1e-08
230,9.38681050280189e-08,1e-08
231,1.04336894120589e-07,1e-08
232,8.56556829855517e-08,1e-08
233,5.67678098644833e-08,1e-08
234,5.85677633908933e-08,1e-08
235,7.49605055476429e-08,1e-08
236,7.30506184335184e-08,1e-08
237,5.28655102280119e-08,1e-08
238,3.83375279722153e-08,1e-08
239,4.88160756318556e-08,1e-08
240,5.65486256000706e-08,1e-08
241,4.84488561356218e-08,1e-08
242,3.23471653834759e-08,1e-08
243,3.03839576828412e-08,1e-08
244,3.97048121895296e-08,1e-08
245,4.03386837424361e-08,1e-08
246,3.02442367545712e-08,1e-08
247,2.09147665143689e-08,1e-08
248,2.5213081806257e-08,1e-08
249,3.04274416698097e-08,1e-08
250,2.72665452646052e-08,1e-08
251,1.86255506699784e-08,1e-08
252,1.59319025427389e-08,1e-08
253,2.09757807555333e-08,1e-08
254,2.21555627605319e-08,1e-08
255,1.72234554899678e-08,1e-08
256,1.14535895621171e-08,1e-08
257,1.29378894121834e-08,1e-08
258,1.63171718657855e-08,1e-08
259,1.53984778546117e-08,1e-08
260,1.07737585676294e-08,1e-08
261,8.44664649200554e-09,1e-08
262,1.09998748560215e-08,1e-08
263,1.20465341778002e-08,1e-08
264,9.86165517515218e-09,1e-08
265,6.38137040662325e-09,1e-08
266,6.7886003401374e-09,1e-08
267,8.67615559385644e-09,1e-08
268,8.48023558311907e-09,1e-08
269,6.25556432378572e-09,1e-08
270,4.57200973775046e-09,1e-08
271,5.82102650781361e-09,1e-08
272,6.58570130211545e-09,1e-08
273,5.53675904170536e-09,1e-08
274,3.60827055662265e-09,1e-08
275,3.45793291671164e-09,1e-08
276,4.54470960100175e-09,1e-08
277,4.73023327283632e-09,1e-08
278,3.58952690342145e-09,1e-08
279,2.57551494178155e-09,1e-08
280,3.04385445005516e-09,1e-08
281,3.5036466766996e-09,1e-08
282,3.09140343238921e-09,1e-08
283,2.03026839524765e-09,1e-08
284,1.68056624814477e-09,1e-08
285,2.29519799088345e-09,1e-08
286,2.64681579702801e-09,1e-08
287,2.08038458428242e-09,1e-08
288,1.59521457056996e-09,1e-08
289,1.69720777155964e-09,1e-08
290,1.88993855383675e-09,1e-08
291,1.74215134979661e-09,1e-08
292,1.10283220298419e-09,1e-08
293,8.1488365439585e-10,1e-08
294,1.29303718789718e-09,1e-08
295,1.37165087467885e-09,1e-08
296,1.26300628478667e-09,1e-08
297,9.22819009072472e-10,1e-08
298,9.6604267406926e-10,1e-08
299,9.27362419467473e-10,1e-08
300,9.36308390151521e-10,1e-08
301,5.90608527519173e-10,1e-08
302,4.1311527139377e-10,1e-08
303,6.39321932150412e-10,1e-08
304,7.78460374619981e-10,1e-08
305,7.72022529677551e-10,1e-08
306,6.04023235613883e-10,1e-08
307,5.52708476175022e-10,1e-08
308,6.41287047349695e-10,1e-08
309,5.56272282511307e-10,1e-08
310,3.65149613178482e-10,1e-08
311,1.36728526727358e-10,1e-08
312,2.58922762949097e-10,1e-08
313,3.61433667315991e-10,1e-08
314,3.55370586765134e-10,1e-08
315,4.41113813626459e-10,1e-08
316,3.90768586865663e-10,1e-08
317,5.03648103084797e-10,1e-08
318,3.74044341732868e-10,1e-08
319,3.48522374159988e-10,1e-08
320,1.32674546235792e-10,1e-08
321,1.36756824202881e-10,1e-08
322,2.81900072402122e-10,1e-08
323,3.1048063422526e-10,1e-08
324,3.29719465773383e-10,1e-08
325,2.91787045457556e-10,1e-08
326,2.45316033488844e-10,1e-08
327,2.95646066290912e-10,1e-08
328,1.98644607053948e-10,1e-08
329,1.58859126847512e-10,1e-08
330,1.33665071257768e-10,1e-08
331,1.69510357724228e-10,1e-08
332,2.27366749226222e-10,1e-08
333,2.35391669869713e-10,1e-08
334,2.30436910605492e-10,1e-08
335,3.0015672714954e-10,1e-08
336,1.41987946999003e-10,1e-08
337,2.12208125699308e-10,1e-08
338,1.36187733449105e-10,1e-08
339,1.65056565135828e-10,1e-08
340,1.51459541480139e-10,1e-08
341,1.24804356935046e-10,1e-08
342,2.09593718646454e-10,1e-08
343,2.25309685259624e-10,1e-08
344,2.33046309459383e-10,1e-08
345,2.20910439555573e-10,1e-08
346,1.55468738080853e-10,1e-08
347,1.6215979800594e-10,1e-08
348,1.60236710792929e-10,1e-08
349,1.81531306840437e-10,1e-08
350,1.9314659111689e-10,1e-08
351,1.96017277597315e-10,1e-08
352,2.01207178198178e-10,1e-08
353,2.15480556793808e-10,1e-08
354,1.43751817657821e-10,1e-08
355,1.73748404982899e-10,1e-08
356,1.41476930768798e-10,1e-08
357,1.44353156857185e-10,1e-08
358,2.06054236406022e-10,1e-08
359,1.88150601245267e-10,1e-08
360,2.20100682653938e-10,1e-08
361,1.83401297890364e-10,1e-08
362,1.93917637617548e-10,1e-08
363,2.25058545814386e-10,1e-08
364,1.80318464892392e-10,1e-08
365,1.73927239345329e-10,1e-08
366,1.74965173902465e-10,1e-08
367,1.82575370853162e-10,1e-08
368,1.52847554267018e-10,1e-08
369,1.82740126899516e-10,1e-08
370,2.22424343335666e-10,1e-08
371,1.59273397021216e-10,1e-08
372,1.8288279879399e-10,1e-08
373,1.82880128951376e-10,1e-08
374,1.53412365561592e-10,1e-08
375,1.71602543909233e-10,1e-08
376,1.90541735446786e-10,1e-08
377,2.04425966205614e-10,1e-08
378,1.7687494058304e-10,1e-08
379,1.74035992064372e-10,1e-08
380,2.17318091720574e-10,1e-08
381,1.90149183641799e-10,1e-08
382,1.86753741407307e-10,1e-08
383,1.75060849305656e-10,1e-08
384,1.82260620381873e-10,1e-08
385,1.98801350246708e-10,1e-08
386,1.95162954411904e-10,1e-08
387,1.88909682812773e-10,1e-08
388,1.96943163013547e-10,1e-08
389,1.68021210993618e-10,1e-08
390,1.77196590613791e-10,1e-08
391,1.65028263058463e-10,1e-08
392,2.03238884030637e-10,1e-08
393,1.96504010610906e-10,1e-08
394,1.89719895825736e-10,1e-08
395,1.60751633463657e-10,1e-08
396,1.81461158327047e-10,1e-08
397,1.89284874050741e-10,1e-08
398,2.86641258618885e-10,1e-08
399,1.85750323643489e-10,1e-08
400,1.68849388948317e-10,1e-08
401,1.81644934354537e-10,1e-08
402,1.87154581034213e-10,1e-08
403,1.77720260875319e-10,1e-08
404,2.02196523743691e-10,1e-08
405,1.89239393846313e-10,1e-08
406,1.66845029989694e-10,1e-08
407,1.87407834814851e-10,1e-08
408,1.97083670307465e-10,1e-08
409,2.06992113455835e-10,1e-08
410,1.97936872302313e-10,1e-08
411,2.44386869255779e-10,1e-08
412,1.68599608263759e-10,1e-08
413,1.98233022790691e-10,1e-08
414,1.50470845793382e-10,1e-08
415,1.90658936730254e-10,1e-08
416,1.88923945254432e-10,1e-08
417,1.8590626099151e-10,1e-08
418,1.80245335759993e-10,1e-08
419,2.04862799498843e-10,1e-08
420,1.87911502050143e-10,1e-08
421,1.96011257930235e-10,1e-08
422,1.83136615391175e-10,1e-08
423,1.7169028386946e-10,1e-08
424,1.86917658313857e-10,1e-08
425,1.85617151729546e-10,1e-08
426,1.72310756139808e-10,1e-08
427,1.92388744988092e-10,1e-08
428,2.00841536288566e-10,1e-08
429,2.17009019811042e-10,1e-08
430,1.99473473328058e-10,1e-08
431,1.63839514807715e-10,1e-08
432,1.8937433409725e-10,1e-08
433,1.74955789921806e-10,1e-08
434,1.66729759628331e-10,1e-08
435,1.83154472559841e-10,1e-08
436,1.53651775040532e-10,1e-08
437,1.55068912256714e-10,1e-08
438,1.88944700002236e-10,1e-08
439,1.84037107521733e-10,1e-08
440,1.90261051351444e-10,1e-08
441,1.87719920612343e-10,1e-08
442,2.17355622551689e-10,1e-08
443,1.54597891244581e-10,1e-08
444,1.94926212051421e-10,1e-08
445,1.37932710990236e-10,1e-08
446,1.75850328175358e-10,1e-08
447,1.82800227219225e-10,1e-08
448,1.81293367387004e-10,1e-08
449,1.72505873936727e-10,1e-08
450,1.84635962831121e-10,1e-08
451,1.93784599464067e-10,1e-08
452,1.90752375185028e-10,1e-08
453,1.49736922350046e-10,1e-08
454,2.09309877176478e-10,1e-08
455,1.82029029317113e-10,1e-08
456,1.84025266603175e-10,1e-08
457,2.02623510426323e-10,1e-08
458,2.27014570855144e-10,1e-08
459,1.97489740469787e-10,1e-08
460,1.89356750956356e-10,1e-08
461,1.8580037205665e-10,1e-08
462,2.13800108607979e-10,1e-08
463,2.03949702474655e-10,1e-08
464,1.84046098783594e-10,1e-08
465,2.02005178499754e-10,1e-08
466,1.9588338555776e-10,1e-08
467,1.70667740579318e-10,1e-08
468,1.68162051055387e-10,1e-08
469,1.67898006625385e-10,1e-08
470,2.38790684813064e-10,1e-08
471,1.9664485466772e-10,1e-08
472,1.72851107982102e-10,1e-08
473,1.7843091433604e-10,1e-08
474,1.70604200399466e-10,1e-08
475,1.86229182494746e-10,1e-08
476,1.85130396694534e-10,1e-08
477,1.84759060808263e-10,1e-08
478,1.97844014349533e-10,1e-08
479,1.63885840821481e-10,1e-08
480,1.95300376745136e-10,1e-08
481,1.8152568329256e-10,1e-08
482,1.88373496018856e-10,1e-08
483,2.19889140438048e-10,1e-08
484,2.03298384603525e-10,1e-08
485,1.85787789935143e-10,1e-08
486,1.66506790590277e-10,1e-08
487,1.86976198113019e-10,1e-08
488,1.97092645120631e-10,1e-08
489,1.78953625644466e-10,1e-08
490,1.96477770669106e-10,1e-08
491,1.81426100569076e-10,1e-08
492,1.72239406618369e-10,1e-08
493,1.8247589550766e-10,1e-08
494,1.96977897898929e-10,1e-08
495,1.86136234557414e-10,1e-08
496,1.82142085468377e-10,1e-08
497,1.87572375096497e-10,1e-08
498,1.8268480956616e-10,1e-08
499,1.74624158936177e-10,1e-08
500,2.36680218351598e-10,1e-08
501,1.91849254223559e-10,1e-08
502,2.06536517370365e-10,1e-08
503,1.76431534460578e-10,1e-08
504,1.76706166813311e-10,1e-08
505,1.81210983502923e-10,1e-08
506,2.21393569528242e-10,1e-08
507,1.78052740333148e-10,1e-08
508,1.93727387095045e-10,1e-08
509,1.74016712326268e-10,1e-08
510,1.84498220927839e-10,1e-08
511,1.75146853432685e-10,1e-08
512,1.78104847306102e-10,1e-08
513,2.20771472888402e-10,1e-08
514,1.69407483655483e-10,1e-08
515,1.87043257194629e-10,1e-08
516,1.59231275816589e-10,1e-08
517,1.80025806365914e-10,1e-08
518,1.67425893023825e-10,1e-08
519,1.61962897594381e-10,1e-08
520,1.76367370659797e-10,1e-08
521,2.06038711183816e-10,1e-08
522,1.74076295081543e-10,1e-08
523,1.92264126598705e-10,1e-08
524,1.94841864943309e-10,1e-08
525,1.84611706718991e-10,1e-08
526,1.66476862426275e-10,1e-08
527,1.76177790470667e-10,1e-08
528,1.85679536045307e-10,1e-08
529,1.79012984075906e-10,1e-08
530,1.96267644233778e-10,1e-08
531,1.64522454594495e-10,1e-08
532,1.71659454523332e-10,1e-08
533,1.81562286523887e-10,1e-08
534,1.71331965959693e-10,1e-08
535,1.77833718837333e-10,1e-08
536,1.76471953317309e-10,1e-08
537,1.94715735724459e-10,1e-08
538,1.89153138693061e-10,1e-08
539,1.39654267411147e-10,1e-08
540,2.01568143033272e-10,1e-08
541,1.87012636023308e-10,1e-08
542,1.89154739041015e-10,1e-08
543,1.9460571602247e-10,1e-08
544,1.87877112586268e-10,1e-08
545,1.74715951145464e-10,1e-08
546,2.12925643546969e-10,1e-08
547,1.84396457941901e-10,1e-08
548,1.91554108962619e-10,1e-08
549,1.67322890093767e-10,1e-08
550,1.95064628918074e-10,1e-08
551,1.96435838512108e-10,1e-08
552,1.88589242601559e-10,1e-08
553,1.82313130534019e-10,1e-08
554,1.80976492013853e-10,1e-08
555,1.87148002371277e-10,1e-08
556,1.94231114499976e-10,1e-08
557,1.78827889590245e-10,1e-08
558,1.9125592252276e-10,1e-08
559,1.63373054816808e-10,1e-08
560,1.88150086170152e-10,1e-08
561,1.82664029360318e-10,1e-08
562,1.93042007353179e-10,1e-08
563,1.70510832805298e-10,1e-08
564,1.98197184009365e-10,1e-08
565,1.80880062469381e-10,1e-08
566,1.97893775138487e-10,1e-08
567,1.80382758174733e-10,1e-08
568,1.82235243340571e-10,1e-08
569,1.91720658066614e-10,1e-08
570,1.82496847232355e-10,1e-08
571,1.77906485762383e-10,1e-08
572,1.98778028624311e-10,1e-08
573,1.89272527830209e-10,1e-08
574,1.91171104267148e-10,1e-08
575,1.68284517585419e-10,1e-08
576,1.90751241864413e-10,1e-08
577,1.87255135551944e-10,1e-08
578,2.08604718153697e-10,1e-08
579,1.88292244722125e-10,1e-08
580,1.7538719562233e-10,1e-08
581,2.0420816190805e-10,1e-08
582,1.67435759304062e-10,1e-08
583,1.82800818545014e-10,1e-08
584,1.77061994942101e-10,1e-08
585,1.97240658766996e-10,1e-08
586,1.76623227881914e-10,1e-08
587,2.49966990451923e-10,1e-08
588,2.02472667999721e-10,1e-08
589,1.89673255074597e-10,1e-08
590,1.82846975274235e-10,1e-08
591,1.72901846473817e-10,1e-08
592,1.78480486247711e-10,1e-08
593,2.03390219192114e-10,1e-08
594,2.01652734156541e-10,1e-08
595,2.02782714868674e-10,1e-08
596,1.90419002777019e-10,1e-08
597,1.73043497888875e-10,1e-08
598,1.89219860896099e-10,1e-08
599,1.95359452138507e-10,1e-08
600,1.8640531523218e-10,1e-08
601,1.74556079958558e-10,1e-08
602,1.90147598234063e-10,1e-08
603,1.81693095776575e-10,1e-08
604,1.74565803012641e-10,1e-08
605,1.81035229258335e-10,1e-08
606,1.82434853645693e-10,1e-08
607,1.13822054002919e-10,1e-08
608,1.73781203050699e-10,1e-08
609,1.55875502374604e-10,1e-08
610,1.90838577065943e-10,1e-08
611,1.66244278445344e-10,1e-08
612,1.76985126641369e-10,1e-08
613,1.848305189354e-10,1e-08
614,1.52252755009214e-10,1e-08
615,1.86455035768983e-10,1e-08
616,2.14814487206813e-10,1e-08
617,1.91899297285753e-10,1e-08
618,1.73258872899554e-10,1e-08
619,2.25258692652379e-10,1e-08
620,1.80143281343862e-10,1e-08
621,1.95380298908313e-10,1e-08
622,3.08901918984973e-10,1e-08
623,1.49117873628962e-10,1e-08
624,1.77444516026453e-10,1e-08
625,1.88374336307144e-10,1e-08
626,1.97888833629628e-10,1e-08
627,1.98823766654905e-10,1e-08
628,1.97327746847079e-10,1e-08
629,2.00483496737312e-10,1e-08
630,1.80067778868605e-10,1e-08
631,1.83101702205476e-10,1e-08
632,1.93412524414448e-10,1e-08
633,1.88010732428114e-10,1e-08
634,2.33319724019735e-10,1e-08
635,1.79274572591605e-10,1e-08
636,1.87213617513823e-10,1e-08
637,1.94398627601636e-10,1e-08
638,1.82134753167619e-10,1e-08
639,1.78453483073111e-10,1e-08
640,1.51348908990332e-10,1e-08
641,1.81299231148902e-10,1e-08
642,1.67886174647477e-10,1e-08
643,2.01495703101215e-10,1e-08
644,1.81640526450697e-10,1e-08
645,1.72496530896587e-10,1e-08
646,1.55654088793164e-10,1e-08
647,1.83751173345301e-10,1e-08
648,1.79787525845225e-10,1e-08
649,2.07046143928174e-10,1e-08
650,1.77662581775595e-10,1e-08
651,1.83111334238488e-10,1e-08
652,1.82883095327677e-10,1e-08
653,1.7729966884566e-10,1e-08
654,2.01229278286495e-10,1e-08
655,1.8318768524037e-10,1e-08
656,1.79163572616933e-10,1e-08
657,1.90235057611322e-10,1e-08
658,1.62749356440009e-10,1e-08
659,1.80971499728581e-10,1e-08
660,1.7739363522266e-10,1e-08
661,1.68890958626261e-10,1e-08
662,1.72639756608161e-10,1e-08
663,1.85428460212762e-10,1e-08
664,1.8786453024781e-10,1e-08
665,1.87390413618506e-10,1e-08
666,1.64770691820509e-10,1e-08
667,1.80828936002115e-10,1e-08
668,1.840452209613e-10,1e-08
669,2.00523552341138e-10,1e-08
670,1.75067837095203e-10,1e-08
671,1.71942000433698e-10,1e-08
672,1.68355194515016e-10,1e-08
673,1.73286752526432e-10,1e-08
674,1.97478007465416e-10,1e-08
675,1.76406672263813e-10,1e-08
676,2.3971230192921e-10,1e-08
677,1.88020393241209e-10,1e-08
678,1.91331045576926e-10,1e-08
679,1.96949282476749e-10,1e-08
680,1.83381164387272e-10,1e-08
681,1.81643198257643e-10,1e-08
682,1.78839756684403e-10,1e-08
683,1.88258416346756e-10,1e-08
684,3.09713026411559e-10,1e-08
685,1.74016245713442e-10,1e-08
686,1.95519924056014e-10,1e-08
687,1.7776228266372e-10,1e-08
688,1.76127885318288e-10,1e-08
689,1.78521370223778e-10,1e-08
690,1.82470103985429e-10,1e-08
691,2.11220928599047e-10,1e-08
692,1.85970321234788e-10,1e-08
693,2.82379131101404e-10,1e-08
694,2.11894538414927e-10,1e-08
695,1.90557952567766e-10,1e-08
696,1.96151641462089e-10,1e-08
697,1.73118142463195e-10,1e-08
698,1.9702493110502e-10,1e-08
699,1.8589247481547e-10,1e-08
700,1.68741547778953e-10,1e-08
701,1.7904972869672e-10,1e-08
702,1.8688668363366e-10,1e-08
703,2.97621334025113e-10,1e-08
704,1.93975648435822e-10,1e-08
705,1.97239675381627e-10,1e-08
706,1.99253071000913e-10,1e-08
707,1.71884261896029e-10,1e-08
708,1.81412168986752e-10,1e-08
709,1.81865340578181e-10,1e-08
710,1.68774450623127e-10,1e-08
711,1.77855891839249e-10,1e-08
712,1.78471200345579e-10,1e-08
713,1.83457448575777e-10,1e-08
714,1.81365936451748e-10,1e-08
715,1.85382878832282e-10,1e-08
716,1.82329806881445e-10,1e-08
717,1.83713394240456e-10,1e-08
718,1.86376691097957e-10,1e-08
719,1.84426498555606e-10,1e-08
720,1.85726813766093e-10,1e-08
721,1.76220129035823e-10,1e-08
722,1.88994040048752e-10,1e-08
723,1.8768987717558e-10,1e-08
724,1.74283169499271e-10,1e-08
725,1.82505153495926e-10,1e-08
726,1.75578065326683e-10,1e-08
727,1.94235872908141e-10,1e-08
728,1.72297374350691e-10,1e-08
729,1.91008186633292e-10,1e-08
730,2.03371511724607e-10,1e-08
731,2.03800778578105e-10,1e-08
732,1.70480137613894e-10,1e-08
733,1.83706426372967e-10,1e-08
734,1.75254073365732e-10,1e-08
735,1.9586244483848e-10,1e-08
736,1.70771632579804e-10,1e-08
737,1.89660963016935e-10,1e-08
738,1.86117166875926e-10,1e-08
739,1.92994193009414e-10,1e-08
740,1.70669469431877e-10,1e-08
741,1.81187519691046e-10,1e-08
742,2.79908201036462e-10,1e-08
743,1.95665048162834e-10,1e-08
744,1.83461695576042e-10,1e-08
745,1.89772286745368e-10,1e-08
746,1.78168718489045e-10,1e-08
747,1.85392867341714e-10,1e-08
748,1.7393048640629e-10,1e-08
749,1.7333958511177e-10,1e-08
750,1.90576530197818e-10,1e-08
751,1.74877975409243e-10,1e-08
752,1.82653005711116e-10,1e-08
753,1.76208398684986e-10,1e-08
754,1.79105191389611e-10,1e-08
755,1.84644147000863e-10,1e-08
756,1.98299081987778e-10,1e-08
757,1.61934173222116e-10,1e-08
758,1.82719785291501e-10,1e-08
759,2.88637246715417e-10,1e-08
760,1.77777257311191e-10,1e-08
761,1.88719862955362e-10,1e-08
762,1.63459841469523e-10,1e-08
763,1.79937525568505e-10,1e-08
764,1.84694610013213e-10,1e-08
765,1.6547317306721e-10,1e-08
766,1.81935509104414e-10,1e-08
767,1.71671064390368e-10,1e-08
768,1.82861696452897e-10,1e-08
769,1.85135544505932e-10,1e-08
770,1.94462193165668e-10,1e-08
771,1.89773641203507e-10,1e-08
772,1.874971072541e-10,1e-08
773,1.9893379781861e-10,1e-08
774,1.86040555169872e-10,1e-08
775,1.80261378571055e-10,1e-08
776,1.88276040081785e-10,1e-08
777,1.86315341747506e-10,1e-08
778,1.80221931818828e-10,1e-08
779,1.83732311466046e-10,1e-08
780,1.71633221617436e-10,1e-08
781,1.8321403808431e-10,1e-08
782,1.86063293846422e-10,1e-08
783,1.98382895082109e-10,1e-08
784,2.09502721839641e-10,1e-08
785,1.84948094099421e-10,1e-08
786,1.84887043026246e-10,1e-08
787,1.83747616658057e-10,1e-08
788,1.93038927157853e-10,1e-08
789,1.69556468858431e-10,1e-08
790,1.85566598232196e-10,1e-08
791,1.78218404033343e-10,1e-08
792,2.02392722735202e-10,1e-08
793,1.88896302308959e-10,1e-08
794,1.78816486019316e-10,1e-08
795,1.85115484228312e-10,1e-08
796,1.86147815653067e-10,1e-08
797,1.86298506370512e-10,1e-08
798,1.79794672733974e-10,1e-08
799,1.75250009000036e-10,1e-08
800,1.71552945923982e-10,1e-08
801,1.65960202645166e-10,1e-08
802,1.90634628430609e-10,1e-08
803,1.78973435283468e-10,1e-08
804,1.85559467470923e-10,1e-08
805,1.82561841614731e-10,1e-08
806,1.73598664803095e-10,1e-08
807,2.01935655596621e-10,1e-08
808,1.67116594219073e-10,1e-08
809,1.77302489417336e-10,1e-08
810,1.79476144501738e-10,1e-08
811,2.34140255985527e-10,1e-08
812,1.87181514401157e-10,1e-08
813,1.84995431917894e-10,1e-08
814,1.79418416067922e-10,1e-08
815,2.08974788563034e-10,1e-08
816,1.76774156135963e-10,1e-08
817,2.06506753461538e-10,1e-08
818,1.89742734250849e-10,1e-08
819,1.79913715644019e-10,1e-08
820,1.82099395495138e-10,1e-08
821,1.79819573611857e-10,1e-08
822,1.85479956408789e-10,1e-08
823,1.69269733237866e-10,1e-08
824,1.68317712770288e-10,1e-08
825,1.80110194797386e-10,1e-08
826,2.18633357204474e-10,1e-08
827,1.8396994950952e-10,1e-08
828,1.77936346999274e-10,1e-08
829,1.80333900508887e-10,1e-08
830,2.05964740081021e-10,1e-08
831,1.74535553151404e-10,1e-08
832,1.88779319251748e-10,1e-08
833,1.87977388290093e-10,1e-08
834,1.89249506673382e-10,1e-08
835,1.94351465151053e-10,1e-08
836,1.85735633117365e-10,1e-08
837,1.78266496737494e-10,1e-08
838,1.70395026527294e-10,1e-08
839,1.73864515184666e-10,1e-08
840,1.86491885487183e-10,1e-08
841,1.78783112581241e-10,1e-08
842,1.73478945842234e-10,1e-08
843,1.8443946887589e-10,1e-08
844,1.81649763878511e-10,1e-08
845,1.83299745560692e-10,1e-08
846,1.82201586142176e-10,1e-08
847,1.7857506899738e-10,1e-08
848,1.97400008038159e-10,1e-08
849,1.87195240092494e-10,1e-08
850,1.83462087289971e-10,1e-08
851,1.58316499153757e-10,1e-08
852,1.73220755423947e-10,1e-08
853,1.78917527469562e-10,1e-08
854,1.92155198775427e-10,1e-08
855,1.79684327330081e-10,1e-08
856,1.81422497985304e-10,1e-08
857,1.84211001446776e-10,1e-08
858,1.80475198976284e-10,1e-08
859,2.00101280423626e-10,1e-08
860,2.14299621772014e-10,1e-08
861,1.91646285772651e-10,1e-08
862,1.89190982312494e-10,1e-08
863,1.79707963613011e-10,1e-08
864,1.89380452371383e-10,1e-08
865,2.9761927576565e-10,1e-08
866,1.81627029850049e-10,1e-08
867,2.20317553747961e-10,1e-08
868,1.77085430025635e-10,1e-08
869,1.9043020850902e-10,1e-08
870,1.78991967498905e-10,1e-08
871,1.797611723099e-10,1e-08
872,1.94045263276939e-10,1e-08
873,2.31511365141048e-10,1e-08
874,1.86249794284727e-10,1e-08
875,1.80472873928587e-10,1e-08
876,1.87662181055823e-10,1e-08
877,1.85980568271262e-10,1e-08
878,1.85323533554872e-10,1e-08
879,1.70878119251502e-10,1e-08
880,1.80589919063826e-10,1e-08
881,1.89218576270558e-10,1e-08
882,1.82075753160784e-10,1e-08
883,2.22331259352885e-10,1e-08
884,2.06515807480674e-10,1e-08
885,1.90910010320924e-10,1e-08
886,1.81191592339057e-10,1e-08
887,2.18751383637139e-10,1e-08
888,1.84598272520089e-10,1e-08
889,2.04703846337718e-10,1e-08
890,1.74563891865641e-10,1e-08
891,1.8500539825364e-10,1e-08
892,1.86417525547961e-10,1e-08
893,1.87949318816871e-10,1e-08
894,1.78470948772163e-10,1e-08
895,2.10637420948153e-10,1e-08
896,1.86324694291103e-10,1e-08
897,1.85288026044574e-10,1e-08
898,2.72055142754255e-10,1e-08
899,1.90224250100143e-10,1e-08
900,1.8722119962831e-10,1e-08
901,2.1216750795781e-10,1e-08
902,2.07952404416975e-10,1e-08
903,1.94014445599078e-10,1e-08
904,1.94517649976397e-10,1e-08
905,2.05720239467503e-10,1e-08
906,1.88265000897793e-10,1e-08
907,1.8678933601713e-10,1e-08
908,1.77959979850741e-10,1e-08
909,1.88957174070258e-10,1e-08
910,1.7420802161677e-10,1e-08
911,1.82984840024074e-10,1e-08
912,1.76179259387589e-10,1e-08
913,1.86463951484267e-10,1e-08
914,1.756008922e-10,1e-08
915,1.85372463651578e-10,1e-08
916,1.90911173830211e-10,1e-08
917,1.85220469964726e-10,1e-08
918,1.84464404631246e-10,1e-08
919,1.57845266818562e-10,1e-08
920,1.7778949937465e-10,1e-08
921,1.86667201964453e-10,1e-08
922,1.81232880099567e-10,1e-08


==> img/DataCSV/Fig1a_tol1.000000e-01.csv <==
x1,y1,y2
1,14123.728348501,0.1
2,8890.01129527038,0.1
3,1186.44755120421,0.1
4,42.8140135720421,0.1
5,0.453258204080179,0.1
6,0.00961501032515707,0.1
7,0.0106526099421902,0.1
8,0.0093751981651893,0.1
9,0.00831636795030744,0.1
10,0.00747628821859534,0.1
11,0.00680067253772779,0.1
12,0.0062483478756894,0.1
13,0.00579006165634321,0.1
14,0.00540476839836369,0.1
15,0.00507704506879827,0.1
16,0.00479538752862304,0.1
17,0.00455107375922575,0.1
18,0.00433739175826813,0.1
19,0.00414910526241916,0.1
20,0.00398207796454263,0.1
21,0.00383300488530041,0.1
22,0.00369921739133783,0.1
23,0.0035785398254503,0.1
24,0.00346918255851429,0.1
25,0.00336966144481279,0.1
26,0.00327873620781655,0.1
27,0.00319536312612991,0.1
28,0.00311865811373701,0.1
29,0.00304786770190366,0.1
30,0.00298234605897759,0.1
31,0.00292153677597621,0.1
32,0.00286495797412352,0.1
33,0.00281219043584157,0.1
34,0.0027628678433205,0.1
35,0.00271666872934102,0.1
36,0.00267331000307789,0.1
37,0.0026325412999534,0.1
38,0.00259414057117596,0.1
39,0.00255791010728543,0.1
40,0.00252367339636676,0.1
41,0.00249127239885188,0.1
42,0.00246056509672078,0.1
43,0.00243142371338705,0.1
44,0.00240373277956452,0.1
45,0.00237738789875088,0.1
46,0.00235229431019329,0.1
47,0.00232836585554219,0.1
48,0.00230552410523638,0.1
49,0.00228369738615629,0.1
50,0.00226282018425895,0.1
51,0.00224283243092413,0.1
52,0.00222367902297533,0.1
53,0.00220530922244647,0.1
54,0.00218767634616904,0.1
55,0.00217073731266454,0.1
56,0.00215445227557411,0.1
57,0.00213878438661596,0.1
58,0.00212369952405085,0.1
59,0.00210916596462748,0.1
60,0.00209515424711034,0.1
61,0.00208163700756387,0.1
62,0.00206858868087929,0.1
63,0.00205598545528607,0.1


==> img/DataCSV/Fig1a_tol1.000000e-04.csv <==
x1,y1,y2
1,7739.1582939147,0.0001
2,14897.0864401092,0.0001
3,6241.53506507242,0.0001
4,1133.32914357646,0.0001
5,92.5329389585297,0.0001
6,3.55652155767697,0.0001
7,0.0729702297161977,0.0001
8,0.0016988087009958,0.0001
9,0.000155920997073393,0.0001
10,3.30846487594127e-05,0.0001
11,1.71034552606016e-05,0.0001
12,1.42228077801074e-05,0.0001
13,1.30954852802633e-05,0.0001
14,1.22999472873803e-05,0.0001
15,1.16397563048455e-05,0.0001
16,1.10728515835159e-05,0.0001
17,1.0580157645642e-05,0.0001
18,1.0148344426319e-05,0.0001
19,9.7671875668345e-06,0.0001
20,9.42856214196007e-06,0.0001
21,9.12598028412016e-06,0.0001
22,8.85413134473009e-06,0.0001
23,8.60873023913907e-06,0.0001
24,8.38612538488429e-06,0.0001
25,8.18343323013777e-06,0.0001
26,7.99815419612022e-06,0.0001
27,7.82817575973584e-06,0.0001
28,7.67170011705533e-06,0.0001
29,7.52726019391689e-06,0.0001
30,7.39351707432331e-06,0.0001
31,7.26935299467709e-06,0.0001
32,7.15377361500897e-06,0.0001
33,7.04598195881548e-06,0.0001
34,6.9452084544132e-06,0.0001
35,6.85076252422459e-06,0.0001
36,6.76213505409427e-06,0.0001
37,6.67877847216753e-06,0.0001
38,6.60025461245598e-06,0.0001
39,6.52616460563508e-06,0.0001
40,6.4561336322337e-06,0.0001
41,6.38984116796175e-06,0.0001
42,6.32701892124259e-06,0.0001
43,6.26738014246593e-06,0.0001
44,6.2107091389799e-06,0.0001
45,6.15679534556416e-06,0.0001
46,6.10544765382001e-06,0.0001
47,6.05645567151205e-06,0.0001
48,6.00969605910545e-06,0.0001
49,5.96499667008616e-06,0.0001
50,5.92225505022915e-06,0.0001
51,5.88133847461712e-06,0.0001
52,5.84211145267691e-06,0.0001
53,5.80448453012605e-06,0.0001
54,5.76835179915595e-06,0.0001
55,5.73366206719579e-06,0.0001
56,5.70031319141981e-06,0.0001
57,5.66822625607337e-06,0.0001
58,5.63731661447165e-06,0.0001
59,5.60754489592724e-06,0.0001
60,5.5788330599655e-06,0.0001
61,5.55113876380291e-06,0.0001
62,5.52439665627213e-06,0.0001
63,5.49856534975373e-06,0.0001
64,5.47360067866817e-06,0.0001
65,5.44947668009955e-06,0.0001
66,5.42610783097766e-06,0.0001
67,5.40351000703937e-06,0.0001
68,5.38161029204379e-06,0.0001
69,5.36039301866864e-06,0.0001
70,5.33980986375805e-06,0.0001


==> img/DataCSV/Fig1a_tol1.000000e-07.csv <==
x1,y1,y2
1,5154.27595729924,1e-07
2,15423.6971924311,1e-07
3,11414.1418421442,1e-07
4,4269.19140997658,1e-07
5,899.376324490293,1e-07
6,108.350803125312,1e-07
7,7.66892071007835,1e-07
8,0.33686550204942,1e-07
9,0.0115318715476298,1e-07
10,0.000716505764178625,1e-07
11,0.000103598373407872,1e-07
12,1.7753871805051e-05,1e-07
13,3.04423676469114e-06,1e-07
14,5.11275768101785e-07,1e-07
15,7.90829255626732e-08,1e-07
16,6.2024525513728e-09,1e-07
17,5.7975650613703e-09,1e-07
18,7.53549516877636e-09,1e-07
19,7.61013188585811e-09,1e-07
20,7.44605851849925e-09,1e-07
21,7.23969788092759e-09,1e-07
22,7.03483180538678e-09,1e-07
23,6.84807919229701e-09,1e-07
24,6.68221504329847e-09,1e-07
25,6.54467849541549e-09,1e-07
26,6.4174199505654e-09,1e-07
27,6.29262259946345e-09,1e-07
28,6.17729446635387e-09,1e-07
29,6.06923487259941e-09,1e-07
30,5.97419813652094e-09,1e-07
31,5.89881585757318e-09,1e-07
32,5.83019363859264e-09,1e-07
33,5.73743371178752e-09,1e-07
34,5.63939978431597e-09,1e-07
35,5.58105835382948e-09,1e-07
36,5.52033606820412e-09,1e-07
37,5.47745219281673e-09,1e-07
38,5.4105133645856e-09,1e-07
39,5.35687145781237e-09,1e-07
40,5.29708861739609e-09,1e-07
41,5.25569571200364e-09,1e-07
42,5.21021377801827e-09,1e-07
43,5.15910957676302e-09,1e-07
44,5.1235956087843e-09,1e-07
45,5.07800472324706e-09,1e-07
46,5.04177172015323e-09,1e-07
47,5.01575180903415e-09,1e-07
48,4.98089412158815e-09,1e-07
49,4.94150189184031e-09,1e-07
50,4.91102639980551e-09,1e-07
51,4.88401286554466e-09,1e-07
52,4.84981144760903e-09,1e-07
53,4.83218460651892e-09,1e-07
54,4.79374428031579e-09,1e-07
55,4.78338499333102e-09,1e-07
56,4.74357520365034e-09,1e-07
57,4.72617502118434e-09,1e-07
58,4.71251701216052e-09,1e-07
59,4.69963792796579e-09,1e-07
60,4.66339521425248e-09,1e-07
61,4.63861423522256e-09,1e-07
62,4.62400252759223e-09,1e-07
63,4.61440974461536e-09,1e-07
64,4.58130770545518e-09,1e-07
65,4.56907366582931e-09,1e-07
66,4.54414523003817e-09,1e-07
67,4.53742148474482e-09,1e-07
68,4.52492717809613e-09,1e-07
69,4.51545121693737e-09,1e-07
70,4.49269864771428e-09,1e-07
71,4.47630979474654e-09,1e-07
72,4.45552742935724e-09,1e-07
73,4.44722348538597e-09,1e-07
74,4.42743083147096e-09,1e-07
75,4.42628997263796e-09,1e-07
76,4.40385839594962e-09,1e-07
77,4.38975810881482e-09,1e-07


==> img/DataCSV/Fig1a_tol1.000000e-10.csv <==
x1,y1,y2
1,4734.19342576218,1e-10
2,15025.1082184012,1e-10
3,37158.0353333779,1e-10
4,28893.2585650673,1e-10
5,13912.6608885278,1e-10
6,4365.96989179017,1e-10
7,902.954125662915,1e-10
8,124.92985281822,1e-10
9,11.7670242493947,1e-10
10,0.768548680380658,1e-10
11,0.035474077708999,1e-10
12,0.00118350113465692,1e-10
13,3.01772767406571e-05,1e-10
14,8.11767282927884e-07,1e-10
15,5.74453850529176e-08,1e-10
16,8.45674235995211e-09,1e-10
17,1.33299945910602e-09,1e-10
18,2.19441362891161e-10,1e-10
19,7.39848865010861e-12,1e-10
20,7.01629665650838e-11,1e-10
21,5.98145201728745e-12,1e-10
22,5.4570135290985e-11,1e-10
23,3.28167800240818e-11,1e-10
24,8.05312756120027e-12,1e-10
25,5.71504536880548e-11,1e-10
26,4.2102395824346e-11,1e-10
27,2.14165306912074e-12,1e-10
28,3.98412802095497e-11,1e-10
29,1.49115632941128e-11,1e-10
30,4.98759185658985e-11,1e-10
31,2.90156228317546e-11,1e-10
32,1.17942739857298e-11,1e-10
33,6.49918435203613e-12,1e-10
34,3.16401328237542e-11,1e-10
35,3.98650560161078e-12,1e-10
36,3.40347759039542e-11,1e-10
37,3.36682703065958e-11,1e-10
38,8.55131967484488e-12,1e-10
39,1.63643687202779e-11,1e-10
40,2.64324055705112e-11,1e-10
41,4.01858315155006e-12,1e-10
42,3.36684712952471e-11,1e-10
43,4.28284223839484e-12,1e-10
44,1.12633615109032e-11,1e-10
45,5.5525697320777e-12,1e-10
46,4.98393918120396e-11,1e-10
47,2.30426419012798e-11,1e-10
48,1.23480168039383e-11,1e-10
49,3.2145450809879e-11,1e-10
50,2.56620739689868e-11,1e-10
51,7.27644326622964e-12,1e-10
52,5.57003298390298e-12,1e-10
53,9.76049218381127e-12,1e-10
54,2.05598343380182e-11,1e-10
55,1.0159298274672e-11,1e-10
56,2.66167556237244e-11,1e-10
57,1.41375429853464e-11,1e-10
58,6.56422517392191e-12,1e-10
59,1.40118177480468e-11,1e-10
60,3.94453191803222e-12,1e-10
61,9.47727236352975e-12,1e-10
62,3.40970727779634e-12,1e-10
63,9.2582974821424e-12,1e-10
64,4.94300614254973e-12,1e-10
65,1.6339961132719e-11,1e-10
66,3.51876940374373e-11,1e-10
67,2.46350952046614e-12,1e-10
68,1.48045046816925e-11,1e-10
69,2.06615742336166e-11,1e-10
70,2.53453506331633e-12,1e-10
71,6.63901545255806e-12,1e-10
72,1.72030828552526e-11,1e-10
73,2.40842719443205e-11,1e-10
74,3.17696250988068e-11,1e-10
75,5.62589272419135e-12,1e-10
76,2.25143757837996e-11,1e-10
77,1.04259489675785e-11,1e-10
78,2.1151274406982e-11,1e-10
79,6.25315973652475e-12,1e-10
80,4.61000770404479e-11,1e-10
81,3.92872515277041e-12,1e-10
82,2.46111677931528e-11,1e-10
83,5.46868682723821e-11,1e-10
84,5.71641873507426e-12,1e-10
85,1.5152377367978e-12,1e-10


==> img/DataCSV/Fig1b_QP.csv <==
x1,y1
13,0.00965917740173217
20,3.44386224898202e-06
27,2.25039082181546e-09
34,7.30080725505014e-12


==> img/DataCSV/Fig1b_bis_QP.csv <==
x1,y1
1019,1.22456173634873e-05
1295,1.06009697434434e-07
1591,1.91208479297435e-09
1907,4.78114484977064e-11


==> img/DataCSV/Fig1b_bis_tol1.000000e-02.csv <==
x1,y1,y2
1,1680.8320833073,0.01
2,1263.19828738477,0.01
3,2327.10574738877,0.01
4,2118.07735084398,0.01
5,2284.66274856358,0.01
6,2520.69942306593,0.01
7,1103.32608649011,0.01
8,771.503525485531,0.01
9,534.362642821643,0.01
10,1313.42578729566,0.01
11,1041.49840253214,0.01
12,406.746409979053,0.01
13,945.955770305505,0.01
14,873.971548647025,0.01
15,1068.57472986633,0.01
16,1417.24027437448,0.01
17,553.054204187716,0.01
18,177.550516413202,0.01
19,1945.52916458206,0.01
20,349.215573239576,0.01
21,460.308427037681,0.01
22,332.623945580553,0.01
23,1433.11592794241,0.01
24,86.8294615294989,0.01
25,905.080749642125,0.01
26,70.1085470599239,0.01
27,133.311782740147,0.01
28,393.51855190512,0.01
29,743.50559612956,0.01
30,30.5255278800408,0.01
31,83.6135606373052,0.01
32,506.014304888367,0.01
33,1766.84335055647,0.01
34,28.7623271673535,0.01
35,37.8296357453372,0.01
36,107.456450992143,0.01
37,330.634302086378,0.01
38,1383.02923393588,0.01
39,298.267417097304,0.01
40,3.86349595453025,0.01
41,5.45698647053628,0.01
42,20.8562176121886,0.01
43,54.5395301781344,0.01
44,159.656224570497,0.01
45,517.976397501983,0.01
46,1081.20514537521,0.01
47,194.15746559672,0.01
48,19.1251724191335,0.01
49,9.59812641433331,0.01
50,10.2212146441531,0.01
51,11.9496151318671,0.01
52,25.5720808917674,0.01
53,42.2486751171223,0.01
54,76.5862614552679,0.01
55,173.000262804198,0.01
56,428.057922747611,0.01
57,1054.09831928122,0.01
58,1942.98061445723,0.01
59,115.543107236858,0.01
60,11.1647285910426,0.01
61,9.37519011620644,0.01
62,3.24133448678998,0.01
63,17.5417918555413,0.01
64,12.9247871797788,0.01
65,11.2507187507142,0.01
66,12.9037456468098,0.01
67,6.568420178221,0.01
68,10.7370536937976,0.01
69,10.6629977901347,0.01
70,32.9230161547812,0.01
71,33.1572596696994,0.01
72,47.83701191515,0.01
73,80.4308635703273,0.01
74,234.502808794668,0.01
75,301.215503602846,0.01
76,899.366548849272,0.01
77,1084.61412539877,0.01
78,1084.13725463037,0.01
79,62.8783622578039,0.01
80,9.28164358791178,0.01
81,4.80432056445178,0.01
82,3.0601772898949,0.01
83,7.52534633490628,0.01
84,8.46643956572673,0.01
85,9.4709878991542,0.01
86,11.8088733516281,0.01
87,11.3073458516524,0.01
88,4.87606550283671,0.01
89,4.99980027405921,0.01
90,10.8559502361624,0.01
91,12.1227202268591,0.01
92,12.6602878457651,0.01
93,14.2712027644542,0.01
94,12.7469542277813,0.01
95,4.80914119363213,0.01
96,7.27301699025184,0.01
97,13.9218836705822,0.01
98,14.2681302213274,0.01
99,12.1101254870411,0.01
100,8.8680594924477,0.01
101,4.30966998497526,0.01
102,15.0070938458641,0.01
103,12.5350948072902,0.01
104,19.3850461742284,0.01
105,11.4425072610658,0.01
106,34.6402418196824,0.01
107,56.0497664330235,0.01
108,70.9068284866123,0.01
109,107.853692981994,0.01
110,152.381482521776,0.01
111,170.908056054419,0.01
112,333.438742394277,0.01
113,354.568914488991,0.01
114,771.574774139426,0.01
115,1397.72264570663,0.01
116,1574.07084231167,0.01
117,1444.20571524835,0.01
118,313.395323565595,0.01
119,28.5267493067526,0.01
120,3.5239983566567,0.01
121,1.08362611016372,0.01
122,4.46596776337558,0.01
123,2.99994788943681,0.01
124,3.29636550202134,0.01
125,4.59872461787017,0.01
126,1.41590058974942,0.01
127,5.32756920899819,0.01
128,1.44436006243775,0.01
129,4.95700354560991,0.01
130,3.64761506382948,0.01
131,3.51106645786973,0.01
132,5.36309395105509,0.01
133,1.35253870541883,0.01
134,6.05297947312998,0.01
135,1.9265727091294,0.01
136,5.48190083497489,0.01
137,4.40824727762642,0.01
138,3.71106813789044,0.01
139,6.23589868103641,0.01
140,1.27430658229066,0.01
141,6.85742940718307,0.01
142,2.52454861026419,0.01
143,6.03800901370769,0.01
144,5.29753867249017,0.01
145,3.88796224769236,0.01
146,7.22862399745061,0.01
147,1.21648898476807,0.01
148,7.74567377264662,0.01
149,3.25531054662404,0.01
150,6.62182775390367,0.01
151,6.33292549689152,0.01
152,4.03189390482274,0.01
153,8.35353028564097,0.01
154,1.25362066860748,0.01
155,8.72201447459476,0.01
156,4.13898548353693,0.01
157,7.22829440717679,0.01
158,7.53374273905197,0.01
159,4.1316944829326,0.01
160,9.62355669259324,0.01
161,1.48337713768832,0.01
162,9.79017196219514,0.01
163,5.19888736034419,0.01
164,7.85029617419799,0.01
165,8.92158200438563,0.01
166,4.17513404793732,0.01
167,11.0517969257113,0.01
168,1.96658043954636,0.01
169,10.9536977878498,0.01
170,6.46086046546237,0.01
171,8.47671651486529,0.01
172,10.5210798844495,0.01
173,4.15286205339632,0.01
174,12.6521366669892,0.01
175,2.71237833889508,0.01
176,12.2064827058102,0.01
177,7.96718379908193,0.01
178,9.11937501657217,0.01
179,12.3300284386808,0.01
180,4.03297879064945,0.01
181,14.4471515673168,0.01
182,3.73624498691217,0.01
183,13.6222201617398,0.01
184,9.66392324225633,0.01
185,9.69977989266618,0.01
186,14.3496206870628,0.01
187,3.70202810929879,0.01
188,16.4970077721224,0.01
189,5.23738170967793,0.01
190,15.3745306321453,0.01
191,11.8295443103174,0.01
192,10.8961453911841,0.01
193,16.3368464949368,0.01
194,4.32830569572331,0.01
195,17.2743448483834,0.01
196,5.571126804171,0.01
197,13.7613610462478,0.01
198,12.29364997437,0.01
199,6.20873112475731,0.01
200,15.2810323357393,0.01
201,6.43685449388244,0.01
202,10.4602915353582,0.01
203,15.3205654533317,0.01
204,6.67990035826804,0.01
205,11.257666550039,0.01
206,18.5184931203864,0.01
207,13.4890699806595,0.01
208,10.2877761717315,0.01
209,18.9676956939082,0.01
210,28.4252097241234,0.01
211,29.4029559376914,0.01
212,26.8596825476544,0.01
213,21.5092921242683,0.01
214,32.9439348037339,0.01
215,30.3194896162788,0.01
216,43.3716295434669,0.01
217,52.2362083145587,0.01
218,61.1961395621503,0.01
219,95.8920469426408,0.01
220,80.5382499129033,0.01
221,116.262359272704,0.01
222,151.460558259922,0.01
223,230.814535656359,0.01
224,304.223718607239,0.01
225,363.384065935584,0.01
226,300.851857610459,0.01
227,503.149914546302,0.01
228,484.453806742278,0.01
229,902.648763342714,0.01
230,1315.11376793552,0.01
231,1158.64447803147,0.01
232,1081.60745857593,0.01
233,1899.8546171957,0.01
234,1765.2813091891,0.01
235,1090.62895063277,0.01
236,501.032648314069,0.01
237,181.259778970223,0.01
238,53.4775075901719,0.01
239,13.1692399491874,0.01
240,2.75293595041134,0.01
241,0.501614296255096,0.01
242,0.0796402015651589,0.01
243,0.00537011307801958,0.01
244,0.0022024743453136,0.01
245,0.00503156564571386,0.01
246,0.00290635311609426,0.01
247,0.00357285581452491,0.01
248,0.00434064881648994,0.01
249,0.00154027304813835,0.01
250,0.00487485100282299,0.01
251,0.00108772283580711,0.01
252,0.00420856575615959,0.01
253,0.00277584962738736,0.01
254,0.00294707660483967,0.01
255,0.00392359578598885,0.01
256,0.00115058580221125,0.01
257,0.00428652364933513,0.01
258,0.00114054450380433,0.01
259,0.00360566499207191,0.01
260,0.00261608406636433,0.01
261,0.00241347770283363,0.01
262,0.00353389671679219,0.01
263,0.000842500419308083,0.01
264,0.00375694564313853,0.01
265,0.00117300217479971,0.01
266,0.00307671450977803,0.01
267,0.0024468690622215,0.01
268,0.00196109351830158,0.01
269,0.00317182715909856,0.01
270,0.00061024803834398,0.01
271,0.00328214315468246,0.01
272,0.00118388064134175,0.01
273,0.00261421031919625,0.01
274,0.00227321143811421,0.01
275,0.00157923568255342,0.01
276,0.00283724729970559,0.01
277,0.000452403141450314,0.01
278,0.00285804006194993,0.01
279,0.0011752445164613,0.01
280,0.00221119696444477,0.01
281,0.00209911884611,0.01
282,0.00125850270547929,0.01
283,0.00252961488525997,0.01
284,0.000368496319443692,0.01
285,0.00248056669330785,0.01
286,0.00115026987721998,0.01
287,0.00186126056056169,0.01
288,0.00192772816845285,0.01
289,0.00099066622439397,0.01
290,0.00224807639534185,0.01
291,0.000346684405925027,0.01
292,0.00214573940346022,0.01
293,0.00111231345582558,0.01
294,0.00155851561234692,0.01
295,0.00176143186422378,0.01
296,0.000768578721593108,0.01
297,0.00199154469085951,0.01
298,0.000359988207699303,0.01
299,0.00184971868261879,0.01
300,0.0010645204911561,0.01
301,0.00129758714985001,0.01
302,0.00160199599851249,0.01
303,0.000586113949666423,0.01
304,0.00175876456385647,0.01
305,0.000383814261652223,0.01
306,0.00158884902300188,0.01
307,0.00100967312288868,0.01
308,0.00107358915850484,0.01
309,0.00145066631131289,0.01
310,0.000438160839727235,0.01
311,0.00154836756633232,0.01
312,0.000405277080488822,0.01
313,0.00135968528548981,0.01
314,0.000950148781013372,0.01
315,0.000882100279575954,0.01
316,0.00130826206046852,0.01
317,0.000320715983125606,0.01
318,0.00135891745099184,0.01
319,0.000419613989469643,0.01
320,0.00115900797259962,0.01
321,0.000887929738406864,0.01
322,0.000719138139199763,0.01
323,0.00117525738096576,0.01
324,0.00023114102566769,0.01
325,0.00118894744866052,0.01
326,0.000425854966998233,0.01
327,0.000983830444944362,0.01
328,0.000824634650468334,0.01
329,0.000581132817650187,0.01
330,0.00105185114645812,0.01
331,0.000168518943410417,0.01
332,0.00103699039519158,0.01
333,0.000424573748897371,0.01
334,0.000831399413361562,0.01
335,0.0007615590210474,0.01
336,0.000464901107490699,0.01
337,0.000938026057584853,0.01
338,0.000133023806345547,0.01
339,0.000901602416020038,0.01
340,0.00041689725995548,0.01
341,0.00069919110209454,0.01
342,0.000699717480883607,0.01
343,0.000367622478982098,0.01
344,0.000833598516759174,0.01
345,0.000121796376307741,0.01
346,0.000781381625385766,0.01
347,0.000404079639268618,0.01
348,0.000584903877694446,0.01
349,0.000639884388750485,0.01
350,0.000286819264829952,0.01
351,0.000738259993381968,0.01
352,0.000125627254844891,0.01
353,0.000674981838696142,0.01
354,0.000387320844540309,0.01
355,0.000486448420933694,0.01
356,0.000582631341987435,0.01
357,0.000220344022662545,0.01
358,0.000651611360841315,0.01
359,0.000134685021805367,0.01
360,0.000581122853819505,0.01
361,0.000367693977225751,0.01
362,0.000401936473748852,0.01
363,0.000528360795508001,0.01
364,0.000166379983403121,0.01
365,0.000573190761932831,0.01
366,0.000143441140432484,0.01
367,0.000498597234471631,0.01
368,0.000346122137064206,0.01
369,0.000329668611390541,0.01
370,0.000477335851076851,0.01
371,0.000123465260783635,0.01
372,0.00050249636899824,0.01
373,0.000149768157086033,0.01
374,0.000426274481197055,0.01
375,0.000323378402848924,0.01
376,0.000268121700090464,0.01
377,0.000429706112425719,0.01
378,9.05498287858999e-05,0.01
379,0.000439004574767681,0.01
380,0.0001531597682501,0.01
381,0.000363103100978589,0.01
382,0.000300096252833085,0.01
383,0.00021593646640316,0.01
384,0.000385529955223338,0.01
385,6.705291335114e-05,0.01
386,0.000382184282757776,0.01
387,0.000153768159611239,0.01
388,0.000308110905035173,0.01
389,0.000276784286975923,0.01
390,0.000171905805783692,0.01
391,0.000344793726576306,0.01
392,5.26704782149353e-05,0.01
393,0.000331508138673023,0.01
394,0.000151983848310088,0.01
395,0.000260403879222544,0.01
396,0.000253842203290832,0.01
397,0.00013496418176446,0.01
398,0.000307427807338685,0.01
399,4.64230313728993e-05,0.01
400,0.000286461067907097,0.01
401,0.000148258144477057,0.01
402,0.000219164050376009,0.01
403,0.000231576313874113,0.01
404,0.000104179709207361,0.01
405,0.000273320359822176,0.01
406,4.57114696026484e-05,0.01
407,0.000246546564610404,0.01
408,0.000143028609538542,0.01
409,0.000183646518439911,0.01
410,0.00021021405786382,0.01
411,7.87503857621089e-05,0.01
412,0.000242328389627509,0.01
413,4.74216165058261e-05,0.01
414,0.000211291300807563,0.01
415,0.000136689009455377,0.01
416,0.000153175743165231,0.01
417,0.000189917142736806,0.01
418,5.8010223819739e-05,0.01
419,0.000214287451257814,0.01
420,4.94836086210027e-05,0.01
421,0.000180248145251272,0.01
422,0.000129579517622314,0.01
423,0.000127141999338613,0.01
424,0.000170792978613881,0.01
425,4.14571613598034e-05,0.01
426,0.000189019003209104,0.01
427,5.09549116909339e-05,0.01
428,0.000152998146024379,0.01
429,0.000121986079208446,0.01
430,0.000104996925227884,0.01
431,0.000152904886181717,0.01
432,2.88316424705036e-05,0.01
433,0.00016633678258094,0.01
434,5.15309996368255e-05,0.01
435,0.000129151403991944,0.01
436,0.000114143884775207,0.01
437,8.62491385173728e-05,0.01
438,0.00013628074440118,0.01
439,2.02721744811601e-05,0.01
440,0.000146051725257286,0.01
441,5.11972199366591e-05,0.01
442,0.000108347440956867,0.01
443,0.000106242525290827,0.01
444,7.04603761768453e-05,0.01
445,0.000120920354050492,0.01
446,1.62472229271319e-05,0.01
447,0.000127975881530585,0.01
448,5.0056556062341e-05,0.01
449,9.02547372906115e-05,0.01
450,9.84318278108248e-05,0.01
451,5.72408740164487e-05,0.01
452,0.00010680175185537,0.01
453,1.62734178835974e-05,0.01
454,0.000111925301448352,0.01
455,4.82511600425226e-05,0.01
456,7.45700201105052e-05,0.01
457,9.08273463366218e-05,0.01
458,4.62453045130579e-05,0.01
459,9.3886504946538e-05,0.01
460,1.83006596843469e-05,0.01
461,9.77224504185661e-05,0.01
462,4.59278302522672e-05,0.01
463,6.10172949767449e-05,0.01
464,8.35157007854179e-05,0.01
465,3.7168801364711e-05,0.01
466,8.21240312127208e-05,0.01
467,2.06687704921649e-05,0.01
468,8.51977552740022e-05,0.01
469,4.32226563604656e-05,0.01
470,4.93464277634283e-05,0.01
471,7.65592516590887e-05,0.01
472,2.97428778874304e-05,0.01
473,7.14552159612688e-05,0.01
474,2.2702495144591e-05,0.01
475,7.41907773633985e-05,0.01
476,4.02552776999785e-05,0.01
477,3.93319131804434e-05,0.01
478,7.00003603345498e-05,0.01
479,2.37314451063203e-05,0.01
480,6.18154243843302e-05,0.01
481,2.4218500358507e-05,0.01
482,6.45509417152814e-05,0.01
483,3.71273148115781e-05,0.01
484,3.07714986507697e-05,0.01
485,6.38649729457837e-05,0.01
486,1.89264682304795e-05,0.01
487,5.31368003994723e-05,0.01
488,2.52144883840126e-05,0.01
489,5.61378506404397e-05,0.01
490,3.39229585328345e-05,0.01
491,2.34851263305775e-05,0.01
492,5.81659413769329e-05,0.01
493,1.51433792108901e-05,0.01
494,4.53502147128605e-05,0.01
495,2.57492934846596e-05,0.01
496,4.88214801976221e-05,0.01
497,3.07106013146699e-05,0.01
498,1.73144929353534e-05,0.01
499,5.2905506566412e-05,0.01
500,1.22159137089447e-05,0.01
501,3.83867853084744e-05,0.01
502,2.58984500980689e-05,0.01
503,4.24820263124632e-05,0.01
504,2.75441784884124e-05,0.01
505,1.21248279588636e-05,0.01
506,4.80778680249189e-05,0.01
507,9.99121682900085e-06,0.01
508,3.21789456023626e-05,0.01
509,2.57373796023174e-05,0.01
510,3.70097511876371e-05,0.01
511,2.44656506316326e-05,0.01
512,7.81481420649835e-06,0.01
513,4.36708168355052e-05,0.01
514,8.32664991626297e-06,0.01
515,2.66614161587958e-05,0.01
516,2.53348430479333e-05,0.01
517,3.23044934337719e-05,0.01
518,2.1506523665604e-05,0.01
519,4.36933434814064e-06,0.01
520,3.96676418642412e-05,0.01
521,7.09043846339058e-06,0.01
522,2.1771796991466e-05,0.01
523,2.47508813683692e-05,0.01
524,2.82753225465812e-05,0.01
525,1.86896832639329e-05,0.01
526,2.23900819769702e-06,0.01
527,3.60482273713099e-05,0.01
528,6.16685495266843e-06,0.01
529,1.7450990751676e-05,0.01
530,2.40365223283782e-05,0.01
531,2.48399613518847e-05,0.01
532,1.60309154037786e-05,0.01
533,2.78486337492172e-06,0.01
534,3.27903436429091e-05,0.01
535,5.46329606728587e-06,0.01
536,1.36436259233745e-05,0.01
537,2.32342569900998e-05,0.01
538,2.19243302910541e-05,0.01
539,1.35404029723951e-05,0.01
540,4.45274854821123e-06,0.01
541,2.98702716987519e-05,0.01
542,4.91487111335011e-06,0.01
543,1.02981737553954e-05,0.01
544,2.2378939191879e-05,0.01
545,1.94619326604694e-05,0.01
546,1.12240728090353e-05,0.01
547,6.02460351181626e-06,0.01
548,2.72638365788782e-05,0.01
549,4.48416326727121e-06,0.01
550,7.36735598051814e-06,0.01
551,2.1498693685304e-05,0.01
552,1.73933779772784e-05,0.01
553,9.08522166667337e-06,0.01
554,7.3504707959058e-06,0.01
555,2.49467377729643e-05,0.01
556,4.15662964466472e-06,0.01
557,4.80894233257016e-06,0.01
558,2.06157849667518e-05,0.01
559,1.56658334532542e-05,0.01
560,7.12639490689672e-06,0.01
561,8.43432805357672e-06,0.01
562,2.28950689136301e-05,0.01
563,3.93319146144908e-06,0.01
564,2.59040426111842e-06,0.01
565,1.97475552501085e-05,0.01
566,1.42324995862275e-05,0.01
567,5.35329599830318e-06,0.01
568,9.30454627278649e-06,0.01
569,2.10856408769628e-05,0.01
570,3.82110765736541e-06,0.01
571,7.60685442948051e-07,0.01
572,1.89071640609298e-05,0.01
573,1.30521445435815e-05,0.01
574,3.7844259110747e-06,0.01
575,9.9924223279508e-06,0.01
576,1.94962287423348e-05,0.01
577,3.82475603883728e-06,0.01
578,1.18445102350809e-06,0.01
579,1.81042489313019e-05,0.01
580,1.20885820074378e-05,0.01
581,2.48478438008388e-06,0.01
582,1.05272503386878e-05,0.01
583,1.81057632147729e-05,0.01
584,3.93920785604688e-06,0.01
585,2.59380270617762e-06,0.01
586,1.73456175289509e-05,0.01
587,1.13102167926705e-05,0.01
588,1.68548156208468e-06,0.01
589,1.0935114189745e-05,0.01
590,1.68944347688764e-05,0.01
591,4.14951704335994e-06,0.01
592,3.84320657863108e-06,0.01
593,1.66357079518181e-05,0.01
594,1.06895287440299e-05,0.01
595,1.7790494093046e-06,0.01
596,1.12386968867381e-05,0.01
597,1.58437754248709e-05,0.01
598,4.43470401527441e-06,0.01
599,4.92537152510527e-06,0.01
600,1.59770285133245e-05,0.01
601,1.0202641849664e-05,0.01
602,2.48772766774096e-06,0.01
603,1.14574768612801e-05,0.01
604,1.49366464622385e-05,0.01
605,4.77284032424722e-06,0.01
606,5.8573845293569e-06,0.01
607,1.5370640100244e-05,0.01
608,9.82886396568228e-06,0.01
609,3.33640631841334e-06,0.01
610,1.1608043164249e-05,0.01
611,1.41573103901266e-05,0.01
612,5.14440840462483e-06,0.01
613,6.65757591936505e-06,0.01
614,1.4816371813447e-05,0.01
615,9.55028960293925e-06,0.01
616,4.16743593791205e-06,0.01
617,1.17044084518389e-05,0.01
618,1.34913423285378e-05,0.01
619,5.53363719537037e-06,0.01
620,7.34279666020334e-06,0.01
621,1.43131599775272e-05,0.01
622,9.35143790370572e-06,0.01
623,4.93995985807127e-06,0.01
624,1.17583479524412e-05,0.01
625,1.2925623938584e-05,0.01
626,5.92846126598957e-06,0.01
627,7.92826208649925e-06,0.01
628,1.38592575741158e-05,0.01
629,9.2189371857718e-06,0.01
630,5.64421691576835e-06,0.01
631,1.17796625364134e-05,0.01
632,1.24482330995134e-05,0.01
633,6.31999888214036e-06,0.01
634,8.42747183252259e-06,0.01
635,1.34524118170238e-05,0.01
636,9.14124981983161e-06,0.01
637,6.28014770107823e-06,0.01
638,1.17764889012972e-05,0.01
639,1.20484293672677e-05,0.01
640,6.7019399377014e-06,0.01
641,8.85242991640673e-06,0.01
642,1.30900543095777e-05,0.01
643,9.10843972056001e-06,0.01
644,6.85125672656915e-06,0.01
645,1.17554829403863e-05,0.01
646,1.17165355740045e-05,0.01
647,7.06987979191089e-06,0.01
648,9.21359823648019e-06,0.01
649,1.27694008852924e-05,0.01
650,9.11202938564446e-06,0.01
651,7.36230004618936e-06,0.01
652,1.17221262804976e-05,0.01
653,1.14439015724175e-05,0.01
654,7.42091632880106e-06,0.01
655,9.52022572738202e-06,0.01
656,1.24875305553232e-05,0.01
657,9.14472000174487e-06,0.01
658,7.81844911791501e-06,0.01
659,1.1680760250211e-05,0.01
660,1.12227858701435e-05,0.01
661,7.75328850268678e-06,0.01
662,9.78033826663345e-06,0.01
663,1.22414888365074e-05,0.01
664,9.20034883432769e-06,0.01
665,8.22488252710629e-06,0.01
666,1.1634924680347e-05,0.01
667,1.10462688741581e-05,0.01
668,8.06605355304545e-06,0.01
669,1.00009455470522e-05,0.01
670,1.20283684201385e-05,0.01
671,9.27367967542583e-06,0.01
672,8.58654350542408e-06,0.01
673,1.15873732991883e-05,0.01
674,1.09082281434731e-05,0.01
675,8.35889630242786e-06,0.01
676,1.01881209939924e-05,0.01
677,1.18453064518366e-05,0.01
678,9.36034334898071e-06,0.01
679,8.90810534400782e-06,0.01
680,1.15402467414629e-05,0.01
681,1.08032651262509e-05,0.01
682,8.63196788672732e-06,0.01
683,1.03471109355974e-05,0.01
684,1.16895512253157e-05,0.01
685,9.45669732817555e-06,0.01
686,9.19389074811625e-06,0.01
687,1.14951706102001e-05,0.01
688,1.07265590024089e-05,0.01
689,8.88573959961223e-06,0.01
690,1.04824597268661e-05,0.01
691,1.15584942025045e-05,0.01
692,9.55971074285976e-06,0.01
693,9.44787429514672e-06,0.01
694,1.14533386628273e-05,0.01
695,1.06739127102645e-05,0.01
696,9.12095516401148e-06,0.01
697,1.05980327769974e-05,0.01
698,1.14496525754637e-05,0.01
699,9.66689591559438e-06,0.01
700,9.67364709357087e-06,0.01
701,1.14155767257202e-05,0.01
702,1.06415964749807e-05,0.01
703,9.33848393083506e-06,0.01
704,1.06971557433799e-05,0.01
705,1.13607158579298e-05,0.01
706,9.77626923620846e-06,0.01
707,9.87450988088731e-06,0.01
708,1.13824694208409e-05,0.01
709,1.0626397892327e-05,0.01
710,9.53931544959037e-06,0.01
711,1.07826686279629e-05,0.01
712,1.12895185046712e-05,0.01
713,9.8861942351865e-06,0.01
714,1.00534031482689e-05,0.01
715,1.13543253541975e-05,0.01
716,1.06255054258009e-05,0.01
717,9.72454687900834e-06,0.01
718,1.08569837964111e-05,0.01
719,1.12340623288452e-05,0.01
720,9.99542906562744e-06,0.01
721,1.02129964481093e-05,0.01
722,1.13313166398444e-05,0.01
723,1.0636442031913e-05,0.01
724,9.89510557300955e-06,0.01
725,1.0922104812039e-05,0.01
726,1.11925214798566e-05,0.01
727,1.01029639848599e-05,0.01
728,1.0355629120651e-05,0.01
729,1.13134403306479e-05,0.01
730,1.06571157150816e-05,0.01
731,1.00522427381677e-05,0.01
732,1.09797881877769e-05,0.01
733,1.11632020633723e-05,0.01
734,1.02080453057607e-05,0.01
735,1.04834220669843e-05,0.01
736,1.13005862776475e-05,0.01
737,1.06856702543377e-05,0.01
738,1.01969215244249e-05,0.01
739,1.10314310414554e-05,0.01
740,1.11445875203769e-05,0.01
741,1.03101146634079e-05,0.01
742,1.05982527761189e-05,0.01
743,1.12925752710517e-05,0.01
744,1.07205610478427e-05,0.01
745,1.033016570552e-05,0.01
746,1.10782489350734e-05,0.01
747,1.11352871241735e-05,0.01
748,1.04087973598197e-05,0.01
749,1.07017818414025e-05,0.01
750,1.12891660052049e-05,0.01
751,1.07604322405318e-05,0.01
752,1.04529329628959e-05,0.01
753,1.11212332969634e-05,0.01
754,1.11340575389516e-05,0.01
755,1.05038272262645e-05,0.01
756,1.07954591709032e-05,0.01
757,1.12900674631946e-05,0.01
758,1.08041494347502e-05,0.01
759,1.05661689647325e-05,0.01
760,1.11611919748203e-05,0.01
761,1.11397569092076e-05,0.01
762,1.05950313568663e-05,0.01
763,1.08805848376783e-05,0.01
764,1.12949652445721e-05,0.01
765,1.08507708718635e-05,0.01
766,1.06707253051245e-05,0.01
767,1.11987915994528e-05,0.01
768,1.11513960072262e-05,0.01
769,1.0682374914529e-05,0.01
770,1.09582762115321e-05,0.01
771,1.13035290805862e-05,0.01
772,1.08994662161842e-05,0.01
773,1.07674024725816e-05,0.01
774,1.12345753056397e-05,0.01
775,1.11680659241857e-05,0.01
776,1.07658469195245e-05,0.01
777,1.10295114169774e-05,0.01
778,1.13154383659971e-05,0.01
779,1.0949557013987e-05,0.01
780,1.08569446154903e-05,0.01
781,1.12689806404385e-05,0.01
782,1.11889855716897e-05,0.01
783,1.08455037238857e-05,0.01
784,1.10951691892244e-05,0.01
785,1.13303578362782e-05,0.01
786,1.10004815525427e-05,0.01
787,1.09400223077941e-05,0.01
788,1.13023364872549e-05,0.01
789,1.12134428776682e-05,0.01
790,1.0921442936689e-05,0.01
791,1.11559859226867e-05,0.01
792,1.13479567014456e-05,0.01
793,1.10517711098233e-05,0.01
794,1.10173170745695e-05,0.01
795,1.1334946688955e-05,0.01
796,1.12408186168654e-05,0.01
797,1.09937932968269e-05,0.01
798,1.12126073050756e-05,0.01
799,1.13679298808427e-05,0.01
800,1.11030659117e-05,0.01
801,1.10893513006521e-05,0.01
802,1.13669782035239e-05,0.01
803,1.12705813348893e-05,0.01
804,1.10626991037731e-05,0.01
805,1.12656014952859e-05,0.01
806,1.13899897551283e-05,0.01
807,1.11540554393076e-05,0.01
808,1.11566721442263e-05,0.01
809,1.13986205053926e-05,0.01
810,1.13022477160692e-05,0.01
811,1.11283166737738e-05,0.01
812,1.13154473816023e-05,0.01
813,1.14138533453505e-05,0.01
814,1.12044638816467e-05,0.01
815,1.12197340204917e-05,0.01
816,1.14299668162661e-05,0.01
817,1.13353916812538e-05,0.01
818,1.11908316131605e-05,0.01
819,1.13625602994473e-05,0.01
820,1.14392649809457e-05,0.01
821,1.12541637080177e-05,0.01
822,1.12789861728118e-05,0.01
823,1.14611167141097e-05,0.01
824,1.1369675402026e-05,0.01
825,1.12504032341192e-05,0.01
826,1.14073048613453e-05,0.01
827,1.14659863701175e-05,0.01
828,1.13029623206451e-05,0.01
829,1.13348126300633e-05,0.01
830,1.14921087475219e-05,0.01
831,1.14047838003063e-05,0.01
832,1.13072145368662e-05,0.01
833,1.14499693969737e-05,0.01
834,1.14937934591e-05,0.01
835,1.13507568011906e-05,0.01
836,1.13875341246778e-05,0.01
837,1.15229982657753e-05,0.01
838,1.14404537412463e-05,0.01
839,1.13614177755337e-05,0.01
840,1.14908330556637e-05,0.01
841,1.15224856257467e-05,0.01
842,1.13974804061979e-05,0.01
843,1.14374897398228e-05,0.01
844,1.15537756550601e-05,0.01
845,1.14764716932847e-05,0.01
846,1.1413209507558e-05,0.01
847,1.15301054481905e-05,0.01
848,1.15518866331199e-05,0.01
849,1.14430726228924e-05,0.01
850,1.14849428521647e-05,0.01
851,1.15844441157278e-05,0.01
852,1.15126161354784e-05,0.01
853,1.14627263463846e-05,0.01
854,1.15679676229313e-05,0.01
855,1.15818337910202e-05,0.01
856,1.1487506562056e-05,0.01
857,1.15301538817642e-05,0.01
858,1.16150256247854e-05,0.01
859,1.15487572554431e-05,0.01
860,1.15101278399077e-05,0.01
861,1.16046194174959e-05,0.01
862,1.1612176042956e-05,0.01
863,1.15307573607569e-05,0.01
864,1.15733202806505e-05,0.01
865,1.16454867145841e-05,0.01
866,1.15847493298033e-05,0.01
867,1.15555557063471e-05,0.01
868,1.16401424324791e-05,0.01
869,1.16427846930169e-05,0.01
870,1.15728333768921e-05,0.01
871,1.16146498486584e-05,0.01
872,1.16758055502736e-05,0.01
873,1.16204579897861e-05,0.01
874,1.15991636753165e-05,0.01
875,1.16746781792874e-05,0.01
876,1.1673549677089e-05,0.01
877,1.16137566488039e-05,0.01
878,1.16543166121747e-05,0.01
879,1.17059658009224e-05,0.01
880,1.16558634372647e-05,0.01
881,1.16410636229294e-05,0.01
882,1.17083201547332e-05,0.01
883,1.17043587900475e-05,0.01
884,1.16535280839426e-05,0.01
885,1.1692482696887e-05,0.01
886,1.17359529126402e-05,0.01
887,1.1690807998931e-05,0.01
888,1.1681374256738e-05,0.01
889,1.17411322206259e-05,0.01
890,1.17351293636956e-05,0.01
891,1.16921795307646e-05,0.01
892,1.17292654083294e-05,0.01
893,1.1765714888904e-05,0.01
894,1.17252860210923e-05,0.01
895,1.17202097382692e-05,0.01
896,1.177319342098e-05,0.01
897,1.17658158923874e-05,0.01
898,1.17297397469355e-05,0.01
899,1.17647930797604e-05,0.01
900,1.17952484216682e-05,0.01
901,1.17592252733517e-05,0.01
902,1.17576803529474e-05,0.01
903,1.18045563818236e-05,0.01
904,1.17962632706524e-05,0.01
905,1.17662363216245e-05,0.01
906,1.17991762441668e-05,0.01
907,1.18245347448285e-05,0.01
908,1.17926067256569e-05,0.01
909,1.17938612021394e-05,0.01
910,1.18352809122284e-05,0.01
911,1.18265043324896e-05,0.01
912,1.18017132339532e-05,0.01
913,1.183248788217e-05,0.01
914,1.18535146872782e-05,0.01
915,1.18253981955336e-05,0.01
916,1.18288567241555e-05,0.01
917,1.18653883641168e-05,0.01
918,1.18564632378967e-05,0.01
919,1.1836212029218e-05,0.01
920,1.18648422880631e-05,0.01
921,1.18822452279026e-05,0.01
922,1.18575797681019e-05,0.01
923,1.18627473900408e-05,0.01
924,1.18949110874652e-05,0.01
925,1.18860852488403e-05,0.01
926,1.18697608625198e-05,0.01
927,1.18962903897271e-05,0.01
928,1.19106249148577e-05,0.01
929,1.18891439689701e-05,0.01
930,1.18955942554293e-05,0.01
931,1.1923881230985e-05,0.01
932,1.19153470956854e-05,0.01
933,1.19023952630572e-05,0.01
934,1.19268945574242e-05,0.01
935,1.19386799508797e-05,0.01
936,1.19200843750802e-05,0.01
937,1.19274678631135e-05,0.01
938,1.19523334304542e-05,0.01
939,1.19442203509783e-05,0.01
940,1.19341596313305e-05,0.01
941,1.1956718945048e-05,0.01
942,1.19663781889949e-05,0.01
943,1.19504088196826e-05,0.01
944,1.19584261932849e-05,0.01
945,1.19802673210972e-05,0.01
946,1.19726956523603e-05,0.01
947,1.1965086907891e-05,0.01
948,1.19857994986072e-05,0.01
949,1.1993720475948e-05,0.01
950,1.19800810083072e-05,0.01
951,1.19885340973203e-05,0.01
952,1.20077097968196e-05,0.01
953,1.20007361237679e-05,0.01
954,1.19952241677195e-05,0.01
955,1.20142136703842e-05,0.01
956,1.20206871468234e-05,0.01
957,1.20091749901082e-05,0.01
958,1.20178433034154e-05,0.01
959,1.20346671977754e-05,0.01
960,1.20283424256032e-05,0.01
961,1.20246039949392e-05,0.01
962,1.20419648035499e-05,0.01
963,1.20472691493193e-05,0.01
964,1.20376406349679e-05,0.01
965,1.20463820191078e-05,0.01
966,1.20611579966041e-05,0.01
967,1.20555026970911e-05,0.01
968,1.20532256823277e-05,0.01
969,1.20691144014285e-05,0.01
970,1.20734494387584e-05,0.01
971,1.20655221622518e-05,0.01
972,1.20742061573865e-05,0.01
973,1.2087206442882e-05,0.01
974,1.20821961625591e-05,0.01
975,1.20811646855931e-05,0.01
976,1.20956512540285e-05,0.01
977,1.2099253486794e-05,0.01
978,1.20928020560875e-05,0.01
979,1.21013571728404e-05,0.01
980,1.21127355713727e-05,0.01
981,1.21084382642081e-05,0.01
982,1.21084250395566e-05,0.01
983,1.21216400058602e-05,0.01
984,1.21246549392409e-05,0.01
985,1.21195183502499e-05,0.01
986,1.21278668817136e-05,0.01
987,1.2137950425258e-05,0.01
988,1.21342194734751e-05,0.01
989,1.2135062756084e-05,0.01
990,1.21470961732853e-05,0.01
991,1.21496525414848e-05,0.01
992,1.21456584415405e-05,0.01
993,1.21537657148557e-05,0.01
994,1.21626719712663e-05,0.01
995,1.21595536361344e-05,0.01
996,1.21610547970691e-05,0.01
997,1.21720462792914e-05,0.01
998,1.21742450646925e-05,0.01
999,1.21712695431341e-05,0.01
1000,1.21790755443776e-05,0.01
1001,1.21869688929248e-05,0.01
1002,1.21844104219741e-05,0.01
1003,1.21864720664863e-05,0.01
1004,1.21964929939329e-05,0.01
1005,1.21984342340659e-05,0.01
1006,1.21963417310508e-05,0.01
1007,1.22038295117697e-05,0.01
1008,1.22108569585688e-05,0.01
1009,1.22088269082973e-05,0.01
1010,1.22113400197046e-05,0.01
1011,1.22204706864091e-05,0.01
1012,1.22222266800271e-05,0.01
1013,1.22208929357262e-05,0.01
1014,1.22280570375165e-05,0.01
1015,1.22343295480417e-05,0.01
1016,1.22327961462127e-05,0.01
1017,1.22356305840932e-05,0.01
1018,1.22439905091143e-05,0.01
1019,1.22456173634873e-05,0.01
1020,1.22449401065244e-05,0.01
1021,1.22517712112935e-05,0.01
1022,1.22574052384844e-05,0.01
1023,1.22563219506535e-05,0.01
1024,1.2259420406368e-05,0.01
1025,1.22670697062932e-05,0.01
1026,1.22686080504754e-05,0.01
1027,1.2268501146878e-05,0.01
1028,1.22750022096384e-05,0.01
1029,1.22800675241969e-05,0.01
1030,1.22794184243573e-05,0.01
1031,1.2282700931598e-05,0.01
1032,1.22897140820723e-05,0.01
1033,1.22912026410793e-05,0.01
1034,1.22915853505932e-05,0.01
1035,1.2297764207529e-05,0.01
1036,1.23023740343481e-05,0.01
1037,1.23020835312598e-05,0.01
1038,1.23054982200232e-05,0.01
1039,1.23119378214724e-05,0.01
1040,1.23134260657142e-05,0.01
1041,1.23142057131456e-05,0.01
1042,1.23200672704627e-05,0.01
1043,1.23242834411293e-05,0.01
1044,1.23243369088242e-05,0.01
1045,1.23278315800405e-05,0.01
1046,1.23337418790161e-05,0.01
1047,1.23352415967667e-05,0.01
1048,1.23363874696846e-05,0.01
1049,1.23419399504118e-05,0.01
1050,1.23458110169026e-05,0.01
1051,1.23461782731357e-05,0.01
1052,1.23497213656487e-05,0.01
1053,1.23551888285358e-05,0.01
1054,1.23566998011692e-05,0.01
1055,1.23581239308689e-05,0.01
1056,1.23633952896587e-05,0.01
1057,1.23669762894883e-05,0.01
1058,1.23676069175996e-05,0.01
1059,1.23711669777364e-05,0.01
1060,1.23762405846719e-05,0.01
1061,1.23777788139666e-05,0.01
1062,1.23794444610778e-05,0.01
1063,1.23844349474977e-05,0.01
1064,1.23877785682133e-05,0.01
1065,1.23886473573413e-05,0.01
1066,1.23922057126494e-05,0.01
1067,1.23969121984794e-05,0.01
1068,1.23984879095229e-05,0.01


==> img/DataCSV/Fig1b_bis_tol1.000000e-04.csv <==
x1,y1,y2
1,859.270621635683,0.0001
2,1208.72951942515,0.0001
3,2527.74194476385,0.0001
4,2875.90876359616,0.0001
5,2033.13271809227,0.0001
6,1927.88808713176,0.0001
7,1986.67458169364,0.0001
8,617.3914498911,0.0001
9,1409.29839094447,0.0001
10,702.726546756908,0.0001
11,916.625970604095,0.0001
12,419.597025391117,0.0001
13,1751.40129373192,0.0001
14,258.636608767341,0.0001
15,723.886486863198,0.0001
16,853.083102996038,0.0001
17,413.316883239993,0.0001
18,350.391675451928,0.0001
19,378.352742219137,0.0001
20,1187.55036963513,0.0001
21,171.827017611227,0.0001
22,1707.63403330732,0.0001
23,271.211201575806,0.0001
24,1916.70649834528,0.0001
25,113.783427204244,0.0001
26,1135.3251902002,0.0001
27,34.6009578131397,0.0001
28,127.099022240157,0.0001
29,1357.56710964626,0.0001
30,72.1221463043669,0.0001
31,134.685982239891,0.0001
32,423.040696601811,0.0001
33,1332.08264781881,0.0001
34,30.0593371356051,0.0001
35,68.9749643448058,0.0001
36,142.766197684775,0.0001
37,396.154654724093,0.0001
38,1924.43101103923,0.0001
39,4.51882719031718,0.0001
40,20.1854559466508,0.0001
41,36.2099614735988,0.0001
42,119.449870651384,0.0001
43,263.634951363837,0.0001
44,897.30239503086,0.0001
45,266.307722347155,0.0001
46,13.7860131782227,0.0001
47,6.54729779060585,0.0001
48,27.6777566996276,0.0001
49,65.1141991125735,0.0001
50,89.3120499598973,0.0001
51,214.375703281908,0.0001
52,412.715460037417,0.0001
53,942.686370374179,0.0001
54,413.116030776646,0.0001
55,16.9360431128756,0.0001
56,10.5528847930426,0.0001
57,22.9434650218488,0.0001
58,6.83348143993233,0.0001
59,18.2073020219776,0.0001
60,14.9852008688369,0.0001
61,20.6893393064823,0.0001
62,50.5767186156798,0.0001
63,87.1788850055095,0.0001
64,173.488495484109,0.0001
65,502.633595939796,0.0001
66,1393.72234129399,0.0001
67,1774.70034441959,0.0001
68,117.755548179795,0.0001
69,2.66119894241834,0.0001
70,17.7306270213703,0.0001
71,15.909412621865,0.0001
72,2.01176221574175,0.0001
73,16.5625950543975,0.0001
74,13.8269311468594,0.0001
75,5.58255578290912,0.0001
76,3.64310934187172,0.0001
77,11.4639653393722,0.0001
78,5.85102680635052,0.0001
79,12.3546066095344,0.0001
80,26.1703024246203,0.0001
81,42.2966558983241,0.0001
82,58.3162336979963,0.0001
83,55.4033195704572,0.0001
84,118.908555611266,0.0001
85,124.952250045334,0.0001
86,340.646310505951,0.0001
87,399.641262452493,0.0001
88,1351.46852459092,0.0001
89,1726.18322895296,0.0001
90,883.828917205933,0.0001
91,68.458699745091,0.0001
92,5.21138240430108,0.0001
93,5.77027907359637,0.0001
94,8.95881296201292,0.0001
95,7.85855782207849,0.0001
96,10.0109259196678,0.0001
97,9.17647295607405,0.0001
98,8.07385822642051,0.0001
99,5.2647761662156,0.0001
100,10.5877572662437,0.0001
101,2.45487425429748,0.0001
102,15.5664592355982,0.0001
103,4.02361130226025,0.0001
104,15.2410486617705,0.0001
105,3.8382339016434,0.0001
106,12.6462780737124,0.0001
107,4.1655427619158,0.0001
108,15.6741462756001,0.0001
109,6.99902645343751,0.0001
110,20.1005307151057,0.0001
111,4.41208978533991,0.0001
112,16.063987270642,0.0001
113,6.56469184798098,0.0001
114,8.657948848013,0.0001
115,15.4529027066986,0.0001
116,3.51735466838835,0.0001
117,17.0276131847519,0.0001
118,12.4334574379242,0.0001
119,11.6559862312084,0.0001
120,8.66884082108138,0.0001
121,14.9084530130737,0.0001
122,20.9031633206157,0.0001
123,34.070502996249,0.0001
124,41.9884971242944,0.0001
125,82.047194687789,0.0001
126,122.139328099947,0.0001
127,117.501774439943,0.0001
128,219.383595805777,0.0001
129,337.314691397662,0.0001
130,263.781983575312,0.0001
131,443.129101544458,0.0001
132,1135.45909775781,0.0001
133,891.68805004543,0.0001
134,1942.34462187875,0.0001
135,1179.10228555987,0.0001
136,280.706496394985,0.0001
137,33.5896001795858,0.0001
138,0.63624028282166,0.0001
139,4.80469325149912,0.0001
140,3.94306790006969,0.0001
141,1.20743635731663,0.0001
142,2.64252827031438,0.0001
143,4.86792720340147,0.0001
144,4.58655659900606,0.0001
145,1.90857547852694,0.0001
146,2.18531603827371,0.0001
147,4.92410505609218,0.0001
148,5.18357514238826,0.0001
149,2.72099171539758,0.0001
150,1.6349898609737,0.0001
151,4.87728491881207,0.0001
152,5.73738001751614,0.0001
153,3.58094711689118,0.0001
154,1.09150401331096,0.0001
155,4.68431429979606,0.0001
156,6.21609824790319,0.0001
157,4.49154705140331,0.0001
158,0.932246143039283,0.0001
159,4.36124259609849,0.0001
160,6.59793111754889,0.0001
161,5.40377208979589,0.0001
162,1.52410227247296,0.0001
163,3.87713441669737,0.0001
164,6.86564187412104,0.0001
165,6.31485089579701,0.0001
166,2.4835141790082,0.0001
167,3.25121973787059,0.0001
168,6.98527489572016,0.0001
169,7.18134592844748,0.0001
170,3.60935747663019,0.0001
171,2.49077074602632,0.0001
172,6.94836207533956,0.0001
173,7.98543873236273,0.0001
174,4.82467476018272,0.0001
175,1.69411585790126,0.0001
176,6.72001889088352,0.0001
177,8.69052789874751,0.0001
178,6.10600296751263,0.0001
179,1.28121542936237,0.0001
180,6.29732160515419,0.0001
181,9.26549572726726,0.0001
182,7.40721081101249,0.0001
183,1.93560555205732,0.0001
184,5.65649735109191,0.0001
185,9.67954109479675,0.0001
186,8.70519484006503,0.0001
187,3.2328617270259,0.0001
188,4.80522931489425,0.0001
189,9.89490342684977,0.0001
190,9.95357628807321,0.0001
191,4.79395194715541,0.0001
192,3.757723307065,0.0001
193,9.88611129199663,0.0001
194,11.1177816699984,0.0001
195,6.5018975600774,0.0001
196,2.61562100968402,0.0001
197,9.61590433640908,0.0001
198,12.1500552228838,0.0001
199,8.3099746500921,0.0001
200,1.83011112995136,0.0001
201,9.06974153899387,0.0001
202,12.998875544112,0.0001
203,10.1648596382077,0.0001
204,2.46613364275269,0.0001
205,8.23936397068616,0.0001
206,13.630165777619,0.0001
207,11.9832764200449,0.0001
208,4.21690467111131,0.0001
209,7.05632038548618,0.0001
210,14.0490933843838,0.0001
211,13.8122477832259,0.0001
212,6.29377864028584,0.0001
213,5.6574931286545,0.0001
214,13.9374224798606,0.0001
215,15.4000912484449,0.0001
216,8.92599004185325,0.0001
217,3.85443136383064,0.0001
218,13.9306694978704,0.0001
219,17.3656177032723,0.0001
220,11.3117987193285,0.0001
221,2.89960229348314,0.0001
222,13.6140918537891,0.0001
223,17.7510489921651,0.0001
224,12.4712513173491,0.0001
225,2.56291183347737,0.0001
226,10.7149804374086,0.0001
227,16.0439850296511,0.0001
228,13.976109938748,0.0001
229,6.6185409883485,0.0001
230,4.32492058520855,0.0001
231,11.7104605078686,0.0001
232,15.1670060725606,0.0001
233,14.1701597204543,0.0001
234,9.42010001835795,0.0001
235,5.41947718456223,0.0001
236,6.06760845104056,0.0001
237,12.1439943659697,0.0001
238,17.1773971669206,0.0001
239,20.8381769890107,0.0001
240,23.9646591808446,0.0001
241,26.0533107963772,0.0001
242,27.6746551833753,0.0001
243,29.9131705359947,0.0001
244,34.307546199504,0.0001
245,40.045726471425,0.0001
246,48.8548893025192,0.0001
247,56.5452404591095,0.0001
248,60.6631783807759,0.0001
249,63.8329651898393,0.0001
250,60.9084426808578,0.0001
251,52.3412198708025,0.0001
252,90.2906677034961,0.0001
253,117.358214026469,0.0001
254,156.423261238397,0.0001
255,155.011378076906,0.0001
256,125.144375472324,0.0001
257,209.181264409203,0.0001
258,307.362851152789,0.0001
259,339.987259842758,0.0001
260,389.205079886455,0.0001
261,405.252330156173,0.0001
262,403.407837844597,0.0001
263,700.16407666763,0.0001
264,950.771474089166,0.0001
265,1352.84800115217,0.0001
266,1186.67190362056,0.0001
267,940.046338065172,0.0001
268,1735.07759271216,0.0001
269,1935.73264964084,0.0001
270,1492.68816274585,0.0001
271,885.920999699601,0.0001
272,427.431940145,0.0001
273,173.195977084896,0.0001
274,60.234140103586,0.0001
275,18.2525836805172,0.0001
276,4.88658595804126,0.0001
277,1.16223704372655,0.0001
278,0.244770153537368,0.0001
279,0.053278698961478,0.0001
280,0.00405096267145558,0.0001
281,0.00250519865256403,0.0001
282,0.00313273204402199,0.0001
283,0.00509886096301159,0.0001
284,0.0045170646269405,0.0001
285,0.00167324191773185,0.0001
286,0.00217818889193869,0.0001
287,0.00449088612541839,0.0001
288,0.00452848119397346,0.0001
289,0.00223796782771614,0.0001
290,0.00148110808484335,0.0001
291,0.00400445454280195,0.0001
292,0.00439477668446911,0.0001
293,0.00255592914080985,0.0001
294,0.000863420216495914,0.0001
295,0.00334624986387655,0.0001
296,0.00425302302686381,0.0001
297,0.0028979981016339,0.0001
298,0.000583090573828642,0.0001
299,0.0027937934328564,0.0001
300,0.00393342692171806,0.0001
301,0.00306027718174974,0.0001
302,0.000801930975587783,0.0001
303,0.00218461173293335,0.0001
304,0.00366574014761662,0.0001
305,0.0031741080687435,0.0001
306,0.00112273962387611,0.0001
307,0.00163464955482953,0.0001
308,0.00324543001835733,0.0001
309,0.00319417711924042,0.0001
310,0.00151290092830483,0.0001
311,0.00112753034971168,0.0001
312,0.0028906959515748,0.0001
313,0.00312103262473728,0.0001
314,0.00176257682824603,0.0001
315,0.000677375245428726,0.0001
316,0.00244011412751518,0.0001
317,0.00302084769716299,0.0001
318,0.00200747098564582,0.0001
319,0.000424637978660705,0.0001
320,0.00204313179357013,0.0001
321,0.00281606122692427,0.0001
322,0.00213894383023963,0.0001
323,0.000518544788771405,0.0001
324,0.00161465307429265,0.0001
325,0.0026227608723214,0.0001
326,0.00222949282777929,0.0001
327,0.000748770358412346,0.0001
328,0.00122262879877235,0.0001
329,0.00234159889324264,0.0001
330,0.00225215857805214,0.0001
331,0.00102083115093518,0.0001
332,0.000856053056363176,0.0001
333,0.00208644088893937,0.0001
334,0.00221364519132105,0.0001
335,0.00121227528362795,0.0001
336,0.000529317584359782,0.0001
337,0.00177651449989558,0.0001
338,0.00214553643952976,0.0001
339,0.00138901744798522,0.0001
340,0.0003173462947664,0.0001
341,0.00149273065059739,0.0001
342,0.00201340252276569,0.0001
343,0.00149319486779031,0.0001
344,0.000337052923695562,0.0001
345,0.00119123965078577,0.0001
346,0.00187645839964378,0.0001
347,0.00156433987720328,0.0001
348,0.000496565756023713,0.0001
349,0.000911840197733796,0.0001
350,0.00168717525951247,0.0001
351,0.00158710527719026,0.0001
352,0.000687204064626326,0.0001
353,0.000648038989639854,0.0001
354,0.00150548206342657,0.0001
355,0.0015683367474886,0.0001
356,0.000831609457437592,0.0001
357,0.000411575249062423,0.0001
358,0.00129154840719579,0.0001
359,0.00152346659518629,0.0001
360,0.000959887383178137,0.0001
361,0.00024207309214397,0.0001
362,0.00108954376603557,0.0001
363,0.00143787950444489,0.0001
364,0.0010410986053474,0.0001
365,0.000221476993287272,0.0001
366,0.00087734011676253,0.0001
367,0.00134221015774756,0.0001
368,0.00109650982345903,0.0001
369,0.000327565539285212,0.0001
370,0.000678334265348634,0.0001
371,0.00121421336259528,0.0001
372,0.00111771548409643,0.0001
373,0.000461339850255559,0.0001
374,0.000489107278869832,0.0001
375,0.00108581300749835,0.0001
376,0.00111004582271158,0.0001
377,0.000568972310464041,0.0001
378,0.00031837204051818,0.0001
379,0.000937771408117601,0.0001
380,0.00108133214347236,0.0001
381,0.000662416869995436,0.0001
382,0.000187134347929458,0.0001
383,0.000794480249267174,0.0001
384,0.00102583721835784,0.0001
385,0.000724946161704959,0.0001
386,0.000148275432775788,0.0001
387,0.000645095622658409,0.0001
388,0.000959722265093644,0.0001
389,0.000767810250711748,0.0001
390,0.000215049068830968,0.0001
391,0.000503475634631417,0.0001
392,0.000872922753484969,0.0001
393,0.000786574748829884,0.0001
394,0.000308735501318556,0.0001
395,0.000368070755531549,0.0001
396,0.000782717729015743,0.0001
397,0.000784954091736922,0.0001
398,0.000388226949853284,0.0001
399,0.000245037902294069,0.0001
400,0.000680105789639334,0.0001
401,0.000767133301711986,0.0001
402,0.000456440166621451,0.0001
403,0.00014565364119263,0.0001
404,0.000578756849852489,0.0001
405,0.00073120840741414,0.0001
406,0.000504124051589268,0.0001
407,0.000101991172111111,0.0001
408,0.000473594383604555,0.0001
409,0.000685919317492363,0.0001
410,0.000537094678858139,0.0001
411,0.000140641703090427,0.0001
412,0.000372912075327184,0.0001
413,0.0006269693508886,0.0001
414,0.000553100943356969,0.0001
415,0.000205883849147517,0.0001
416,0.000276204721658591,0.0001
417,0.000563895412626886,0.0001
418,0.000554586209842094,0.0001
419,0.000264152703015287,0.0001
420,0.000187701364530572,0.0001
421,0.000492706647423036,0.0001
422,0.000543921718725889,0.0001
423,0.00031399252116113,0.0001
424,0.000113592919580331,0.0001
425,0.000421197089266459,0.0001
426,0.000520763830005334,0.0001
427,0.000350077195880879,0.0001
428,7.24960390950819e-05,0.0001
429,0.00034717886082788,0.0001
430,0.000489974574039527,0.0001
431,0.000375313014981571,0.0001
432,9.17908218534649e-05,0.0001
433,0.000275673033902747,0.0001
434,0.000449923950202871,0.0001
435,0.00038859912566314,0.0001
436,0.000136768462120783,0.0001
437,0.000206712063927105,0.0001
438,0.000405990830061063,0.0001
439,0.000391495524321486,0.0001
440,0.000179198854332175,0.0001
441,0.000143146506537757,0.0001
442,0.00035658638410808,0.0001
443,0.000385417904860669,0.0001
444,0.000215614437112281,0.0001
445,8.84891811747687e-05,0.0001
446,0.000306234313263139,0.0001
447,0.000370594037481726,0.0001
448,0.000242749577316417,0.0001
449,5.32568778460049e-05,0.0001
450,0.000254155962511488,0.0001
451,0.000349804709791928,0.0001
452,0.000261980540607238,0.0001
453,5.99702697421998e-05,0.0001
454,0.000203421259296321,0.0001
455,0.000322611003163924,0.0001
456,0.000272779719365638,0.0001
457,9.04828036604624e-05,0.0001
458,0.000154313460938655,0.0001
459,0.000292108846374619,0.0001
460,0.000276136416166163,0.0001
461,0.000121184555890814,0.0001
462,0.000108721914674131,0.0001
463,0.000257829295567599,0.0001
464,0.000272921848030223,0.0001
465,0.000147773928682561,0.0001
466,6.87319374766394e-05,0.0001
467,0.000222436250216247,0.0001
468,0.000263529461177484,0.0001
469,0.000168070173287554,0.0001
470,4.02043370951503e-05,0.0001
471,0.000185815199224789,0.0001
472,0.000249581916896107,0.0001
473,0.00018266764643992,0.0001
474,3.94171502526947e-05,0.0001
475,0.000149850328249765,0.0001
476,0.000231145638170094,0.0001
477,0.000191300472432421,0.0001
478,5.96082292799556e-05,0.0001
479,0.000114925125786397,0.0001
480,0.000210026622934354,0.0001
481,0.000194608758457598,0.0001
482,8.16765683100998e-05,0.0001
483,8.22643028680109e-05,0.0001
484,0.000186257403300663,0.0001
485,0.000193125430900358,0.0001
486,0.000101068471288998,0.0001
487,5.31817680980447e-05,0.0001
488,0.000161415253311426,0.0001
489,0.00018725969437618,0.0001
490,0.000116178069224337,0.0001
491,3.09205333192412e-05,0.0001
492,0.000135683943498408,0.0001
493,0.00017796005446289,0.0001
494,0.000127219862284374,0.0001
495,2.62513782564618e-05,0.0001
496,0.000110208737744703,0.0001
497,0.000165491166494389,0.0001
498,0.000134027314880281,0.0001
499,3.91063739284982e-05,0.0001
500,8.54021448191093e-05,0.0001
501,0.000150902799421638,0.0001
502,0.000137038907370665,0.0001
503,5.48502738741361e-05,0.0001
504,6.20277244456428e-05,0.0001
505,0.000134440179094577,0.0001
506,0.000136558917688012,0.0001
507,6.89709106775637e-05,0.0001
508,4.09777624142994e-05,0.0001
509,0.00011702378199587,0.0001
510,0.000132969796603668,0.0001
511,8.01707374470802e-05,0.0001
512,2.40253835665805e-05,0.0001
513,9.89629718280748e-05,0.0001
514,0.000126806647485455,0.0001
515,8.84977879596478e-05,0.0001
516,1.78683280780531e-05,0.0001
517,8.09286081402813e-05,0.0001
518,0.000118402416665485,0.0001
519,9.38040280591288e-05,0.0001
520,2.55625997782516e-05,0.0001
521,6.33334550112516e-05,0.0001
522,0.000108344316424658,0.0001
523,9.64204341009681e-05,0.0001
524,3.66920786508763e-05,0.0001
525,4.6617377968744e-05,0.0001
526,9.69613207815986e-05,0.0001
527,9.64859675087072e-05,0.0001
528,4.69551021540372e-05,0.0001
529,3.14414217357561e-05,0.0001
530,8.47609464055652e-05,0.0001
531,9.43548180930085e-05,0.0001
532,5.52222662133816e-05,0.0001
533,1.87404500682435e-05,0.0001
534,7.21015964576867e-05,0.0001
535,9.02940282112641e-05,0.0001
536,6.14863833000358e-05,0.0001
537,1.25270034587911e-05,0.0001
538,5.93389658980756e-05,0.0001
539,8.46558628791595e-05,0.0001
540,6.55804915940505e-05,0.0001
541,1.66678457033372e-05,0.0001
542,4.68786997665036e-05,0.0001
543,7.77306479356865e-05,0.0001
544,6.77859284119599e-05,0.0001
545,2.44427993462304e-05,0.0001
546,3.49292530705993e-05,0.0001
547,6.98781924193238e-05,0.0001
548,6.811669473938e-05,0.0001
549,3.1885997999237e-05,0.0001
550,2.40266534513788e-05,0.0001
551,6.13349646734777e-05,0.0001
552,6.69094393361323e-05,0.0001
553,3.79626139368956e-05,0.0001
554,1.46137937549461e-05,0.0001
555,5.24779686400405e-05,0.0001
556,6.42479160594152e-05,0.0001
557,4.26660256600346e-05,0.0001
558,9.07761114663193e-06,0.0001
559,4.34457085783549e-05,0.0001
560,6.04894847777815e-05,0.0001
561,4.57951028237974e-05,0.0001
562,1.0865089200515e-05,0.0001
563,3.46387371878957e-05,0.0001
564,5.57242938960747e-05,0.0001
565,4.76168870897027e-05,0.0001
566,1.62101741856263e-05,0.0001
567,2.60967063632213e-05,0.0001
568,5.03246327760945e-05,0.0001
569,4.80468960326447e-05,0.0001
570,2.15951838749791e-05,0.0001
571,1.82909356609587e-05,0.0001
572,4.4340984654508e-05,0.0001
573,4.74172414113938e-05,0.0001
574,2.60413274523698e-05,0.0001
575,1.13642465365361e-05,0.0001
576,3.81596278886678e-05,0.0001
577,4.56797239460829e-05,0.0001
578,2.95689577813994e-05,0.0001
579,6.78199606390964e-06,0.0001
580,3.17636770815473e-05,0.0001
581,4.31964573579183e-05,0.0001
582,3.19384737659973e-05,0.0001
583,7.10709912010024e-06,0.0001
584,2.55542426896372e-05,0.0001
585,3.99159703147972e-05,0.0001
586,3.34229614289946e-05,0.0001
587,1.06997030558701e-05,0.0001
588,1.94443801697966e-05,0.0001
589,3.62194343729612e-05,0.0001
590,3.38586768587332e-05,0.0001
591,1.45848980721591e-05,0.0001
592,1.38762176673089e-05,0.0001
593,3.20239584569142e-05,0.0001
594,3.35837825790094e-05,0.0001
595,1.7821140709658e-05,0.0001
596,8.80079287860679e-06,0.0001
597,2.77245607793269e-05,0.0001
598,3.24509190190967e-05,0.0001
599,2.04665280928943e-05,0.0001
600,5.18693302965569e-06,0.0001
601,2.31894523643546e-05,0.0001
602,3.08309252207237e-05,0.0001
603,2.22435712422663e-05,0.0001
604,4.69143450995322e-06,0.0001
605,1.88257686527066e-05,0.0001
606,2.85677065111764e-05,0.0001
607,2.34428703876944e-05,0.0001
608,7.02813572292552e-06,0.0001
609,1.44494687469212e-05,0.0001
610,2.60530290643732e-05,0.0001
611,2.38356505416328e-05,0.0001
612,9.82214621926519e-06,0.0001
613,1.04944157342514e-05,0.0001
614,2.3104400545343e-05,0.0001
615,2.37736114031452e-05,0.0001
616,1.21631275159883e-05,0.0001
617,6.78264591811194e-06,0.0001
618,2.01283727773479e-05,0.0001
619,2.30320738338382e-05,0.0001
620,1.41490190122757e-05,0.0001
621,4.02711594357181e-06,0.0001
622,1.69047855265099e-05,0.0001
623,2.19952864196615e-05,0.0001
624,1.54673836004069e-05,0.0001
625,3.14788366366404e-06,0.0001
626,1.38520703173788e-05,0.0001
627,2.04265926678597e-05,0.0001
628,1.64320979172858e-05,0.0001
629,4.59457476977862e-06,0.0001
630,1.07095641266685e-05,0.0001
631,1.87315703766383e-05,0.0001
632,1.6760257634371e-05,0.0001
633,6.59586787830731e-06,0.0001
634,7.91542007557362e-06,0.0001
635,1.66506572176487e-05,0.0001
636,1.68219307185249e-05,0.0001
637,8.27598921201075e-06,0.0001
638,5.20014558796776e-06,0.0001
639,1.4604824971972e-05,0.0001
640,1.63303032885712e-05,0.0001
641,9.77074269735362e-06,0.0001
642,3.15178788429439e-06,0.0001
643,1.23042217749182e-05,0.0001
644,1.5686553530882e-05,0.0001
645,1.07361382680291e-05,0.0001
646,2.16266485212944e-06,0.0001
647,1.01823566505368e-05,0.0001
648,1.45901020657249e-05,0.0001
649,1.15119848690279e-05,0.0001
650,2.9914478077811e-06,0.0001
651,7.91658021631756e-06,0.0001
652,1.34632210999304e-05,0.0001
653,1.17693081393933e-05,0.0001
654,4.41737141330188e-06,0.0001
655,5.95681499592496e-06,0.0001
656,1.19847306530977e-05,0.0001
657,1.18995802323456e-05,0.0001
658,5.61082487667757e-06,0.0001
659,3.9653094137942e-06,0.0001
660,1.05927213899036e-05,0.0001
661,1.1564704823451e-05,0.0001
662,6.74114270594676e-06,0.0001
663,2.47472664359685e-06,0.0001
664,8.94061895218222e-06,0.0001
665,1.11853285873014e-05,0.0001
666,7.43626729727915e-06,0.0001
667,1.52799922663229e-06,0.0001
668,7.47952803798434e-06,0.0001
669,1.04084814737765e-05,0.0001
670,8.06253091813786e-06,0.0001
671,1.94329935927321e-06,0.0001
672,5.83570101941927e-06,0.0001
673,9.67534886991105e-06,0.0001
674,8.25136433388359e-06,0.0001
675,2.95146564612504e-06,0.0001
676,4.475112688616e-06,0.0001
677,8.61400696248923e-06,0.0001
678,8.41698109891619e-06,0.0001
679,3.78743150770807e-06,0.0001
680,3.00665007879533e-06,0.0001
681,7.68152379789426e-06,0.0001
682,8.17806337556973e-06,0.0001
683,4.64824092723755e-06,0.0001
684,1.94420705764128e-06,0.0001
685,6.48409757255494e-06,0.0001
686,7.97616571529683e-06,0.0001
687,5.13726633529835e-06,0.0001
688,1.10917224334877e-06,0.0001
689,5.49220089230945e-06,0.0001
690,7.41439525162343e-06,0.0001
691,5.6466922907523e-06,0.0001
692,1.26459725061555e-06,0.0001
693,4.28874522912082e-06,0.0001
694,6.95409974510273e-06,0.0001
695,5.77350191460016e-06,0.0001
696,1.96874509664247e-06,0.0001
697,3.35821961870345e-06,0.0001
698,6.18073992453808e-06,0.0001
699,5.95508263080263e-06,0.0001
700,2.54279949347562e-06,0.0001
701,2.26611401196974e-06,0.0001
702,5.57137466702083e-06,0.0001
703,5.77283748783769e-06,0.0001
704,3.20499463543191e-06,0.0001
705,1.52661355137297e-06,0.0001
706,4.69202379650488e-06,0.0001
707,5.68994382148337e-06,0.0001
708,3.53734650237275e-06,0.0001
709,8.21888696322402e-07,0.0001
710,4.03334317444828e-06,0.0001
711,5.2718665645004e-06,0.0001
712,3.95666816351031e-06,0.0001
713,8.30871425312955e-07,0.0001
714,3.1410077160485e-06,0.0001
715,5.00078068428219e-06,0.0001
716,4.02951368935323e-06,0.0001
717,1.31260965002549e-06,0.0001
718,2.51916905557189e-06,0.0001
719,4.42544290696746e-06,0.0001
720,4.21622291300659e-06,0.0001
721,1.69542803734058e-06,0.0001
722,1.69676647918625e-06,0.0001
723,4.04342422447865e-06,0.0001
724,4.06562576970969e-06,0.0001
725,2.21170176429692e-06,0.0001
726,1.19809468765634e-06,0.0001
727,3.38596154354502e-06,0.0001
728,4.06250711817532e-06,0.0001
729,2.42525379403498e-06,0.0001
730,6.15784642911943e-07,0.0001
731,2.96409932223468e-06,0.0001
732,3.73959083814546e-06,0.0001
733,2.7757672173396e-06,0.0001
734,5.58676124598645e-07,0.0001
735,2.29102446636454e-06,0.0001
736,3.59982025844534e-06,0.0001
737,2.80295980503758e-06,0.0001
738,8.76376306528945e-07,0.0001
739,1.89081493957298e-06,0.0001
740,3.16003708462014e-06,0.0001
741,2.98919414804679e-06,0.0001
742,1.12021167069891e-06,0.0001
743,1.26093109510045e-06,0.0001
744,2.93819722041721e-06,0.0001
745,2.85455870055507e-06,0.0001
746,1.52950659449038e-06,0.0001
747,9.4057361045871e-07,0.0001
748,2.43498331132781e-06,0.0001
749,2.90501807699518e-06,0.0001
750,1.65315417437962e-06,0.0001
751,4.61798326186291e-07,0.0001
752,2.18169790015097e-06,0.0001
753,2.6443063270467e-06,0.0001
754,1.95174173107911e-06,0.0001
755,3.91901151607238e-07,0.0001
756,1.66259111952119e-06,0.0001
757,2.59594067892841e-06,0.0001
758,1.94091140018995e-06,0.0001
759,5.87596304567182e-07,0.0001
760,1.42167166779759e-06,0.0001
761,2.24835182692099e-06,0.0001
762,2.12419294192591e-06,0.0001
763,7.31156499330203e-07,0.0001
764,9.28617129894264e-07,0.0001
765,2.13960595359755e-06,0.0001
766,1.99589787243748e-06,0.0001
767,1.06210683334968e-06,0.0001
768,7.39684100542367e-07,0.0001
769,1.74312593296193e-06,0.0001
770,2.08248891664715e-06,0.0001
771,1.11778907668276e-06,0.0001
772,3.4330852197706e-07,0.0001
773,1.60998974379307e-06,0.0001
774,1.86180953391232e-06,0.0001
775,1.37755169072406e-06,0.0001
776,2.91943522751016e-07,0.0001
777,1.19864296792018e-06,0.0001
778,1.87722239450977e-06,0.0001
779,1.33547501150696e-06,0.0001
780,3.97283809309394e-07,0.0001
781,1.0724019413726e-06,0.0001
782,1.5918597447163e-06,0.0001
783,1.51507032432234e-06,0.0001
784,4.69420485252845e-07,0.0001
785,6.76130002003533e-07,0.0001
786,1.56319705811283e-06,0.0001
787,1.38739704460585e-06,0.0001
788,7.42733512447434e-07,0.0001
789,5.83972499105146e-07,0.0001
790,1.24015715043212e-06,0.0001
791,1.49855272786231e-06,0.0001
792,7.47065845297843e-07,0.0001
793,2.50531091909854e-07,0.0001
794,1.19292888679692e-06,0.0001
795,1.30298115663232e-06,0.0001
796,9.78110911931844e-07,0.0001
797,2.32318472888599e-07,0.0001
798,8.56580169878845e-07,0.0001
799,1.36321117479542e-06,0.0001
800,9.10547608184185e-07,0.0001
801,2.72541356255724e-07,0.0001
802,8.13096275101085e-07,0.0001
803,1.11935766678444e-06,0.0001
804,1.08666694822181e-06,0.0001
805,2.94936323031318e-07,0.0001
806,4.84875702042089e-07,0.0001
807,1.14764192961005e-06,0.0001
808,9.56365254107993e-07,0.0001
809,5.25258861374873e-07,0.0001
810,4.63874233370967e-07,0.0001
811,8.74740420796618e-07,0.0001
812,1.08445721573774e-06,0.0001
813,4.90825254921987e-07,0.0001
814,1.77318396061408e-07,0.0001
815,8.89181256462556e-07,0.0001
816,9.04052711298799e-07,0.0001
817,7.00736610446616e-07,0.0001
818,1.95567841141381e-07,0.0001
819,6.04656818373016e-07,0.0001
820,9.95987140827741e-07,0.0001
821,6.12531500400045e-07,0.0001
822,1.91466627677924e-07,0.0001
823,6.21117100637764e-07,0.0001
824,7.79398737288126e-07,0.0001
825,7.85765746157064e-07,0.0001
826,1.8107830300755e-07,0.0001
827,3.4040638481351e-07,0.0001
828,8.48396732052778e-07,0.0001
829,6.51178942679388e-07,0.0001
830,3.77686452216259e-07,0.0001
831,3.71857337088074e-07,0.0001
832,6.09390175784901e-07,0.0001
833,7.91147616822385e-07,0.0001
834,3.14192093980371e-07,0.0001
835,1.19537982261907e-07,0.0001
836,6.68357394680668e-07,0.0001
837,6.19344883399116e-07,0.0001
838,5.08583421523746e-07,0.0001
839,1.71294849645972e-07,0.0001
840,4.19284319405909e-07,0.0001
841,7.33948066403446e-07,0.0001
842,4.03726182430101e-07,0.0001
843,1.39699918599894e-07,0.0001
844,4.79394847110103e-07,0.0001
845,5.34877195092826e-07,0.0001
846,5.74788370528825e-07,0.0001
847,1.11273269290516e-07,0.0001
848,2.31509894951573e-07,0.0001
849,6.33287308506918e-07,0.0001
850,4.35187494423281e-07,0.0001
851,2.78180541090261e-07,0.0001
852,3.01751234116165e-07,0.0001
853,4.16773705708754e-07,0.0001
854,5.83714411567043e-07,0.0001
855,1.93178159779167e-07,0.0001
856,7.42966247270468e-08,0.0001
857,5.08007901730694e-07,0.0001
858,4.16216636006766e-07,0.0001
859,3.7586003778499e-07,0.0001
860,1.53967801360886e-07,0.0001
861,2.82981758656234e-07,0.0001
862,5.47235828839832e-07,0.0001
863,2.57655359981819e-07,0.0001
864,1.07907703984819e-07,0.0001
865,3.75058460680543e-07,0.0001
866,3.59050381713914e-07,0.0001
867,4.27158650778698e-07,0.0001
868,7.6211611706325e-08,0.0001
869,1.49569995308266e-07,0.0001
870,4.78855496284808e-07,0.0001
871,2.82429086945336e-07,0.0001
872,2.11621670765024e-07,0.0001
873,2.48677143716362e-07,0.0001
874,2.76945794087375e-07,0.0001
875,4.37245011817074e-07,0.0001
876,1.11795839285343e-07,0.0001
877,4.00575654153331e-08,0.0001
878,3.91911797939177e-07,0.0001
879,2.71344795647597e-07,0.0001
880,2.84530922379331e-07,0.0001
881,1.40880029556988e-07,0.0001
882,1.82809843910237e-07,0.0001
883,4.14423704520553e-07,0.0001
884,1.55951953512098e-07,0.0001
885,8.98824333373611e-08,0.0001
886,2.98499966224465e-07,0.0001
887,2.3263940488667e-07,0.0001
888,3.24120110398035e-07,0.0001
889,6.75155192471272e-08,0.0001
890,8.79885494278516e-08,0.0001
891,3.68195391669786e-07,0.0001
892,1.74611605362295e-07,0.0001
893,1.67572851319788e-07,0.0001
894,2.08718766409163e-07,0.0001
895,1.75607873622476e-07,0.0001
896,3.34068405629455e-07,0.0001
897,6.11791672291847e-08,0.0001
898,1.99075210988673e-08,0.0001
899,3.08026328520444e-07,0.0001
900,1.68149952927227e-07,0.0001
901,2.22004996281434e-07,0.0001
902,1.30672860663587e-07,0.0001
903,1.09232585547593e-07,0.0001
904,3.20154235624873e-07,0.0001
905,8.6215231453668e-08,0.0001
906,8.10616963243702e-08,0.0001
907,2.42514708387834e-07,0.0001
908,1.4187281862474e-07,0.0001
909,2.52471908250479e-07,0.0001
910,7.14223269000576e-08,0.0001
911,4.17552302997923e-08,0.0001
912,2.8905408833378e-07,0.0001
913,9.90195333252792e-08,0.0001
914,1.38913423641621e-07,0.0001
915,1.78844466670928e-07,0.0001
916,1.02134722382568e-07,0.0001
917,2.61557615994944e-07,0.0001
918,4.12745495280398e-08,0.0001
919,2.47137991499277e-08,0.0001
920,2.47556362259943e-07,0.0001
921,9.50036324921868e-08,0.0001
922,1.79478841278948e-07,0.0001
923,1.22646979034478e-07,0.0001
924,5.52862535593725e-08,0.0001
925,2.53402962678534e-07,0.0001
926,4.2606578836365e-08,0.0001
927,7.79702679952042e-08,0.0001
928,2.01710660816618e-07,0.0001
929,7.69778266702647e-08,0.0001
930,2.02815917211857e-07,0.0001
931,7.78560414234014e-08,0.0001
932,7.07628027134206e-09,0.0001
933,2.32674010864866e-07,0.0001
934,4.79797003422034e-08,0.0001
935,1.20653535132728e-07,0.0001
936,1.56677281179875e-07,0.0001
937,4.92772080368867e-08,0.0001
938,2.10813589129812e-07,0.0001
939,4.70632618424497e-08,0.0001
940,3.87264164247777e-08,0.0001
941,2.0412515792915e-07,0.0001
942,4.45232016917486e-08,0.0001
943,1.50808641721136e-07,0.0001
944,1.16385771965194e-07,0.0001
945,1.66504344782804e-08,0.0001
946,2.06315967960758e-07,0.0001
947,3.08543138092205e-08,0.0001
948,7.80768447300844e-08,0.0001
949,1.7211904568713e-07,0.0001
950,3.21793782997441e-08,0.0001
951,1.686424120892e-07,0.0001
952,8.34664241509085e-08,0.0001
953,1.91594460174011e-08,0.0001
954,1.92604086899616e-07,0.0001
955,2.43511476296902e-08,0.0001
956,1.09337211216532e-07,0.0001
957,1.40332891694963e-07,0.0001
958,1.49513267466365e-08,0.0001
959,1.75452393018289e-07,0.0001
960,5.91677373577406e-08,0.0001
961,5.14106662683139e-08,0.0001
962,1.73080802016436e-07,0.0001
963,1.98847004911963e-08,0.0001
964,1.31688983678581e-07,0.0001
965,1.11581427616233e-07,0.0001
966,1.63997985662199e-08,0.0001
967,1.73221781054824e-07,0.0001
968,4.33858502134612e-08,0.0001
969,7.97912068305243e-08,0.0001
970,1.50790091868689e-07,0.0001
971,1.72315986165254e-08,0.0001
972,1.45270148592807e-07,0.0001
973,8.77116208881713e-08,0.0001
974,3.87968792224815e-08,0.0001
975,1.64255100948273e-07,0.0001
976,3.48700832536484e-08,0.0001
977,1.02587089761198e-07,0.0001
978,1.28412630320915e-07,0.0001
979,2.32753001284197e-08,0.0001
980,1.5094832312387e-07,0.0001
981,6.96730267611135e-08,0.0001
982,6.17758796188638e-08,0.0001
983,1.50930221955122e-07,0.0001
984,3.22792372152168e-08,0.0001
985,1.19114210430319e-07,0.0001
986,1.07964326955979e-07,0.0001
987,3.71113845948225e-08,0.0001
988,1.50084494278768e-07,0.0001
989,5.75920192134979e-08,0.0001
990,8.21952504106769e-08,0.0001
991,1.35502784216227e-07,0.0001
992,3.50636505927588e-08,0.0001
993,1.29429744988828e-07,0.0001
994,9.0807058318834e-08,0.0001
995,5.36583224905776e-08,0.0001
996,1.44316583576098e-07,0.0001
997,5.10224841977621e-08,0.0001
998,9.87939850479764e-08,0.0001
999,1.19802242670049e-07,0.0001
1000,4.25100527722812e-08,0.0001
1001,1.34086573505907e-07,0.0001
1002,7.76882330148113e-08,0.0001
1003,7.00781115131241e-08,0.0001
1004,1.35322891643337e-07,0.0001
1005,4.93762177075777e-08,0.0001
1006,1.11009998993001e-07,0.0001
1007,1.05322872075233e-07,0.0001
1008,5.30400816057522e-08,0.0001
1009,1.34032931693285e-07,0.0001
1010,6.88031323325636e-08,0.0001
1011,8.4786216206131e-08,0.0001
1012,1.24674879709425e-07,0.0001
1013,5.1819596491989e-08,0.0001
1014,1.18822378748253e-07,0.0001
1015,9.30727115355656e-08,0.0001
1016,6.49206334072473e-08,0.0001
1017,1.30389712161541e-07,0.0001
1018,6.39711160662533e-08,0.0001
1019,9.68773930871694e-08,0.0001
1020,1.13696938033734e-07,0.0001
1021,5.74082423421466e-08,0.0001
1022,1.22605851156594e-07,0.0001
1023,8.3633664183185e-08,0.0001
1024,7.66822369866951e-08,0.0001
1025,1.24371485847708e-07,0.0001
1026,6.27605332344793e-08,0.0001
1027,1.05918295428751e-07,0.0001
1028,1.03487945830129e-07,0.0001
1029,6.5003094779541e-08,0.0001
1030,1.22994111566631e-07,0.0001
1031,7.71899658627355e-08,0.0001
1032,8.73162536388454e-08,0.0001
1033,1.1705488835697e-07,0.0001
1034,6.45391941339282e-08,0.0001
1035,1.11842952364795e-07,0.0001
1036,9.47897557309058e-08,0.0001
1037,7.35246365159654e-08,0.0001
1038,1.20765907190505e-07,0.0001
1039,7.36768171715614e-08,0.0001
1040,9.61626569516428e-08,0.0001
1041,1.09426686372319e-07,0.0001
1042,6.85641565037388e-08,0.0001
1043,1.14889810891918e-07,0.0001
1044,8.80426561301254e-08,0.0001
1045,8.19888387886565e-08,0.0001
1046,1.16772206657722e-07,0.0001
1047,7.27772828739977e-08,0.0001
1048,1.02829424165012e-07,0.0001
1049,1.0227567787263e-07,0.0001
1050,7.40159393202856e-08,0.0001
1051,1.1548961885063e-07,0.0001
1052,8.34278766089153e-08,0.0001
1053,8.97033557583403e-08,0.0001
1054,1.11805405441521e-07,0.0001
1055,7.40463500817846e-08,0.0001
1056,1.07362207835654e-07,0.0001
1057,9.61414882740347e-08,0.0001
1058,8.0138247140058e-08,0.0001
1059,1.14209266683351e-07,0.0001
1060,8.08985084973242e-08,0.0001
1061,9.61763101067954e-08,0.0001
1062,1.06543971873414e-07,0.0001
1063,7.69225662244421e-08,0.0001
1064,1.09824842470061e-07,0.0001
1065,9.13632770092315e-08,0.0001
1066,8.62532573000762e-08,0.0001
1067,1.11611589177149e-07,0.0001
1068,8.02500598081948e-08,0.0001
1069,1.01168128300006e-07,0.0001
1070,1.01565086761279e-07,0.0001
1071,8.08469320591135e-08,0.0001
1072,1.10517608877786e-07,0.0001
1073,8.80966829300712e-08,0.0001
1074,9.187473047881e-08,0.0001
1075,1.08266124324922e-07,0.0001
1076,8.11594067433478e-08,0.0001
1077,1.04590544342365e-07,0.0001
1078,9.72904555414042e-08,0.0001
1079,8.52611709495463e-08,0.0001
1080,1.0983849897783e-07,0.0001
1081,8.62945407642226e-08,0.0001
1082,9.66489183667173e-08,0.0001
1083,1.04678498170087e-07,0.0001
1084,8.32399783250232e-08,0.0001
1085,1.0657116650738e-07,0.0001
1086,9.39314003747272e-08,0.0001
1087,8.97018782448057e-08,0.0001
1088,1.08194818977335e-07,0.0001
1089,8.58598728200413e-08,0.0001
1090,1.00389215766846e-07,0.0001
1091,1.01252383330048e-07,0.0001
1092,8.607758318213e-08,0.0001
1093,1.0728636101721e-07,0.0001
1094,9.16401848610286e-08,0.0001
1095,9.38406263521864e-08,0.0001
1096,1.05971873506098e-07,0.0001
1097,8.65350068121326e-08,0.0001
1098,1.03004195376655e-07,0.0001
1099,9.82867097304129e-08,0.0001
1100,8.93030762040969e-08,0.0001
1101,1.06996583356079e-07,0.0001
1102,9.04095615697434e-08,0.0001
1103,9.7409807577958e-08,0.0001
1104,1.03558499197744e-07,0.0001
1105,8.80590434145329e-08,0.0001
1106,1.04616103843353e-07,0.0001
1107,9.59678695664649e-08,0.0001
1108,9.25548925548303e-08,0.0001
1109,1.05987038787364e-07,0.0001
1110,9.01253007979611e-08,0.0001
1111,1.00179703803155e-07,0.0001
1112,1.0123046036312e-07,0.0001
1113,9.01396831175818e-08,0.0001
1114,1.05298029965745e-07,0.0001
1115,9.44003994893744e-08,0.0001
1116,9.56170730675992e-08,0.0001
1117,1.04569434525682e-07,0.0001
1118,9.06521026979964e-08,0.0001
1119,1.02220085641255e-07,0.0001
1120,9.92116573085654e-08,0.0001
1121,9.25129044125689e-08,0.0001
1122,1.05247883174096e-07,0.0001
1123,9.35695350294819e-08,0.0001
1124,9.824512371236e-08,0.0001
1125,1.02985118934055e-07,0.0001
1126,9.17918957563188e-08,0.0001
1127,1.03508484131558e-07,0.0001
1128,9.76672461052956e-08,0.0001
1129,9.4923268045933e-08,0.0001
1130,1.04698248391282e-07,0.0001
1131,9.34279702299195e-08,0.0001
1132,1.00380414944064e-07,0.0001
1133,1.01480362693741e-07,0.0001
1134,9.33427331182294e-08,0.0001
1135,1.04138699579003e-07,0.0001
1136,9.65821905596916e-08,0.0001
1137,9.7196457401774e-08,0.0001
1138,1.03810350871247e-07,0.0001
1139,9.38751667771052e-08,0.0001
1140,1.01962059469066e-07,0.0001
1141,1.00094338241115e-07,0.0001
1142,9.51057920929305e-08,0.0001
1143,1.04278375752589e-07,0.0001
1144,9.60589536251837e-08,0.0001
1145,9.92070786013848e-08,0.0001
1146,1.02799160863384e-07,0.0001
1147,9.47311067652427e-08,0.0001
1148,1.03038988140847e-07,0.0001
1149,9.90564317302824e-08,0.0001
1150,9.69433416378123e-08,0.0001
1151,1.0401075718681e-07,0.0001
1152,9.60093656856713e-08,0.0001
1153,1.0083572433688e-07,0.0001
1154,1.01808937349349e-07,0.0001
1155,9.59112500195894e-08,0.0001
1156,1.03632742058322e-07,0.0001
1157,9.83752517824997e-08,0.0001
1158,9.86238110963038e-08,0.0001
1159,1.0351011411327e-07,0.0001
1160,9.64219329597723e-08,0.0001
1161,1.02106315891967e-07,0.0001
1162,1.00924600960513e-07,0.0001
1163,9.724510509951e-08,0.0001
1164,1.03842807437781e-07,0.0001
1165,9.80736678616677e-08,0.0001
1166,1.00162896538328e-07,0.0001
1167,1.02902639707735e-07,0.0001
1168,9.70935251988663e-08,0.0001
1169,1.02971836928953e-07,0.0001
1170,1.00280646697707e-07,0.0001
1171,9.8615313961284e-08,0.0001
1172,1.03773881752167e-07,0.0001
1173,9.81151258216183e-08,0.0001
1174,1.01441549620978e-07,0.0001
1175,1.02291035769969e-07,0.0001
1176,9.79998025463612e-08,0.0001
1177,1.03515037710959e-07,0.0001
1178,9.98804991856435e-08,0.0001
1179,9.99359760705072e-08,0.0001
1180,1.03527654817811e-07,0.0001
1181,9.84492437102336e-08,0.0001
1182,1.02447095413267e-07,0.0001
1183,1.01761430015407e-07,0.0001
1184,9.90327337120745e-08,0.0001
1185,1.03780511800526e-07,0.0001
1186,9.97298960651521e-08,0.0001
1187,1.01108690329144e-07,0.0001
1188,1.03192966234975e-07,0.0001
1189,9.90165346321244e-08,0.0001
1190,1.03202266876972e-07,0.0001
1191,1.01379150242371e-07,0.0001
1192,1.00104546488554e-07,0.0001
1193,1.03847242027495e-07,0.0001
1194,9.98626210838613e-08,0.0001
1195,1.02136883206271e-07,0.0001
1196,1.02855350534224e-07,0.0001
1197,9.97390855399965e-08,0.0001
1198,1.03669522953963e-07,0.0001
1199,1.01166332721933e-07,0.0001
1200,1.01127380390136e-07,0.0001
1201,1.0377011961263e-07,0.0001
1202,1.00159816568631e-07,0.0001
1203,1.02959452751933e-07,0.0001
1204,1.02571412901655e-07,0.0001
1205,1.00552307946516e-07,0.0001
1206,1.03977225014335e-07,0.0001
1207,1.01157531531717e-07,0.0001
1208,1.0205883242552e-07,0.0001
1209,1.03637370106477e-07,0.0001
1210,1.00637750016009e-07,0.0001
1211,1.0358352577905e-07,0.0001
1212,1.02382643470041e-07,0.0001
1213,1.0140987072779e-07,0.0001
1214,1.04128383196755e-07,0.0001
1215,1.01300598509019e-07,0.0001
1216,1.0288543239024e-07,0.0001
1217,1.03485592981277e-07,0.0001
1218,1.01229196935336e-07,0.0001
1219,1.04040858625991e-07,0.0001
1220,1.02315371532001e-07,0.0001
1221,1.02224283606303e-07,0.0001
1222,1.04173489230668e-07,0.0001
1223,1.01601961001421e-07,0.0001
1224,1.03566695590924e-07,0.0001
1225,1.03366920282846e-07,0.0001
1226,1.01885002838594e-07,0.0001
1227,1.04351527884295e-07,0.0001
1228,1.02371429300177e-07,0.0001
1229,1.02983358035401e-07,0.0001
1230,1.04158351749464e-07,0.0001
1231,1.02016580703604e-07,0.0001
1232,1.04111534592403e-07,0.0001
1233,1.03321871490185e-07,0.0001
1234,1.02546356105898e-07,0.0001
1235,1.04553903922246e-07,0.0001
1236,1.02562106423494e-07,0.0001
1237,1.03655335194625e-07,0.0001
1238,1.04145906187046e-07,0.0001
1239,1.02513556764961e-07,0.0001
1240,1.04523736856588e-07,0.0001
1241,1.03347865477182e-07,0.0001
1242,1.03239397119043e-07,0.0001
1243,1.04672458563883e-07,0.0001
1244,1.02850966311871e-07,0.0001
1245,1.04226064816061e-07,0.0001
1246,1.04142999208093e-07,0.0001
1247,1.03063786291656e-07,0.0001
1248,1.04835092146879e-07,0.0001
1249,1.03464577734292e-07,0.0001
1250,1.03869219571442e-07,0.0001
1251,1.04755217762873e-07,0.0001
1252,1.03224518683617e-07,0.0001
1253,1.0469475512356e-07,0.0001
1254,1.04193446822385e-07,0.0001
1255,1.03631951713209e-07,0.0001
1256,1.05075094803247e-07,0.0001
1257,1.0367475724858e-07,0.0001
1258,1.04425373973831e-07,0.0001
1259,1.04820913145344e-07,0.0001
1260,1.03655443919926e-07,0.0001
1261,1.05089853365684e-07,0.0001
1262,1.04290617900087e-07,0.0001
1263,1.04191241891112e-07,0.0001
1264,1.05243716011814e-07,0.0001
1265,1.03948737402859e-07,0.0001
1266,1.04936020064803e-07,0.0001
1267,1.04904443451321e-07,0.0001
1268,1.04124042550112e-07,0.0001
1269,1.05401927840965e-07,0.0001
1270,1.04449731688029e-07,0.0001
1271,1.04714613240092e-07,0.0001
1272,1.05384683027319e-07,0.0001
1273,1.04297272868577e-07,0.0001
1274,1.05344076849607e-07,0.0001
1275,1.05027342744503e-07,0.0001
1276,1.0460441729664e-07,0.0001
1277,1.05600112781994e-07,0.0001
1278,1.04671621586247e-07,0.0001
1279,1.05192265902512e-07,0.0001
1280,1.05518614186692e-07,0.0001
1281,1.04669430437099e-07,0.0001
1282,1.0570056294186e-07,0.0001
1283,1.05160948288247e-07,0.0001
1284,1.05068075019986e-07,0.0001
1285,1.05851457065833e-07,0.0001
1286,1.04945477787097e-07,0.0001
1287,1.0562993495443e-07,0.0001
1288,1.05648760452577e-07,0.0001
1289,1.05079111590303e-07,0.0001
1290,1.06008695817983e-07,0.0001
1291,1.05354189853629e-07,0.0001
1292,1.05528020405633e-07,0.0001
1293,1.06032262024225e-07,0.0001
1294,1.05255041186296e-07,0.0001
1295,1.06009697434434e-07,0.0001
1296,1.05803210408895e-07,0.0001
1297,1.05502416379816e-07,0.0001
1298,1.06243144095308e-07,0.0001
1299,1.05568792920473e-07,0.0001
1300,1.05954535137156e-07,0.0001
1301,1.06213268762577e-07,0.0001
1302,1.05604394565704e-07,0.0001
1303,1.06343614339258e-07,0.0001
1304,1.05982598339392e-07,0.0001
1305,1.05914742347446e-07,0.0001
1306,1.06488009221135e-07,0.0001
1307,1.05850011534312e-07,0.0001
1308,1.06329495736261e-07,0.0001
1309,1.06379845055022e-07,0.0001
1310,1.05970458764283e-07,0.0001
1311,1.06645404907775e-07,0.0001
1312,1.06205462145304e-07,0.0001
1313,1.06310155791172e-07,0.0001
1314,1.06691626824593e-07,0.0001
1315,1.06140460137159e-07,0.0001
1316,1.0668542043264e-07,0.0001
1317,1.0656042768e-07,0.0001
1318,1.06337690728833e-07,0.0001
1319,1.068945278574e-07,0.0001
1320,1.06427628074785e-07,0.0001
1321,1.06657900593152e-07,0.0001
1322,1.0688476774696e-07,0.0001
1323,1.06464823373278e-07,0.0001
1324,1.06999060763163e-07,0.0001
1325,1.06757742001302e-07,0.0001
1326,1.0670160042192e-07,0.0001
1327,1.07128895160626e-07,0.0001
1328,1.06679148243358e-07,0.0001
1329,1.07034583792028e-07,0.0001
1330,1.07080145563576e-07,0.0001
1331,1.06803284057174e-07,0.0001
1332,1.07277841787785e-07,0.0001
1333,1.06977122786046e-07,0.0001
1334,1.07074442885518e-07,0.0001
1335,1.07356737685549e-07,0.0001
1336,1.06971564898498e-07,0.0001
1337,1.07357014020558e-07,0.0001
1338,1.07279766882466e-07,0.0001
1339,1.07127433792376e-07,0.0001
1340,1.07538349924395e-07,0.0001
1341,1.07216128962293e-07,0.0001
1342,1.07395715131675e-07,0.0001
1343,1.07561858114706e-07,0.0001
1344,1.07262817953087e-07,0.0001


==> img/DataCSV/Fig1b_bis_tol1.000000e-06.csv <==
x1,y1,y2
1,970.135486405955,1e-06
2,1838.25915545684,1e-06
3,1197.1453288061,1e-06
4,1681.82091616052,1e-06
5,2261.69157924985,1e-06
6,2285.20567848653,1e-06
7,1425.59186245036,1e-06
8,1338.58952038045,1e-06
9,1800.30770014244,1e-06
10,1612.67434285709,1e-06
11,1225.53171479275,1e-06
12,794.593210023981,1e-06
13,836.224675931116,1e-06
14,1287.53579727234,1e-06
15,438.15136943894,1e-06
16,888.490801077777,1e-06
17,1042.03000884659,1e-06
18,666.925531219642,1e-06
19,429.320417569505,1e-06
20,254.185579460694,1e-06
21,1250.87366569208,1e-06
22,431.534650053784,1e-06
23,772.692453051069,1e-06
24,419.741673780508,1e-06
25,442.409273826835,1e-06
26,324.68383934019,1e-06
27,1961.33528572975,1e-06
28,98.6911815233894,1e-06
29,405.848446706244,1e-06
30,957.544387603343,1e-06
31,90.9360954312624,1e-06
32,431.298209855815,1e-06
33,1582.78755913243,1e-06
34,26.7668692784921,1e-06
35,110.329873946262,1e-06
36,398.005149878157,1e-06
37,903.955456352449,1e-06
38,74.7530922115331,1e-06
39,20.3620281213452,1e-06
40,94.3830559626216,1e-06
41,306.497218151652,1e-06
42,1022.71455349947,1e-06
43,1209.02288827758,1e-06
44,24.3436865949265,1e-06
45,14.8355844408809,1e-06
46,54.6176445229768,1e-06
47,110.782187735813,1e-06
48,334.008485339465,1e-06
49,916.773445068232,1e-06
50,1902.56158806856,1e-06
51,16.6767581060444,1e-06
52,12.8816713976054,1e-06
53,9.89407872379415,1e-06
54,28.4764922507556,1e-06
55,35.3487079735574,1e-06
56,47.332127720683,1e-06
57,185.637386511295,1e-06
58,424.902676578733,1e-06
59,1017.58315948388,1e-06
60,1977.45097565142,1e-06
61,162.138984030927,1e-06
62,21.7497527945526,1e-06
63,10.2268831035076,1e-06
64,7.09432926617386,1e-06
65,5.33634390647275,1e-06
66,25.334428053938,1e-06
67,17.6971771264678,1e-06
68,13.7750279470032,1e-06
69,46.5573376407011,1e-06
70,78.9428512053282,1e-06
71,161.594426056028,1e-06
72,186.212507551298,1e-06
73,433.745353758676,1e-06
74,1216.67055846596,1e-06
75,1846.08973662759,1e-06
76,513.318317051789,1e-06
77,5.26086893848518,1e-06
78,12.4172648291187,1e-06
79,12.6336460056345,1e-06
80,5.07036588905749,1e-06
81,4.77410434431272,1e-06
82,24.5008788468968,1e-06
83,9.08717155692422,1e-06
84,3.87758782018588,1e-06
85,11.2588221114722,1e-06
86,20.1025127889717,1e-06
87,6.56239882011828,1e-06
88,15.0417939502721,1e-06
89,13.6303901279892,1e-06
90,23.3609432277182,1e-06
91,40.488944290068,1e-06
92,33.8017718574538,1e-06
93,64.4775156493313,1e-06
94,104.271383643367,1e-06
95,126.436814886671,1e-06
96,193.852588805194,1e-06
97,437.711445757344,1e-06
98,421.560535406934,1e-06
99,1384.5727020965,1e-06
100,1581.08609700404,1e-06
101,1203.70861837949,1e-06
102,142.499409340747,1e-06
103,3.55102577815853,1e-06
104,1.75165228035581,1e-06
105,7.13658809812751,1e-06
106,10.6845866834253,1e-06
107,8.89404000301787,1e-06
108,7.24859778206026,1e-06
109,4.11022881140356,1e-06
110,5.96425338809975,1e-06
111,14.5139656332781,1e-06
112,8.88975360018569,1e-06
113,7.52866277235611,1e-06
114,3.9881700220503,1e-06
115,10.0807905688965,1e-06
116,13.3925705715237,1e-06
117,13.7885098248353,1e-06
118,4.05593535803641,1e-06
119,2.47121525015974,1e-06
120,15.202985927328,1e-06
121,13.398966663251,1e-06
122,16.436219433833,1e-06
123,3.97374469311265,1e-06
124,6.00439827767367,1e-06
125,15.3113877553557,1e-06
126,18.1119781806851,1e-06
127,11.1179877427627,1e-06
128,8.07659267704208,1e-06
129,5.55424923882485,1e-06
130,5.11477917059471,1e-06
131,14.7645631148439,1e-06
132,11.716879535086,1e-06
133,17.4201832364786,1e-06
134,15.6500843147943,1e-06
135,15.167902343432,1e-06
136,10.8129460311528,1e-06
137,26.3196886159953,1e-06
138,46.4084449293326,1e-06
139,45.9322724686578,1e-06
140,54.42826266787,1e-06
141,92.0844394997673,1e-06
142,101.348003142753,1e-06
143,137.285058165725,1e-06
144,234.807016078983,1e-06
145,340.356668514566,1e-06
146,319.367082374069,1e-06
147,401.340951831476,1e-06
148,907.601496463076,1e-06
149,1379.67526023617,1e-06
150,1203.78249779974,1e-06
151,1910.61681226827,1e-06
152,938.863372327329,1e-06
153,236.803940554382,1e-06
154,34.8526696886752,1e-06
155,2.56793097928919,1e-06
156,2.59292453190545,1e-06
157,3.54343527649668,1e-06
158,4.43196502996956,1e-06
159,4.90390148261566,1e-06
160,4.88418560126398,1e-06
161,4.36483043530908,1e-06
162,3.40803231739472,1e-06
163,2.09675932277679,1e-06
164,0.833870996841069,1e-06
165,1.52385776698182,1e-06
166,3.02149339810785,1e-06
167,4.32504360151478,1e-06
168,5.25820852045088,1e-06
169,5.67623808076752,1e-06
170,5.53406183949812,1e-06
171,4.8322365082493,1e-06
172,3.62111810356534,1e-06
173,2.07836451460914,1e-06
174,0.866829197459978,1e-06
175,2.10957170025214,1e-06
176,3.80886913402051,1e-06
177,5.24395333108801,1e-06
178,6.1916950411713,1e-06
179,6.54853799409004,1e-06
180,6.24893423684625,1e-06
181,5.30537504443078,1e-06
182,3.8246517472656,1e-06
183,2.00260819509061,1e-06
184,1.09410549077023,1e-06
185,2.83714268154293,1e-06
186,4.76058592334085,1e-06
187,6.30168901764373,1e-06
188,7.2679185009643,1e-06
189,7.52088380765242,1e-06
190,7.01826831359202,1e-06
191,5.79955567273081,1e-06
192,3.98123939638486,1e-06
193,1.8853751406377,1e-06
194,1.55462257420696,1e-06
195,3.73828863805142,1e-06
196,5.88141009290945,1e-06
197,7.54017344235222,1e-06
198,8.48614491322682,1e-06
199,8.60242431591319,1e-06
200,7.85024800136604,1e-06
201,6.28664231812944,1e-06
202,4.09414912198076,1e-06
203,1.73883531809992,1e-06
204,2.24122921859138,1e-06
205,4.83260102876921,1e-06
206,7.21413323093059,1e-06
207,8.96588168398511,1e-06
208,9.87050035040843,1e-06
209,9.79862730462303,1e-06
210,8.73174732107973,1e-06
211,6.76752492082971,1e-06
212,4.13370088339644,1e-06
213,1.64087781620723,1e-06
214,3.16037587361983,1e-06
215,6.16208679008673,1e-06
216,8.7763810583769,1e-06
217,10.6123713387795,1e-06
218,11.4314235302484,1e-06
219,11.1135448238996,1e-06
220,9.66115064124134,1e-06
221,7.21298885154463,1e-06
222,4.09595970765841,1e-06
223,1.75070061708674,1e-06
224,4.34036586498909,1e-06
225,7.75932790218272,1e-06
226,10.6081428343425,1e-06
227,12.4938317157609,1e-06
228,13.1861582109286,1e-06
229,12.5594466839514,1e-06
230,10.6296235829094,1e-06
231,7.59967529270761,1e-06
232,3.93813217764141,1e-06
233,2.25085036795524,1e-06
234,5.77213985030673,1e-06
235,9.65712403713892,1e-06
236,12.7884841330376,1e-06
237,14.7159438770096,1e-06
238,15.143170086115,1e-06
239,14.0241520867661,1e-06
240,11.5126746830459,1e-06
241,7.93203460684487,1e-06
242,3.78718838842574,1e-06
243,3.11744018506889,1e-06
244,7.50389787383539,1e-06
245,12.0560692595648,1e-06
246,15.6102301678078,1e-06
247,17.5645736813388,1e-06
248,17.5459955405742,1e-06
249,15.5263774434314,1e-06
250,11.7629368941671,1e-06
251,7.0623925094049,1e-06
252,2.70018703749316,1e-06
253,4.76277204325177,1e-06
254,8.95096331820565,1e-06
255,12.1341129067212,1e-06
256,14.3705954969049,1e-06
257,15.337644084052,1e-06
258,15.4711155921163,1e-06
259,14.8645178719059,1e-06
260,13.88571894446,1e-06
261,12.6486683861451,1e-06
262,11.7780035794804,1e-06
263,10.5557354537022,1e-06
264,10.4735715739938,1e-06
265,9.72977499311922,1e-06
266,10.3211342050799,1e-06
267,11.4737975519218,1e-06
268,12.9951080946534,1e-06
269,16.9348395678212,1e-06
270,19.6631016835158,1e-06
271,24.432702485829,1e-06
272,28.0398113489852,1e-06
273,31.1343412381911,1e-06
274,32.7784722445303,1e-06
275,32.5421103431887,1e-06
276,25.0991808924801,1e-06
277,32.8152085905083,1e-06
278,39.4801335037551,1e-06
279,60.8757212928893,1e-06
280,69.8022535021741,1e-06
281,59.7868590599492,1e-06
282,47.6808770370633,1e-06
283,104.253339377706,1e-06
284,135.184987672824,1e-06
285,98.7120287658415,1e-06
286,125.229180626203,1e-06
287,184.964349890449,1e-06
288,160.182476746051,1e-06
289,189.12414278546,1e-06
290,307.168287463177,1e-06
291,328.387303827292,1e-06
292,431.498761490894,1e-06
293,284.84626541167,1e-06
294,499.31117892738,1e-06
295,420.373956502604,1e-06
296,825.94669962708,1e-06
297,1019.1300082273,1e-06
298,1384.74829610484,1e-06
299,1181.98376865613,1e-06
300,888.012772365461,1e-06
301,1587.41684333975,1e-06
302,1960.64355843342,1e-06
303,1732.87200824315,1e-06
304,1210.06781476152,1e-06
305,703.043508424477,1e-06
306,350.349392297223,1e-06
307,152.774697957439,1e-06
308,59.1406569682223,1e-06
309,20.5312837446246,1e-06
310,6.45846780750218,1e-06
311,1.84151535149527,1e-06
312,0.488865408278937,1e-06
313,0.113658526861985,1e-06
314,0.0278220705048222,1e-06
315,0.00553390461240901,1e-06
316,0.00122349408538926,1e-06
317,0.00351463732792035,1e-06
318,0.00441881739968231,1e-06
319,0.00494276023437537,1e-06
320,0.00510954857424761,1e-06
321,0.00464011756458307,1e-06
322,0.0037664923942381,1e-06
323,0.0026306931352887,1e-06
324,0.00121870691700786,1e-06
325,0.000799043872444987,1e-06
326,0.00198952647794779,1e-06
327,0.00315221885671058,1e-06
328,0.00392604753250413,1e-06
329,0.00442669679080842,1e-06
330,0.00434257215945616,1e-06
331,0.00392148875074818,1e-06
332,0.00311897824095398,1e-06
333,0.00198716462747402,1e-06
334,0.000907653335773163,1e-06
335,0.000889335419433896,1e-06
336,0.00194360278594645,1e-06
337,0.00287394968114128,1e-06
338,0.00357902458795276,1e-06
339,0.00381308772862935,1e-06
340,0.00376231725905903,1e-06
341,0.00328655325691187,1e-06
342,0.00250185029612494,1e-06
343,0.00157340199453692,1e-06
344,0.000600040296828691,1e-06
345,0.000929198130913634,1e-06
346,0.00186742722182633,1e-06
347,0.00266970882078647,1e-06
348,0.00314000674585184,1e-06
349,0.00336873183160175,1e-06
350,0.0031896006242925,1e-06
351,0.00273596626282335,1e-06
352,0.00204397554429639,1e-06
353,0.00114794460767041,1e-06
354,0.000459888311149166,1e-06
355,0.000984560375244253,1e-06
356,0.00178415558838408,1e-06
357,0.00240236988603118,1e-06
358,0.00282235423953373,1e-06
359,0.0028934838027436,1e-06
360,0.00272552674541251,1e-06
361,0.00227634325092092,1e-06
362,0.00160694572107564,1e-06
363,0.000872571547811676,1e-06
364,0.00039939916217011,1e-06
365,0.000993583814029886,1e-06
366,0.00166756813517149,1e-06
367,0.00219886341964084,1e-06
368,0.00246337907831197,1e-06
369,0.00252321121975984,1e-06
370,0.00229991535213962,1e-06
371,0.00186685370343528,1e-06
372,0.00128726807424743,1e-06
373,0.000606993761365446,1e-06
374,0.000404090017227845,1e-06
375,0.000992492488950437,1e-06
376,0.00156338258020872,1e-06
377,0.00195947770710428,1e-06
378,0.00218624539835929,1e-06
379,0.00215832776549245,1e-06
380,0.00194015272005587,1e-06
381,0.00153656876390899,1e-06
382,0.000986810907927247,1e-06
383,0.000438042155707526,1e-06
384,0.000443071698580477,1e-06
385,0.000969426335557461,1e-06
386,0.00143428423435342,1e-06
387,0.0017698612778595,1e-06
388,0.00189825468795792,1e-06
389,0.00185990765479376,1e-06
390,0.00162594494225625,1e-06
391,0.00123989797092581,1e-06
392,0.000768390175278516,1e-06
393,0.000297628261851386,1e-06
394,0.000468096917930752,1e-06
395,0.000931789058866167,1e-06
396,0.00132323715469966,1e-06
397,0.00156456683028894,1e-06
398,0.00166543008238148,1e-06
399,0.00158230233255918,1e-06
400,0.00135424984034925,1e-06
401,0.0010054250854878,1e-06
402,0.000568908248499521,1e-06
403,0.000225569682656372,1e-06
404,0.000491409071999067,1e-06
405,0.000887541773139283,1e-06
406,0.00119756596529683,1e-06
407,0.00139645917896558,1e-06
408,0.00143795754691935,1e-06
409,0.00134831111806744,1e-06
410,0.0011244789849048,1e-06
411,0.000795821115966506,1e-06
412,0.000425060393688185,1e-06
413,0.000198829720793201,1e-06
414,0.000497364496546297,1e-06
415,0.00083156786259041,1e-06
416,0.00108967373654072,1e-06
417,0.00122560276985059,1e-06
418,0.00124825953481917,1e-06
419,0.00113924461590028,1e-06
420,0.000924018211512457,1e-06
421,0.000632235583348397,1e-06
422,0.000299915759139782,1e-06
423,0.000203548152872547,1e-06
424,0.000495327630847802,1e-06
425,0.000776668794063394,1e-06
426,0.000975632799744458,1e-06
427,0.00108218824694553,1e-06
428,0.00107108931452381,1e-06
429,0.000960057585488745,1e-06
430,0.000758072788179083,1e-06
431,0.000488061774956336,1e-06
432,0.000212963247890496,1e-06
433,0.00022154342136063,1e-06
434,0.000483530197393288,1e-06
435,0.00071460057415426,1e-06
436,0.000877068197885921,1e-06
437,0.000943226696981803,1e-06
438,0.000920451201186472,1e-06
439,0.000804416327961316,1e-06
440,0.000613407441770972,1e-06
441,0.000376692214713421,1e-06
442,0.000146783119564935,1e-06
443,0.000235178126481148,1e-06
444,0.000464691019866902,1e-06
445,0.000656894779278113,1e-06
446,0.000778142750544853,1e-06
447,0.000824606044010713,1e-06
448,0.000784311983689153,1e-06
449,0.000670086618386606,1e-06
450,0.000495419099962262,1e-06
451,0.000280793677504625,1e-06
452,0.000111078244509759,1e-06
453,0.000245599208044051,1e-06
454,0.000441803137281053,1e-06
455,0.000596096414972374,1e-06
456,0.000692035017798195,1e-06
457,0.000713728576274215,1e-06
458,0.000667333346181109,1e-06
459,0.000555731508804679,1e-06
460,0.000393356452832038,1e-06
461,0.000207857641412179,1e-06
462,9.91168026050779e-05,1e-06
463,0.000248761612852274,1e-06
464,0.000414333688893944,1e-06
465,0.000540717549117356,1e-06
466,0.000608953200958484,1e-06
467,0.000618114526722439,1e-06
468,0.00056413721077045,1e-06
469,0.000457037080383945,1e-06
470,0.000311097805888786,1e-06
471,0.000147597276222513,1e-06
472,0.000102328237137725,1e-06
473,0.000247250403624101,1e-06
474,0.000386154847770349,1e-06
475,0.000485188344667837,1e-06
476,0.000536277626618831,1e-06
477,0.000531136511481443,1e-06
478,0.000475109891143855,1e-06
479,0.000374268160372982,1e-06
480,0.000240899129065153,1e-06
481,0.00010391512516028,1e-06
482,0.000110972549437588,1e-06
483,0.000241175615113185,1e-06
484,0.000355731203444874,1e-06
485,0.000435089542811106,1e-06
486,0.000468241918934595,1e-06
487,0.0004557653126069,1e-06
488,0.000397982287173761,1e-06
489,0.000303200698064879,1e-06
490,0.000185019103565556,1e-06
491,7.21919477089913e-05,1e-06
492,0.000118000033355346,1e-06
493,0.000231678987671522,1e-06
494,0.000326354362684609,1e-06
495,0.000386655110874848,1e-06
496,0.000408591946404757,1e-06
497,0.000388609235008275,1e-06
498,0.000331499042430478,1e-06
499,0.000244325343220272,1e-06
500,0.000138304554600651,1e-06
501,5.48127738999325e-05,1e-06
502,0.000122822968991839,1e-06
503,0.000219991876594116,1e-06
504,0.000296488963115471,1e-06
505,0.000343212157219904,1e-06
506,0.000354039262815436,1e-06
507,0.000330367800930066,1e-06
508,0.000274712537427658,1e-06
509,0.000194236799040982,1e-06
510,0.000101835512657981,1e-06
511,4.94557485004801e-05,1e-06
512,0.000124367969189788,1e-06
513,0.00020635476560394,1e-06
514,0.000268488943461721,1e-06
515,0.000302360305325705,1e-06
516,0.000306220519364013,1e-06
517,0.000279308270968795,1e-06
518,0.000225979585458544,1e-06
519,0.000153218886412861,1e-06
520,7.24902251129667e-05,1e-06
521,5.13936812111413e-05,1e-06
522,0.000123425565601244,1e-06
523,0.000192070068479762,1e-06
524,0.000241140655340811,1e-06
525,0.000265896492651847,1e-06
526,0.000263282621753267,1e-06
527,0.000235128299430327,1e-06
528,0.000184845227769284,1e-06
529,0.000118781337026698,1e-06
530,5.07969346944518e-05,1e-06
531,5.56338716322496e-05,1e-06
532,0.000120292560274117,1e-06
533,0.000177006938514514,1e-06
534,0.000215945682929674,1e-06
535,0.000232337578768423,1e-06
536,0.000225732062781089,1e-06
537,0.000196901334266366,1e-06
538,0.000149801517648006,1e-06
539,9.09591900564364e-05,1e-06
540,3.5462572189836e-05,1e-06
541,5.91661851251113e-05,1e-06
542,0.000115487738106104,1e-06
543,0.000162198309232159,1e-06
544,0.000192037200070809,1e-06
545,0.000202530533676404,1e-06
546,0.000192507691870317,1e-06
547,0.000163979579479579,1e-06
548,0.000120543683255886,1e-06
549,6.80496387220255e-05,1e-06
550,2.70822026022195e-05,1e-06
551,6.14389741796066e-05,1e-06
552,0.000109559130942099,1e-06
553,0.000147412235751161,1e-06
554,0.000170278828436735,1e-06
555,0.000175563259500115,1e-06
556,0.000163568762255066,1e-06
557,0.0001358119985499,1e-06
558,9.58646179865493e-05,1e-06
559,4.99369839528564e-05,1e-06
560,2.46938766769601e-05,1e-06
561,6.2163326028897e-05,1e-06
562,0.000102748774316906,1e-06
563,0.000133358142916839,1e-06
564,0.000150077812788472,1e-06
565,0.000151738893843298,1e-06
566,0.000138275654688292,1e-06
567,0.000111713906053799,1e-06
568,7.54946619759701e-05,1e-06
569,3.5565562430214e-05,1e-06
570,2.58010025575913e-05,1e-06
571,6.16125886119763e-05,1e-06
572,9.5552105147509e-05,1e-06
573,0.000119810434728752,1e-06
574,0.000131871390948483,1e-06
575,0.000130482909429874,1e-06
576,0.00011636432007089,1e-06
577,9.13070946952231e-05,1e-06
578,5.85368701942442e-05,1e-06
579,2.485321292604e-05,1e-06
580,2.79014436685128e-05,1e-06
581,5.99979252623098e-05,1e-06
582,8.80556271021707e-05,1e-06
583,0.000107205659500106,1e-06
584,0.000115255924709514,1e-06
585,0.000111814583477464,1e-06
586,9.74160532650437e-05,1e-06
587,7.39947145426019e-05,1e-06
588,4.47363988684236e-05,1e-06
589,1.74121707835203e-05,1e-06
590,2.96557542149397e-05,1e-06
591,5.75622282631853e-05,1e-06
592,8.0627254415579e-05,1e-06
593,9.53546056673157e-05,1e-06
594,0.000100407867445907,1e-06
595,9.53531448508722e-05,1e-06
596,8.11097166420925e-05,1e-06
597,5.94842444708031e-05,1e-06
598,3.34637172078504e-05,1e-06
599,1.33930407934989e-05,1e-06
600,3.07355567761869e-05,1e-06
601,5.45655857074828e-05,1e-06
602,7.32773155435228e-05,1e-06
603,8.44964220786287e-05,1e-06
604,8.70450828543237e-05,1e-06
605,8.09888088718971e-05,1e-06
606,6.71452306442995e-05,1e-06
607,4.73011152839263e-05,1e-06
608,2.44972536702405e-05,1e-06
609,1.23367998074442e-05,1e-06
610,3.10672772799796e-05,1e-06
611,5.11538967374346e-05,1e-06
612,6.62490091431163e-05,1e-06
613,7.44782277071894e-05,1e-06
614,7.5198090607693e-05,1e-06
615,6.84517451122401e-05,1e-06
616,5.52208172358992e-05,1e-06
617,3.72050295058087e-05,1e-06
618,1.74399856780212e-05,1e-06
619,1.29506885977122e-05,1e-06
620,3.07549314157139e-05,1e-06
621,4.75400560906317e-05,1e-06
622,5.95175997700378e-05,1e-06
623,6.54101159253765e-05,1e-06
624,6.46603292765121e-05,1e-06
625,5.75884736630212e-05,1e-06
626,4.51053620116338e-05,1e-06
627,2.88396039691164e-05,1e-06
628,1.21650186718856e-05,1e-06
629,1.39949688638934e-05,1e-06
630,2.99244242436309e-05,1e-06
631,4.37991027939245e-05,1e-06
632,5.32284309300744e-05,1e-06
633,5.71675617370624e-05,1e-06
634,5.53897553926497e-05,1e-06
635,4.81952975571542e-05,1e-06
636,3.65453872665839e-05,1e-06
637,2.20063626507724e-05,1e-06
638,8.54884986407901e-06,1e-06
639,1.48613761170694e-05,1e-06
640,2.86880687676005e-05,1e-06
641,4.00826097641696e-05,1e-06
642,4.73412235668047e-05,1e-06
643,4.97832156619786e-05,1e-06
644,4.72271957172283e-05,1e-06
645,4.01183724187885e-05,1e-06
646,2.93554207466007e-05,1e-06
647,1.64511116485406e-05,1e-06
648,6.62826519436277e-06,1e-06
649,1.53754594867449e-05,1e-06
650,2.71770180173608e-05,1e-06
651,3.64212213514133e-05,1e-06
652,4.19330018920432e-05,1e-06
653,4.3153210814756e-05,1e-06
654,4.01015339771188e-05,1e-06
655,3.31965096526419e-05,1e-06
656,2.33359325208451e-05,1e-06
657,1.20190479205333e-05,1e-06
658,6.16609206163756e-06,1e-06
659,1.55252993170698e-05,1e-06
660,2.54647099158948e-05,1e-06
661,3.29134209881549e-05,1e-06
662,3.69569631505656e-05,1e-06
663,3.72684463527506e-05,1e-06
664,3.38847474313775e-05,1e-06
665,2.72946744722485e-05,1e-06
666,1.83362747607162e-05,1e-06
667,8.54955576356877e-06,1e-06
668,6.50041995725657e-06,1e-06
669,1.53507214202363e-05,1e-06
670,2.36537131129865e-05,1e-06
671,2.95631734139579e-05,1e-06
672,3.24465685537764e-05,1e-06
673,3.2039964136583e-05,1e-06
674,2.85005506778809e-05,1e-06
675,2.22819583105255e-05,1e-06
676,1.42064940801198e-05,1e-06
677,5.95562840511163e-06,1e-06
678,7.01960454989542e-06,1e-06
679,1.49249129263613e-05,1e-06
680,2.1783741079154e-05,1e-06
681,2.64300542851524e-05,1e-06
682,2.83530037007682e-05,1e-06
683,2.74395068916752e-05,1e-06
684,2.38432272865613e-05,1e-06
685,1.80484665642866e-05,1e-06
686,1.08254526875205e-05,1e-06
687,4.19787529513725e-06,1e-06
688,7.44677857857312e-06,1e-06
689,1.42964537897749e-05,1e-06
690,1.99275011601532e-05,1e-06
691,2.35017965301064e-05,1e-06
692,2.46842746065289e-05,1e-06
693,2.33897476920217e-05,1e-06
694,1.98432178072857e-05,1e-06
695,1.4486799561092e-05,1e-06
696,8.08636761462502e-06,1e-06
697,3.28261421914871e-06,1e-06
698,7.69086180579583e-06,1e-06
699,1.35361631994009e-05,1e-06
700,1.81008117850415e-05,1e-06
701,2.08112158518316e-05,1e-06
702,2.13920050324262e-05,1e-06
703,1.98566911113189e-05,1e-06
704,1.64118069768183e-05,1e-06
705,1.15121461326768e-05,1e-06
706,5.89673741181604e-06,1e-06
707,3.08300423743968e-06,1e-06
708,7.75829685148812e-06,1e-06
709,1.26753438902587e-05,1e-06
710,1.63526978529705e-05,1e-06
711,1.83370440360667e-05,1e-06
712,1.8471106407549e-05,1e-06
713,1.67726885173756e-05,1e-06
714,1.34911523302407e-05,1e-06
715,9.03664123037235e-06,1e-06
716,4.19078506658146e-06,1e-06
717,3.26313530673869e-06,1e-06
718,7.6612071070809e-06,1e-06
719,1.17694675735186e-05,1e-06
720,1.46832023196375e-05,1e-06
721,1.60958500808533e-05,1e-06
722,1.58751809157897e-05,1e-06
723,1.41052073636235e-05,1e-06
724,1.10068283294871e-05,1e-06
725,6.99784480274318e-06,1e-06
726,2.91575902983832e-06,1e-06
727,3.52046364755525e-06,1e-06
728,7.44401212676714e-06,1e-06
729,1.08332718398313e-05,1e-06
730,1.31242773207146e-05,1e-06
731,1.406101753783e-05,1e-06
732,1.35937150411434e-05,1e-06
733,1.17951279850274e-05,1e-06
734,8.91346811761359e-06,1e-06
735,5.32486054977141e-06,1e-06
736,2.06195819750609e-06,1e-06
737,3.73144250936257e-06,1e-06
738,7.12371666262668e-06,1e-06
739,9.90766267076248e-06,1e-06
740,1.16660219809547e-05,1e-06
741,1.22399189506882e-05,1e-06
742,1.15832863871471e-05,1e-06
743,9.81493437358056e-06,1e-06
744,7.14872238053018e-06,1e-06
745,3.97466092247101e-06,1e-06
746,1.62680661681287e-06,1e-06
747,3.84635792624602e-06,1e-06
748,6.74232837984835e-06,1e-06
749,8.99502732227693e-06,1e-06
750,1.03291191534603e-05,1e-06
751,1.06037079970427e-05,1e-06
752,9.83264234765443e-06,1e-06
753,8.11317469502109e-06,1e-06
754,5.6792449717284e-06,1e-06
755,2.89259185456747e-06,1e-06
756,1.54183005760201e-06,1e-06
757,3.87714893589315e-06,1e-06
758,6.30857218540694e-06,1e-06
759,8.12515566806381e-06,1e-06
760,9.09758020205483e-06,1e-06
761,9.15519761290987e-06,1e-06
762,8.30171039110574e-06,1e-06
763,6.6686165253971e-06,1e-06
764,4.45301220455435e-06,1e-06
765,2.05431512069819e-06,1e-06
766,1.63838568774452e-06,1e-06
767,3.82288210569369e-06,1e-06
768,5.85657671204872e-06,1e-06
769,7.29202199060564e-06,1e-06
770,7.98524516805369e-06,1e-06
771,7.86516477621045e-06,1e-06
772,6.98116397137028e-06,1e-06
773,5.43659169899207e-06,1e-06
774,3.44714812946204e-06,1e-06
775,1.42734903486764e-06,1e-06
776,1.765107506621e-06,1e-06
777,3.71310548891064e-06,1e-06
778,5.38685220919494e-06,1e-06
779,6.51754517699088e-06,1e-06
780,6.97258755546226e-06,1e-06
781,6.73486653800354e-06,1e-06
782,5.83442198781789e-06,1e-06
783,4.40230942411284e-06,1e-06
784,2.61870522422498e-06,1e-06
785,1.01325907661721e-06,1e-06
786,1.86997544858254e-06,1e-06
787,3.54903938156741e-06,1e-06
788,4.92639141841315e-06,1e-06
789,5.7902955487894e-06,1e-06
790,6.06973021542745e-06,1e-06
791,5.73577874160397e-06,1e-06
792,4.8550995216547e-06,1e-06
793,3.527131918266e-06,1e-06
794,1.95384883680375e-06,1e-06
795,8.06798437428845e-07,1e-06
796,1.92304700586958e-06,1e-06
797,3.35871817418221e-06,1e-06
798,4.46940605019457e-06,1e-06
799,5.1270511464996e-06,1e-06
800,5.25553061776864e-06,1e-06
801,4.86935038567261e-06,1e-06
802,4.01020869670907e-06,1e-06
803,2.80199815370404e-06,1e-06
804,1.41845561643711e-06,1e-06
805,7.71101911773951e-07,1e-06
806,1.93790430948655e-06,1e-06
807,3.13922689787081e-06,1e-06
808,4.03759090271901e-06,1e-06
809,4.51301742976936e-06,1e-06
810,4.53821752377571e-06,1e-06
811,4.10847408008634e-06,1e-06
812,3.29665262475301e-06,1e-06
813,2.19379318417754e-06,1e-06
814,1.00727739009398e-06,1e-06
815,8.2297106141539e-07,1e-06
816,1.90703820715705e-06,1e-06
817,2.91470406402775e-06,1e-06
818,3.62082736680366e-06,1e-06
819,3.96195564941469e-06,1e-06
820,3.89621231586383e-06,1e-06
821,3.45565830420777e-06,1e-06
822,2.68478568949542e-06,1e-06
823,1.6984095618301e-06,1e-06
824,6.98499569338223e-07,1e-06
825,8.8454777608861e-07,1e-06
826,1.85252805162895e-06,1e-06
827,2.67808406614431e-06,1e-06
828,3.23706823227749e-06,1e-06
829,3.457025833123e-06,1e-06
830,3.33713075429314e-06,1e-06
831,2.88546823525804e-06,1e-06
832,2.17466444858146e-06,1e-06
833,1.28735669071928e-06,1e-06
834,4.9820872787868e-07,1e-06
835,9.3749011232326e-07,1e-06
836,1.76761298313449e-06,1e-06
837,2.44997935635128e-06,1e-06
838,2.87339171889531e-06,1e-06
839,3.01042344113698e-06,1e-06
840,2.83971553509627e-06,1e-06
841,2.40205846164867e-06,1e-06
842,1.73974388677345e-06,1e-06
843,9.60804012000872e-07,1e-06
844,4.00455970322211e-07,1e-06
845,9.60959866811659e-07,1e-06
846,1.67358789786007e-06,1e-06
847,2.2201986842216e-06,1e-06
848,2.54536861177062e-06,1e-06
849,2.60429056317036e-06,1e-06
850,2.41185642641173e-06,1e-06
851,1.98168393037094e-06,1e-06
852,1.38287050579568e-06,1e-06
853,6.9513448860462e-07,1e-06
854,3.85512992828818e-07,1e-06
855,9.69006540582513e-07,1e-06
856,1.56160400948145e-06,1e-06
857,2.00682749527035e-06,1e-06
858,2.23823864816553e-06,1e-06
859,2.25003944932941e-06,1e-06
860,2.03272746922322e-06,1e-06
861,1.63013367604511e-06,1e-06
862,1.08032464860969e-06,1e-06
863,4.94204163604327e-07,1e-06
864,4.13763243764079e-07,1e-06
865,9.50814677665326e-07,1e-06
866,1.45103988719901e-06,1e-06
867,1.79738692049742e-06,1e-06
868,1.96621567840422e-06,1e-06
869,1.92954669751492e-06,1e-06
870,1.71096817650615e-06,1e-06
871,1.32534771629791e-06,1e-06
872,8.37207100773512e-07,1e-06
873,3.41582216541676e-07,1e-06
874,4.42844753971897e-07,1e-06
875,9.24652415056835e-07,1e-06
876,1.33088720896686e-06,1e-06
877,1.60821544579308e-06,1e-06
878,1.71351473393845e-06,1e-06
879,1.65402847147045e-06,1e-06
880,1.42654163632343e-06,1e-06
881,1.07468078958677e-06,1e-06
882,6.32382489791393e-07,1e-06
883,2.45179521393367e-07,1e-06
884,4.70379876104124e-07,1e-06
885,8.79892566504882e-07,1e-06
886,1.21887308514774e-06,1e-06
887,1.42539674426219e-06,1e-06
888,1.49353787931279e-06,1e-06
889,1.40540497733281e-06,1e-06
890,1.18886712575716e-06,1e-06
891,8.57631011326123e-07,1e-06
892,4.72871057405991e-07,1e-06
893,1.98991721113267e-07,1e-06
894,4.79713731700088e-07,1e-06
895,8.34358615631521e-07,1e-06
896,1.10239791465666e-06,1e-06
897,1.26412951765359e-06,1e-06
898,1.2899961461043e-06,1e-06
899,1.1950830083415e-06,1e-06
900,9.78775301176248e-07,1e-06
901,6.82915693304773e-07,1e-06
902,3.40235954722809e-07,1e-06
903,1.92535491380158e-07,1e-06
904,4.84958073160621e-07,1e-06
905,7.76325054229566e-07,1e-06
906,9.97920282877041e-07,1e-06
907,1.10956259434931e-06,1e-06
908,1.11604288367307e-06,1e-06
909,1.00523622178203e-06,1e-06
910,8.06528620314363e-07,1e-06
911,5.31505493121072e-07,1e-06
912,2.42810174417976e-07,1e-06
913,2.08389425033303e-07,1e-06
914,4.73569585835899e-07,1e-06
915,7.22827211345492e-07,1e-06
916,8.9174037584726e-07,1e-06
917,9.76256091385473e-07,1e-06
918,9.55092283296927e-07,1e-06
919,8.47619958750439e-07,1e-06
920,6.53759574287376e-07,1e-06
921,4.1312011052131e-07,1e-06
922,1.66783981472508e-07,1e-06
923,2.21272262298249e-07,1e-06
924,4.61973327608551e-07,1e-06
925,6.60908621014764e-07,1e-06
926,7.99450396836636e-07,1e-06
927,8.48818028503213e-07,1e-06
928,8.20275548284583e-07,1e-06
929,7.04772951861569e-07,1e-06
930,5.31538403078019e-07,1e-06
931,3.1005824425422e-07,1e-06
932,1.20818931232406e-07,1e-06
933,2.36434111782378e-07,1e-06
934,4.37462574765503e-07,1e-06
935,6.06866468003101e-07,1e-06
936,7.06602473246509e-07,1e-06
937,7.41436670854001e-07,1e-06
938,6.95065288616306e-07,1e-06
939,5.88880694745422e-07,1e-06
940,4.22311776284605e-07,1e-06
941,2.3313579865554e-07,1e-06
942,9.90543518074374e-08,1e-06
943,2.39007303765469e-07,1e-06
944,4.16459182056474e-07,1e-06
945,5.46890586767667e-07,1e-06
946,6.28304329404438e-07,1e-06
947,6.38502050875377e-07,1e-06
948,5.92644419069836e-07,1e-06
949,4.82947838347208e-07,1e-06
950,3.3770126691176e-07,1e-06
951,1.6611559778399e-07,1e-06
952,9.5921472282906e-08,1e-06
953,2.43147910049421e-07,1e-06
954,3.85444537036061e-07,1e-06
955,4.96713692704404e-07,1e-06
956,5.49560480892413e-07,1e-06
957,5.54005287929922e-07,1e-06
958,4.96621154045223e-07,1e-06
959,3.99460951057418e-07,1e-06
960,2.61023821947611e-07,1e-06
961,1.19640532891742e-07,1e-06
962,1.05319518794467e-07,1e-06
963,2.35387968985796e-07,1e-06
964,3.60544153457815e-07,1e-06
965,4.41926857650622e-07,1e-06
966,4.85199317353321e-07,1e-06
967,4.72256992283763e-07,1e-06
968,4.20377486465041e-07,1e-06
969,3.21998913949347e-07,1e-06
970,2.04301090511772e-07,1e-06
971,8.11771691995335e-08,1e-06
972,1.10140087255339e-07,1e-06
973,2.31290062979968e-07,1e-06
974,3.27712512760959e-07,1e-06
975,3.97884114060356e-07,1e-06
976,4.19993513052531e-07,1e-06
977,4.07274383118089e-07,1e-06
978,3.47708362444246e-07,1e-06
979,2.63369987660234e-07,1e-06
980,1.51688236036877e-07,1e-06
981,5.96826118373993e-08,1e-06
982,1.19270442857184e-07,1e-06
983,2.17016492767806e-07,1e-06
984,3.02619792955868e-07,1e-06
985,3.49788626102432e-07,1e-06
986,3.68567017015494e-07,1e-06
987,3.43221594714259e-07,1e-06
988,2.92162028154683e-07,1e-06
989,2.07473771953266e-07,1e-06
990,1.15350090565565e-07,1e-06
991,4.94721688029678e-08,1e-06
992,1.18604198392158e-07,1e-06
993,2.08305123866605e-07,1e-06
994,2.70816415305866e-07,1e-06
995,3.12724606109958e-07,1e-06
996,3.15544827445508e-07,1e-06
997,2.94365401947346e-07,1e-06
998,2.37800102731183e-07,1e-06
999,1.67452322686255e-07,1e-06
1000,8.06979018391864e-08,1e-06
1001,4.7525268034299e-08,1e-06
1002,1.22371612450857e-07,1e-06
1003,1.90888887145464e-07,1e-06
1004,2.47723735864042e-07,1e-06
1005,2.71702964249989e-07,1e-06
1006,2.75522245792082e-07,1e-06
1007,2.44873247014098e-07,1e-06
1008,1.98357699116283e-07,1e-06
1009,1.27713375805755e-07,1e-06
1010,5.93167089698704e-08,1e-06
1011,5.36057370071692e-08,1e-06
1012,1.16526408847045e-07,1e-06
1013,1.80338806429672e-07,1e-06
1014,2.18522819381692e-07,1e-06
1015,2.41619106954455e-07,1e-06
1016,2.33033234509014e-07,1e-06
1017,2.08963517764568e-07,1e-06
1018,1.58130863192115e-07,1e-06
1019,1.01476818665584e-07,1e-06
1020,3.92741527919236e-08,1e-06
1021,5.44081568856653e-08,1e-06
1022,1.16258081065337e-07,1e-06
1023,1.62009307103886e-07,1e-06
1024,1.98522842310291e-07,1e-06
1025,2.0732282027048e-07,1e-06
1026,2.02689483178195e-07,1e-06
1027,1.71063156788491e-07,1e-06
1028,1.30963906721405e-07,1e-06
1029,7.37221959105974e-08,1e-06
1030,2.96152091080521e-08,1e-06
1031,6.06021566884926e-08,1e-06
1032,1.07212730007214e-07,1e-06
1033,1.5139242002618e-07,1e-06
1034,1.72670351414645e-07,1e-06
1035,1.83691635202255e-07,1e-06
1036,1.69040413054776e-07,1e-06
1037,1.45421102406615e-07,1e-06
1038,1.01452669702678e-07,1e-06
1039,5.74236982170545e-08,1e-06
1040,2.48870338981422e-08,1e-06
1041,5.84111292459215e-08,1e-06
1042,1.04672769145605e-07,1e-06
1043,1.33620562215414e-07,1e-06
1044,1.56163632573443e-07,1e-06
1045,1.55457868986476e-07,1e-06
1046,1.46730385541406e-07,1e-06
1047,1.16611984439808e-07,1e-06
1048,8.34779012030616e-08,1e-06
1049,3.8803300922116e-08,1e-06
1050,2.32912102106381e-08,1e-06
1051,6.2041971127599e-08,1e-06
1052,9.40467282786788e-08,1e-06
1053,1.24007259108674e-07,1e-06
1054,1.33845758431118e-07,1e-06
1055,1.37493783046789e-07,1e-06
1056,1.20248229474682e-07,1e-06
1057,9.89649923952664e-08,1e-06
1058,6.20253519369882e-08,1e-06
1059,2.97470629403432e-08,1e-06
1060,2.76641217019192e-08,1e-06
1061,5.7206424217146e-08,1e-06
1062,9.06696116169989e-08,1e-06
1063,1.07561016198949e-07,1e-06
1064,1.20810121741924e-07,1e-06
1065,1.14494016161166e-07,1e-06
1066,1.04344173328002e-07,1e-06
1067,7.71667088757395e-08,1e-06
1068,5.08496216585026e-08,1e-06
1069,1.87870353696827e-08,1e-06
1070,2.64610206134583e-08,1e-06
1071,5.8893567896064e-08,1e-06
1072,7.96008227467829e-08,1e-06
1073,9.95131492270826e-08,1e-06
1074,1.01849644077731e-07,1e-06
1075,1.01358666755733e-07,1e-06
1076,8.36682932971131e-08,1e-06
1077,6.55923358613892e-08,1e-06
1078,3.53873623705133e-08,1e-06
1079,1.48468128616506e-08,1e-06
1080,3.12356371461985e-08,1e-06
1081,5.24484177332576e-08,1e-06
1082,7.62308133546038e-08,1e-06
1083,8.47490068844232e-08,1e-06
1084,9.20259053902708e-08,1e-06
1085,8.27597952724324e-08,1e-06
1086,7.28693826026989e-08,1e-06
1087,4.91261496603674e-08,1e-06
1088,2.90757705134558e-08,1e-06
1089,1.27380312949197e-08,1e-06
1090,2.82951331362525e-08,1e-06
1091,5.30748957528846e-08,1e-06
1092,6.54345429530974e-08,1e-06
1093,7.84480242460569e-08,1e-06
1094,7.60960337981859e-08,1e-06
1095,7.35879896793198e-08,1e-06
1096,5.67039544377356e-08,1e-06
1097,4.20955809460856e-08,1e-06
1098,1.82676802804854e-08,1e-06
1099,1.11777670777343e-08,1e-06
1100,3.19154976783599e-08,1e-06
1101,4.58448867423004e-08,1e-06
1102,6.25668127075724e-08,1e-06
1103,6.54379178112234e-08,1e-06
1104,6.90969728551654e-08,1e-06
1105,5.85583420419941e-08,1e-06
1106,4.98698223061603e-08,1e-06
1107,2.96496543402847e-08,1e-06
1108,1.53086753817133e-08,1e-06
1109,1.46741092813939e-08,1e-06
1110,2.76024509602685e-08,1e-06
1111,4.60574676998024e-08,1e-06
1112,5.24583616052419e-08,1e-06
1113,6.08823933383161e-08,1e-06
1114,5.57718162392857e-08,1e-06
1115,5.25854980481998e-08,1e-06
1116,3.71798345701995e-08,1e-06
1117,2.59464753238087e-08,1e-06
1118,8.82346431419768e-09,1e-06
1119,1.24438133585656e-08,1e-06
1120,3.03169620471705e-08,1e-06
1121,3.86251426106364e-08,1e-06
1122,5.03780878586795e-08,1e-06
1123,4.95456007205196e-08,1e-06
1124,5.11607255451034e-08,1e-06
1125,4.04363183556358e-08,1e-06
1126,3.33228897303616e-08,1e-06
1127,1.65432329518704e-08,1e-06
1128,7.63575927119802e-09,1e-06
1129,1.6533565774545e-08,1e-06
1130,2.51845346413867e-08,1e-06
1131,3.88408829570911e-08,1e-06
1132,4.10821234136292e-08,1e-06
1133,4.65820600622799e-08,1e-06
1134,4.00578522642346e-08,1e-06
1135,3.69981917244815e-08,1e-06
1136,2.33111211571254e-08,1e-06
1137,1.51542180234418e-08,1e-06
1138,6.80354369929214e-09,1e-06
1139,1.32398121462311e-08,1e-06
1140,2.73895137642823e-08,1e-06
1141,3.15577936969663e-08,1e-06
1142,3.98976525850477e-08,1e-06
1143,3.67585166959554e-08,1e-06
1144,3.7391684494995e-08,1e-06
1145,2.70683620911724e-08,1e-06
1146,2.16821060972648e-08,1e-06
1147,8.22303227602992e-09,1e-06
1148,5.19104371963942e-09,1e-06
1149,1.68738505276827e-08,1e-06
1150,2.18717613863146e-08,1e-06
1151,3.20449592508583e-08,1e-06
1152,3.1499028882285e-08,1e-06
1153,3.51982241820958e-08,1e-06
1154,2.80231130927385e-08,1e-06
1155,2.55801008480971e-08,1e-06
1156,1.3696168465483e-08,1e-06
1157,8.27164757460147e-09,1e-06
1158,8.18410343399068e-09,1e-06
1159,1.27893256185347e-08,1e-06
1160,2.38790817482754e-08,1e-06
1161,2.50904601947464e-08,1e-06
1162,3.11402121772391e-08,1e-06
1163,2.66632817721871e-08,1e-06
1164,2.6983798844179e-08,1e-06
1165,1.7434953062612e-08,1e-06
1166,1.369388190334e-08,1e-06
1167,4.11225443697381e-09,1e-06
1168,5.4485749420926e-09,1e-06
1169,1.60635516503512e-08,1e-06
1170,1.82365107393361e-08,1e-06
1171,2.5976724888609e-08,1e-06
1172,2.36155851964928e-08,1e-06
1173,2.63016066061554e-08,1e-06
1174,1.90448791970577e-08,1e-06
1175,1.73802766132582e-08,1e-06
1176,7.28221449859574e-09,1e-06
1177,4.23102451176179e-09,1e-06
1178,9.18954780849505e-09,1e-06
1179,1.1592295772416e-08,1e-06
1180,2.02742601508471e-08,1e-06
1181,1.94358685918642e-08,1e-06
1182,2.40647818880648e-08,1e-06
1183,1.88569561989716e-08,1e-06
1184,1.92286163700026e-08,1e-06
1185,1.05840637711441e-08,1e-06
1186,8.33009350091747e-09,1e-06
1187,4.00582558763919e-09,1e-06
1188,5.71783035245644e-09,1e-06
1189,1.45982148716156e-08,1e-06
1190,1.47258270410163e-08,1e-06
1191,2.07244825575459e-08,1e-06
1192,1.72601633247309e-08,1e-06
1193,1.94735010058707e-08,1e-06
1194,1.24355652310913e-08,1e-06
1195,1.16394221653303e-08,1e-06
1196,3.3880117112177e-09,1e-06
1197,2.41301799763864e-09,1e-06
1198,9.36766780527948e-09,1e-06
1199,9.91732041032495e-09,1e-06
1200,1.68881797227104e-08,1e-06
1201,1.46577286467781e-08,1e-06
1202,1.8408761089613e-08,1e-06
1203,1.29143501476049e-08,1e-06
1204,1.35984346821981e-08,1e-06
1205,5.85148350920532e-09,1e-06
1206,4.87965054006706e-09,1e-06
1207,4.96051397824089e-09,1e-06
1208,5.47187136343053e-09,1e-06
1209,1.28465978836212e-08,1e-06
1210,1.1495524035255e-08,1e-06
1211,1.64224893843794e-08,1e-06
1212,1.2257344072498e-08,1e-06
1213,1.43199425674127e-08,1e-06
1214,7.66498173497727e-09,1e-06
1215,7.65136839495953e-09,1e-06
1216,2.15825718873109e-09,1e-06
1217,2.05785552713795e-09,1e-06
1218,8.96046645955746e-09,1e-06
1219,8.10723293145904e-09,1e-06
1220,1.38609533134239e-08,1e-06
1221,1.07423472528544e-08,1e-06
1222,1.40005808824629e-08,1e-06
1223,8.47581075851756e-09,1e-06
1224,9.54164996657597e-09,1e-06
1225,2.80220336738237e-09,1e-06
1226,2.73536650289858e-09,1e-06
1227,5.52553580904193e-09,1e-06
1228,4.82069295018656e-09,1e-06
1229,1.10452508131465e-08,1e-06
1230,8.68443144178569e-09,1e-06
1231,1.29012495507462e-08,1e-06
1232,8.37276077496983e-09,1e-06
1233,1.04736268555771e-08,1e-06
1234,4.29997468995352e-09,1e-06
1235,5.00639874489301e-09,1e-06
1236,2.77777610286683e-09,1e-06
1237,2.00652294529645e-09,1e-06
1238,8.22370555358788e-09,1e-06
1239,6.34385745931447e-09,1e-06
1240,1.12757658652072e-08,1e-06
1241,7.58327111385273e-09,1e-06
1242,1.06079575646825e-08,1e-06
1243,5.19871018057382e-09,1e-06
1244,6.69180478510268e-09,1e-06
1245,1.38562677291623e-09,1e-06
1246,1.52667628548876e-09,1e-06
1247,5.62837978237709e-09,1e-06
1248,3.98581160548096e-09,1e-06
1249,9.36884827503721e-09,1e-06
1250,6.30352079285861e-09,1e-06
1251,1.00977385532642e-08,1e-06
1252,5.43516897420949e-09,1e-06
1253,7.68199214243088e-09,1e-06
1254,2.04770038748835e-09,1e-06
1255,3.27790361818759e-09,1e-06
1256,3.40713615174632e-09,1e-06
1257,1.81277461787623e-09,1e-06
1258,7.35268782523107e-09,1e-06
1259,4.73487704250986e-09,1e-06
1260,9.12180288480971e-09,1e-06
1261,5.09583479809747e-09,1e-06
1262,8.05482652816857e-09,1e-06
1263,2.86370448695173e-09,1e-06
1264,4.71896244760263e-09,1e-06
1265,1.70011060194104e-09,1e-06
1266,8.86066254686921e-10,1e-06
1267,5.43446864106486e-09,1e-06
1268,3.06000993729936e-09,1e-06
1269,7.85690686920357e-09,1e-06
1270,4.35922478226478e-09,1e-06
1271,7.90609040856836e-09,1e-06
1272,3.24284446429988e-09,1e-06
1273,5.67897994364824e-09,1e-06
1274,9.24455251874813e-10,1e-06
1275,2.19326293966143e-09,1e-06
1276,3.71508675012447e-09,1e-06
1277,1.46092623143501e-09,1e-06
1278,6.46483594117096e-09,1e-06
1279,3.33070061161269e-09,1e-06
1280,7.36627161510351e-09,1e-06
1281,3.18972691270379e-09,1e-06
1282,6.15179616970131e-09,1e-06
1283,1.24021523218233e-09,1e-06
1284,3.40093915580163e-09,1e-06
1285,2.27921285532266e-09,1e-06
1286,5.6983005841436e-10,1e-06
1287,5.06397839031034e-09,1e-06
1288,2.17882108100153e-09,1e-06
1289,6.5687523230875e-09,1e-06
1290,2.78696564593019e-09,1e-06
1291,6.22624004604063e-09,1e-06
1292,1.64804930709677e-09,1e-06
1293,4.38395279832208e-09,1e-06
1294,1.22584703728315e-09,1e-06
1295,1.54446199955355e-09,1e-06
1296,3.77087033892274e-09,1e-06
1297,1.02313768720435e-09,1e-06
1298,5.61953299366334e-09,1e-06
1299,2.15571800640902e-09,1e-06
1300,5.97577621216619e-09,1e-06
1301,1.7398997020964e-09,1e-06
1302,4.76427135105596e-09,1e-06
1303,6.39293386170592e-10,1e-06
1304,2.54318466241701e-09,1e-06
1305,2.64845596656288e-09,1e-06
1306,3.79926462435867e-10,1e-06
1307,4.62914479171617e-09,1e-06
1308,1.37860005416737e-09,1e-06
1309,5.49482619858663e-09,1e-06
1310,1.56407420017522e-09,1e-06
1311,4.95171811127245e-09,1e-06
1312,6.15671667803227e-10,1e-06
1313,3.2868230357431e-09,1e-06
1314,1.73091018330532e-09,1e-06
1315,1.20948067140612e-09,1e-06
1316,3.68017954696055e-09,1e-06
1317,5.58733094287533e-10,1e-06
1318,4.87147799323501e-09,1e-06
1319,1.19508475267604e-09,1e-06
1320,4.88599046510641e-09,1e-06
1321,7.0319060918184e-10,1e-06
1322,3.76469725483321e-09,1e-06
1323,1.07812182384477e-09,1e-06
1324,2.00892926354744e-09,1e-06
1325,2.81886474867751e-09,1e-06
1326,3.54600503367905e-10,1e-06
1327,4.18102470608242e-09,1e-06
1328,6.83170649400898e-10,1e-06
1329,4.62573881982948e-09,1e-06
1330,6.24523534266064e-10,1e-06
1331,4.0120183366465e-09,1e-06
1332,6.29612713264489e-10,1e-06
1333,2.6870495473772e-09,1e-06
1334,2.08802289897036e-09,1e-06
1335,1.07444440191107e-09,1e-06
1336,3.49291943403627e-09,1e-06
1337,1.19788120981504e-10,1e-06
1338,4.23206541310944e-09,1e-06
1339,4.36581538086355e-10,1e-06
1340,4.05600305617324e-09,1e-06
1341,4.00171912682124e-10,1e-06
1342,3.06838388935711e-09,1e-06
1343,1.52073821235885e-09,1e-06
1344,1.70240227591401e-09,1e-06
1345,2.8424885927509e-09,1e-06
1346,4.97879266655716e-10,1e-06
1347,3.7671605857397e-09,1e-06
1348,1.13791957468124e-10,1e-06
1349,3.93656654764973e-09,1e-06
1350,2.95366350392855e-10,1e-06
1351,3.32770705796239e-09,1e-06
1352,1.09785468525613e-09,1e-06
1353,2.17900476723452e-09,1e-06
1354,2.28763437032532e-09,1e-06
1355,1.04850210411211e-09,1e-06
1356,3.27253007126777e-09,1e-06
1357,2.93025336051028e-10,1e-06
1358,3.7027455250968e-09,1e-06
1359,2.74313712799818e-10,1e-06
1360,3.42133538242141e-09,1e-06
1361,8.53970634487711e-10,1e-06
1362,2.59657270124741e-09,1e-06
1363,1.81669555989915e-09,1e-06
1364,1.49598815068439e-09,1e-06
1365,2.78912494513321e-09,1e-06
1366,6.96684955563182e-10,1e-06
1367,3.39020768864749e-09,1e-06
1368,4.01470431963088e-10,1e-06
1369,3.39469897219561e-09,1e-06
1370,7.18827609806188e-10,1e-06
1371,2.83616628026856e-09,1e-06
1372,1.47978400728843e-09,1e-06
1373,1.95244803579554e-09,1e-06
1374,2.37245038955089e-09,1e-06
1375,1.1166084669666e-09,1e-06
1376,3.05224101490326e-09,1e-06
1377,6.40976843635153e-10,1e-06
1378,3.24040973947448e-09,1e-06
1379,7.08771090540175e-10,1e-06
1380,2.96197799167562e-09,1e-06
1381,1.23787512291378e-09,1e-06
1382,2.27510564958358e-09,1e-06
1383,2.0103395691257e-09,1e-06
1384,1.48693513485256e-09,1e-06
1385,2.71127744873662e-09,1e-06
1386,9.16961464904137e-10,1e-06
1387,3.07654103704421e-09,1e-06
1388,7.87001950297192e-10,1e-06
1389,2.98078098505817e-09,1e-06
1390,1.1046569754858e-09,1e-06
1391,2.49317240536005e-09,1e-06
1392,1.72402578837231e-09,1e-06
1393,1.81171273529227e-09,1e-06
1394,2.38958599198178e-09,1e-06
1395,1.20750939052008e-09,1e-06
1396,2.84742333119833e-09,1e-06
1397,9.27907446453411e-10,1e-06
1398,2.9297392705286e-09,1e-06
1399,1.06128730194724e-09,1e-06
1400,2.61069068864244e-09,1e-06
1401,1.51269546347312e-09,1e-06
1402,2.05114678373762e-09,1e-06
1403,2.10882067421088e-09,1e-06
1404,1.49337836970335e-09,1e-06
1405,2.59957113276606e-09,1e-06
1406,1.11786567806597e-09,1e-06
1407,2.81661764096597e-09,1e-06
1408,1.08898023595845e-09,1e-06
1409,2.66892397673012e-09,1e-06
1410,1.37851440425653e-09,1e-06
1411,2.27203572694138e-09,1e-06
1412,1.8785416257962e-09,1e-06
1413,1.73969997523036e-09,1e-06
1414,2.37151665912295e-09,1e-06
1415,1.32348632765478e-09,1e-06
1416,2.65371997131693e-09,1e-06
1417,1.17230189300842e-09,1e-06
1418,2.67277474722913e-09,1e-06
1419,1.33225439564782e-09,1e-06
1420,2.41592222552533e-09,1e-06
1421,1.71020051620192e-09,1e-06
1422,1.93980793965354e-09,1e-06
1423,2.16225367179087e-09,1e-06
1424,1.52355509692488e-09,1e-06
1425,2.49116994231725e-09,1e-06
1426,1.29111194468021e-09,1e-06
1427,2.60360120942551e-09,1e-06
1428,1.32248410416051e-09,1e-06
1429,2.39386795578554e-09,1e-06
1430,1.5902881599617e-09,1e-06
1431,2.09990546742725e-09,1e-06
1432,1.97221041734043e-09,1e-06
1433,1.71357247213111e-09,1e-06
1434,2.32669867092078e-09,1e-06
1435,1.43062835108021e-09,1e-06
1436,2.50070385390499e-09,1e-06
1437,1.37524980656728e-09,1e-06
1438,2.46386817120502e-09,1e-06
1439,1.55143319967599e-09,1e-06
1440,2.20715984477477e-09,1e-06
1441,1.8351994240075e-09,1e-06
1442,1.87170773333796e-09,1e-06
1443,2.16572650849142e-09,1e-06
1444,1.58060235402909e-09,1e-06
1445,2.41897007700819e-09,1e-06
1446,1.44917225130826e-09,1e-06
1447,2.42391548613178e-09,1e-06
1448,1.49410375956054e-09,1e-06
1449,2.27453988423436e-09,1e-06
1450,1.72953694835821e-09,1e-06
1451,1.95986686474908e-09,1e-06
1452,2.02829809145233e-09,1e-06
1453,1.71196776785068e-09,1e-06
1454,2.27090356809724e-09,1e-06
1455,1.5344510685411e-09,1e-06
1456,2.37837711842995e-09,1e-06
1457,1.51936425403216e-09,1e-06
1458,2.31072371955784e-09,1e-06
1459,1.65482328652866e-09,1e-06
1460,2.09640533675578e-09,1e-06
1461,1.91105367168661e-09,1e-06
1462,1.84190438421972e-09,1e-06
1463,2.15544853590495e-09,1e-06
1464,1.64711238148805e-09,1e-06
1465,2.29736645632272e-09,1e-06
1466,1.55801500179438e-09,1e-06
1467,2.31351437421055e-09,1e-06
1468,1.63908350094819e-09,1e-06
1469,2.12888357706967e-09,1e-06
1470,1.82303702257759e-09,1e-06
1471,1.948110811314e-09,1e-06
1472,2.04810647318225e-09,1e-06
1473,1.73682776253618e-09,1e-06
1474,2.2204029363177e-09,1e-06
1475,1.60423688948943e-09,1e-06
1476,2.26682147941103e-09,1e-06
1477,1.63308520799912e-09,1e-06
1478,2.1900727316264e-09,1e-06
1479,1.76569285695305e-09,1e-06
1480,2.01897518809872e-09,1e-06
1481,1.94231020782777e-09,1e-06
1482,1.82647057590637e-09,1e-06
1483,2.13192304975023e-09,1e-06
1484,1.68971954801308e-09,1e-06
1485,2.21886719468073e-09,1e-06
1486,1.6612137373892e-09,1e-06
1487,2.19503591286773e-09,1e-06
1488,1.73686237984165e-09,1e-06
1489,2.08183673750569e-09,1e-06
1490,1.89113285236718e-09,1e-06
1491,1.90732113785425e-09,1e-06
1492,2.05351528771938e-09,1e-06
1493,1.76275145019718e-09,1e-06
1494,2.16532022151733e-09,1e-06
1495,1.69450285861335e-09,1e-06
1496,2.15419556512514e-09,1e-06
1497,1.72042087422478e-09,1e-06
1498,2.11267691370455e-09,1e-06
1499,1.83019412325383e-09,1e-06
1500,1.96833210781094e-09,1e-06
1501,1.9886638852311e-09,1e-06
1502,1.83104341464636e-09,1e-06
1503,2.09959057091136e-09,1e-06
1504,1.7381458247776e-09,1e-06
1505,2.15839713688765e-09,1e-06
1506,1.73835725518621e-09,1e-06
1507,2.12078009728221e-09,1e-06
1508,1.80438186217521e-09,1e-06
1509,2.0132689527555e-09,1e-06
1510,1.92958209035467e-09,1e-06
1511,1.88763317969552e-09,1e-06
1512,2.05300856806218e-09,1e-06
1513,1.78914186503681e-09,1e-06
1514,2.1296188569087e-09,1e-06
1515,1.74888562937201e-09,1e-06
1516,2.11232941076017e-09,1e-06
1517,1.7916244753285e-09,1e-06
1518,2.07763266271222e-09,1e-06
1519,1.88653521819553e-09,1e-06
1520,1.95048074459753e-09,1e-06
1521,2.04059419342308e-09,1e-06
1522,1.83828123292816e-09,1e-06
1523,2.07345982721298e-09,1e-06
1524,1.78147743435474e-09,1e-06
1525,2.1039478968776e-09,1e-06
1526,1.7916148174707e-09,1e-06
1527,2.06937543752491e-09,1e-06
1528,1.85638324424108e-09,1e-06
1529,1.99115763573984e-09,1e-06
1530,1.95188664259854e-09,1e-06
1531,1.88776930181256e-09,1e-06
1532,2.03510424171034e-09,1e-06
1533,1.81401246510513e-09,1e-06
1534,2.08381513927375e-09,1e-06
1535,1.79832051598567e-09,1e-06
1536,2.0719901186409e-09,1e-06
1537,1.83674446202786e-09,1e-06
1538,2.00914066808783e-09,1e-06
1539,1.92517318795157e-09,1e-06
1540,1.92727720369707e-09,1e-06
1541,2.00056427479532e-09,1e-06
1542,1.85818199614718e-09,1e-06
1543,2.05357358563908e-09,1e-06
1544,1.81959569472904e-09,1e-06
1545,2.0605879304791e-09,1e-06
1546,1.83925212494485e-09,1e-06
1547,2.01593270244956e-09,1e-06
1548,1.89302673507753e-09,1e-06
1549,1.95978640048099e-09,1e-06
1550,1.95919453167161e-09,1e-06
1551,1.87312411245711e-09,1e-06
1552,2.03134548084454e-09,1e-06
1553,1.838240200596e-09,1e-06
1554,2.04743838103904e-09,1e-06
1555,1.84087400554856e-09,1e-06
1556,2.03800490574061e-09,1e-06
1557,1.87170334668028e-09,1e-06
1558,1.98393639984351e-09,1e-06
1559,1.93729468289155e-09,1e-06
1560,1.91503869050197e-09,1e-06
1561,1.99312005401258e-09,1e-06
1562,1.8774114519067e-09,1e-06
1563,2.02433792322282e-09,1e-06
1564,1.84878667923589e-09,1e-06
1565,2.0284858901849e-09,1e-06
1566,1.87170443850284e-09,1e-06
1567,1.99998504923322e-09,1e-06
1568,1.91814234446146e-09,1e-06
1569,1.94343794474512e-09,1e-06
1570,1.97012117412621e-09,1e-06
1571,1.88301871591035e-09,1e-06
1572,2.01166971882214e-09,1e-06
1573,1.8623647057972e-09,1e-06
1574,2.02228620914434e-09,1e-06
1575,1.86304032198928e-09,1e-06
1576,2.00966365258853e-09,1e-06
1577,1.90002982904023e-09,1e-06
1578,1.96718052424908e-09,1e-06
1579,1.95131728909566e-09,1e-06
1580,1.91499517953915e-09,1e-06
1581,1.989132846126e-09,1e-06
1582,1.88323620291689e-09,1e-06
1583,2.00817634982633e-09,1e-06
1584,1.87492143201885e-09,1e-06
1585,2.00174202704697e-09,1e-06
1586,1.89527643597829e-09,1e-06
1587,1.93355014962614e-09,1e-06
1588,1.93004721249401e-09,1e-06
1589,1.93250863950938e-09,1e-06
1590,1.97251683517557e-09,1e-06
1591,1.91208479297435e-09,1e-06
1592,1.99552785449789e-09,1e-06
1593,1.8730422489666e-09,1e-06
1594,2.00528800873743e-09,1e-06
1595,1.88766398650275e-09,1e-06
1596,1.9854923277221e-09,1e-06
1597,1.91335390044314e-09,1e-06
1598,1.95422958203916e-09,1e-06
1599,1.95526269017964e-09,1e-06
1600,1.91723318536961e-09,1e-06
1601,1.98542105944245e-09,1e-06
1602,1.95337102692222e-09,1e-06
1603,2.01645691504183e-09,1e-06
1604,1.89689062339262e-09,1e-06
1605,1.99056699651312e-09,1e-06
1606,1.91581247715683e-09,1e-06
1607,1.96088923279579e-09,1e-06
1608,1.94442052600015e-09,1e-06
1609,1.93006567391457e-09,1e-06
1610,1.97416720053636e-09,1e-06
1611,1.90988846723826e-09,1e-06
1612,2.0260195052559e-09,1e-06
1613,1.90225603246023e-09,1e-06
1614,1.98746422096809e-09,1e-06
1615,1.9118602293859e-09,1e-06
1616,1.95650668864255e-09,1e-06
1617,1.92856538062207e-09,1e-06
1618,1.94511097310874e-09,1e-06
1619,1.90563872911641e-09,1e-06
1620,1.92326424864296e-09,1e-06
1621,1.97963459131761e-09,1e-06
1622,1.89926190594317e-09,1e-06
1623,1.98503181061105e-09,1e-06
1624,1.91028807527098e-09,1e-06
1625,1.98929360458901e-09,1e-06
1626,1.92309833928141e-09,1e-06
1627,1.95375322482183e-09,1e-06
1628,1.94937144245375e-09,1e-06
1629,1.93228906759432e-09,1e-06
1630,1.97087300145175e-09,1e-06
1631,1.91802062964945e-09,1e-06
1632,1.85825372025528e-09,1e-06
1633,1.91217666421048e-09,1e-06
1634,2.03331272257182e-09,1e-06
1635,1.92416557885615e-09,1e-06
1636,1.95837907045431e-09,1e-06
1637,1.93676455782536e-09,1e-06
1638,1.9378905259073e-09,1e-06
1639,1.9586134980602e-09,1e-06
1640,1.92574473079985e-09,1e-06


==> img/DataCSV/Fig1b_bis_tol1.000000e-08.csv <==
x1,y1,y2
1,590.337786110017,1e-08
2,1789.95363217872,1e-08
3,1066.61926107346,1e-08
4,1502.88170467701,1e-08
5,2402.43313449178,1e-08
6,1208.81583889609,1e-08
7,2413.06203748539,1e-08
8,1258.67026820167,1e-08
9,1098.32366516848,1e-08
10,1650.08475189226,1e-08
11,1758.72693085355,1e-08
12,1139.99076909679,1e-08
13,719.786092044011,1e-08
14,1680.97919808308,1e-08
15,538.375952493176,1e-08
16,1358.25283475951,1e-08
17,1283.63103448335,1e-08
18,1683.34317267659,1e-08
19,879.448212327363,1e-08
20,906.863439762671,1e-08
21,416.540619096733,1e-08
22,688.585586709328,1e-08
23,1177.40978710675,1e-08
24,142.367316672445,1e-08
25,854.535017790782,1e-08
26,145.847144103141,1e-08
27,1409.57771592788,1e-08
28,90.5102159354011,1e-08
29,408.269637316008,1e-08
30,1587.20134897058,1e-08
31,78.5515759713846,1e-08
32,496.199913704643,1e-08
33,1795.88309098761,1e-08
34,39.5084612310557,1e-08
35,228.095633281605,1e-08
36,1004.6125428448,1e-08
37,664.195142177095,1e-08
38,29.2103048374785,1e-08
39,144.005892365934,1e-08
40,264.767967205432,1e-08
41,933.401352187518,1e-08
42,85.7358170664584,1e-08
43,39.7432022488915,1e-08
44,73.9593271469024,1e-08
45,140.024927870724,1e-08
46,457.939605992068,1e-08
47,1252.70920851077,1e-08
48,161.324789580655,1e-08
49,24.8443259619573,1e-08
50,32.2188852269855,1e-08
51,37.2244378213075,1e-08
52,82.9335589675752,1e-08
53,319.096002520166,1e-08
54,677.324800934258,1e-08
55,1614.36475864518,1e-08
56,235.787812637061,1e-08
57,16.7733239929532,1e-08
58,4.42857394831131,1e-08
59,20.2159411381026,1e-08
60,14.3237945006938,1e-08
61,44.0992877527258,1e-08
62,85.0153158356203,1e-08
63,185.034033400474,1e-08
64,400.118340594127,1e-08
65,836.404623416102,1e-08
66,1252.72423619533,1e-08
67,663.94721671164,1e-08
68,1.54065234959062,1e-08
69,3.46204117102556,1e-08
70,7.37075724857319,1e-08
71,9.3330589922544,1e-08
72,5.77864505221619,1e-08
73,27.1399777659468,1e-08
74,10.7974730256834,1e-08
75,20.7157870855987,1e-08
76,44.1415688199778,1e-08
77,60.9812821755757,1e-08
78,121.048502970042,1e-08
79,154.631161118411,1e-08
80,332.639326530635,1e-08
81,379.073543885789,1e-08
82,1404.78474712665,1e-08
83,1942.33959681294,1e-08
84,496.669567870719,1e-08
85,4.29664233232828,1e-08
86,9.22100236111862,1e-08
87,17.7220702160091,1e-08
88,10.0882676545775,1e-08
89,19.2300065435298,1e-08
90,11.7872168660635,1e-08
91,20.8944932745472,1e-08
92,11.9896342206369,1e-08
93,20.3391542622357,1e-08
94,10.9065003741284,1e-08
95,19.7035255650337,1e-08
96,8.9453287886569,1e-08
97,13.3004210991299,1e-08
98,13.2459134017514,1e-08
99,19.5075241141474,1e-08
100,12.6152919769029,1e-08
101,45.3167219005866,1e-08
102,49.273972259768,1e-08
103,43.0349701188568,1e-08
104,89.1557104235739,1e-08
105,119.26020798005,1e-08
106,225.150137430353,1e-08
107,408.73913122667,1e-08
108,461.262162419491,1e-08
109,1000.87445000581,1e-08
110,859.826064691051,1e-08
111,1938.51200184324,1e-08
112,669.124526473259,1e-08
113,76.9647645521707,1e-08
114,9.71236009749186,1e-08
115,5.65730735017433,1e-08
116,6.48077085856143,1e-08
117,5.64475548437815,1e-08
118,6.6061781431647,1e-08
119,5.70333372273322,1e-08
120,6.72151661437195,1e-08
121,5.75054904663567,1e-08
122,6.82558158142009,1e-08
123,5.78077110166718,1e-08
124,6.92622008126112,1e-08
125,5.79429963645136,1e-08
126,6.99881196261758,1e-08
127,5.81882108715983,1e-08
128,7.05833702256565,1e-08
129,5.75334915407536,1e-08
130,7.11389558804462,1e-08
131,5.81289554578335,1e-08
132,7.15836532593769,1e-08
133,5.61463363873757,1e-08
134,6.98023072145298,1e-08
135,5.64244826687995,1e-08
136,7.4374472153646,1e-08
137,6.09125329252392,1e-08
138,7.80013239887679,1e-08
139,5.7575916790311,1e-08
140,6.68075678074762,1e-08
141,4.12824580157698,1e-08
142,3.63756852018549,1e-08
143,4.0884417022317,1e-08
144,4.87899426686437,1e-08
145,12.2113693027669,1e-08
146,14.5880962484696,1e-08
147,19.28938084695,1e-08
148,11.962534790689,1e-08
149,8.90831120268675,1e-08
150,28.4901678833126,1e-08
151,24.6534082213614,1e-08
152,25.3712364753125,1e-08
153,54.7861063335327,1e-08
154,44.6765924159586,1e-08
155,68.5651409032067,1e-08
156,106.877089721005,1e-08
157,81.104765669387,1e-08
158,141.676552212062,1e-08
159,222.704648268998,1e-08
160,331.924371933974,1e-08
161,435.610043608929,1e-08
162,499.497105065004,1e-08
163,686.990954267124,1e-08
164,1173.97753094537,1e-08
165,1063.15955017738,1e-08
166,1598.20974367701,1e-08
167,1804.95825914321,1e-08
168,869.148595147728,1e-08
169,246.852242947923,1e-08
170,43.1091994011306,1e-08
171,8.25389522170325,1e-08
172,2.06002205815386,1e-08
173,2.67072917113194,1e-08
174,2.67879153202094,1e-08
175,2.75119292975996,1e-08
176,2.80203298760497,1e-08
177,2.87381287662658,1e-08
178,2.92731823854623,1e-08
179,3.00081651687646,1e-08
180,3.05692959183847,1e-08
181,3.13221706852073,1e-08
182,3.19098351379184,1e-08
183,3.2681286907956,1e-08
184,3.32959495864262,1e-08
185,3.40866812254295,1e-08
186,3.47288097982385,1e-08
187,3.55395430990843,1e-08
188,3.62096133588386,1e-08
189,3.70410774082162,1e-08
190,3.77395883157597,1e-08
191,3.85925100673198,1e-08
192,3.93199773247075,1e-08
193,4.01951088021235,1e-08
194,4.09520269978679,1e-08
195,4.18501679531694,1e-08
196,4.26370329861722,1e-08
197,4.35589567224836,1e-08
198,4.43763532012406,1e-08
199,4.5322782071337,1e-08
200,4.61712876599741,1e-08
201,4.71430726276703,1e-08
202,4.80231451587434,1e-08
203,4.90211504523157,1e-08
204,4.99334559847224,1e-08
205,5.09583039828539,1e-08
206,5.19035424045002,1e-08
207,5.29562170349528,1e-08
208,5.39346636108052,1e-08
209,5.50161371148588,1e-08
210,5.60287266712951,1e-08
211,5.71393788964126,1e-08
212,5.81866997021536,1e-08
213,5.93280986840494,1e-08
214,6.04102868541513,1e-08
215,6.15826774227054,1e-08
216,6.27015782415406,1e-08
217,6.39058725728839,1e-08
218,6.50605729398277,1e-08
219,6.62983970742462,1e-08
220,6.7491489004255,1e-08
221,6.8761810141016,1e-08
222,6.99921610126836,1e-08
223,7.12992022152667,1e-08
224,7.25689550862342,1e-08
225,7.39089474285202,1e-08
226,7.52175372912594,1e-08
227,7.65981664687439,1e-08
228,7.79473492351864,1e-08
229,7.93604929874772,1e-08
230,8.0749491864475,1e-08
231,8.22078483192519,1e-08
232,8.36415457000179,1e-08
233,8.51304479291457,1e-08
234,8.66012159721553,1e-08
235,8.81391016392718,1e-08
236,8.966551751394,1e-08
237,9.12371653648314,1e-08
238,9.27889931550102,1e-08
239,9.44019273773125,1e-08
240,9.60226028727643,1e-08
241,9.76973842950739,1e-08
242,9.93429732775787,1e-08
243,10.1025421714408,1e-08
244,10.2711080062441,1e-08
245,10.4484780796454,1e-08
246,10.6266283999845,1e-08
247,10.8073296701417,1e-08
248,10.983040794752,1e-08
249,11.1616998682905,1e-08
250,11.3452115309815,1e-08
251,11.5394981864222,1e-08
252,11.7387585562247,1e-08
253,11.9365285440138,1e-08
254,12.1259431294116,1e-08
255,12.3105265991474,1e-08
256,12.4975964396886,1e-08
257,12.7016339382846,1e-08
258,12.9216934122785,1e-08
259,13.1586564329652,1e-08
260,13.3893971397447,1e-08
261,13.6082288612805,1e-08
262,13.7986230452185,1e-08
263,13.9735063812246,1e-08
264,14.1454688813057,1e-08
265,14.3371484022752,1e-08
266,14.5728497009785,1e-08
267,14.8518326197588,1e-08
268,15.1818923660546,1e-08
269,15.5300138650286,1e-08
270,15.8809861614674,1e-08
271,16.1972073911569,1e-08
272,16.4508133325191,1e-08
273,16.6356444902787,1e-08
274,16.7180702982831,1e-08
275,16.7381021988887,1e-08
276,16.6592667741137,1e-08
277,16.5480369449608,1e-08
278,16.3828895676884,1e-08
279,16.2076751523065,1e-08
280,16.0478518307504,1e-08
281,15.8786951230441,1e-08
282,15.7725969087124,1e-08
283,15.6503791368773,1e-08
284,15.5578033879762,1e-08
285,15.45175433084,1e-08
286,15.2630958523287,1e-08
287,15.0126762503016,1e-08
288,14.5929554711076,1e-08
289,13.7806280342165,1e-08
290,12.8880428762918,1e-08
291,10.7211070469442,1e-08
292,8.96549013645259,1e-08
293,5.07771144700772,1e-08
294,4.83978660027926,1e-08
295,8.9200820650692,1e-08
296,14.2646626733878,1e-08
297,20.4720623386527,1e-08
298,23.9669214459773,1e-08
299,23.2841950632105,1e-08
300,19.4970165608264,1e-08
301,10.2342893237914,1e-08
302,18.4950306658456,1e-08
303,33.2332380823966,1e-08
304,40.8028175309043,1e-08
305,33.6047981145832,1e-08
306,32.7823808643812,1e-08
307,44.7881547304937,1e-08
308,62.4969988343699,1e-08
309,52.2253953093489,1e-08
310,41.3685670707142,1e-08
311,82.0183621901175,1e-08
312,90.2943834765329,1e-08
313,89.0569728930046,1e-08
314,128.400497965652,1e-08
315,124.805799979319,1e-08
316,118.078333392199,1e-08
317,184.897161019218,1e-08
318,140.099305002573,1e-08
319,220.617752637658,1e-08
320,233.97557108842,1e-08
321,335.193397814753,1e-08
322,405.112007720789,1e-08
323,344.351266563443,1e-08
324,387.940293192715,1e-08
325,465.263891726672,1e-08
326,472.16036223663,1e-08
327,834.77985272603,1e-08
328,1001.56387689559,1e-08
329,1347.52527474852,1e-08
330,1301.37873029637,1e-08
331,860.95762451319,1e-08
332,1258.45215645953,1e-08
333,1845.15657584905,1e-08
334,1933.31806527481,1e-08
335,1599.32063189948,1e-08
336,1107.18280468594,1e-08
337,663.053528579768,1e-08
338,350.806968062568,1e-08
339,166.37311546757,1e-08
340,71.4935930254234,1e-08
341,28.0635863136122,1e-08
342,10.1324052418774,1e-08
343,3.38007644660205,1e-08
344,1.04930318196457,1e-08
345,0.301774774408481,1e-08
346,0.0830130496674281,1e-08
347,0.0197666707972286,1e-08
348,0.00607024644301759,1e-08
349,0.000950772383053468,1e-08
350,0.00149960607197574,1e-08
351,0.00120120069540863,1e-08
352,0.00123791457930261,1e-08
353,0.00114867227848686,1e-08
354,0.00114856633535514,1e-08
355,0.00107089460970813,1e-08
356,0.00106996928643438,1e-08
357,0.000997016279266371,1e-08
358,0.000996260478322523,1e-08
359,0.000928064228314694,1e-08
360,0.000927283795101215,1e-08
361,0.000864102805986211,1e-08
362,0.000863079055437173,1e-08
363,0.000805188262975111,1e-08
364,0.000803710472269204,1e-08
365,0.000751392724514615,1e-08
366,0.000749260340985811,1e-08
367,0.00070279848613395,1e-08
368,0.000699824762090531,1e-08
369,0.000659488460895035,1e-08
370,0.000655505436436005,1e-08
371,0.000621531659069831,1e-08
372,0.000616397248841458,1e-08
373,0.000588964629717345,1e-08
374,0.000582570794690044,1e-08
375,0.000561769573598267,1e-08
376,0.000554050846293994,1e-08
377,0.000539852699397556,1e-08
378,0.000530792889676935,1e-08
379,0.00052302714505158,1e-08
380,0.000512662490680275,1e-08
381,0.000511005208337827,1e-08
382,0.000499422203413971,1e-08
383,0.000503403441459753,1e-08
384,0.000490730851877651,1e-08
385,0.000499760126700744,1e-08
386,0.000486156958201067,1e-08
387,0.000499562465615815,1e-08
388,0.000485203642279136,1e-08
389,0.000502277253572704,1e-08
390,0.000487339878819132,1e-08
391,0.000507379208338688,1e-08
392,0.000492031871946992,1e-08
393,0.000514374033867811,1e-08
394,0.000498769630757324,1e-08
395,0.000522813084548552,1e-08
396,0.000507084584818149,1e-08
397,0.000532301191526315,1e-08
398,0.000516560958428505,1e-08
399,0.000542498576080454,1e-08
400,0.000526838871072755,1e-08
401,0.000553118531106415,1e-08
402,0.00053761369678375,1e-08
403,0.000563923352397147,1e-08
404,0.000548631720364973,1e-08
405,0.000574718076485119,1e-08
406,0.000559684815687631,1e-08
407,0.000585345351217232,1e-08
408,0.000570604388368357,1e-08
409,0.000595679185489541,1e-08
410,0.00058125548657557,1e-08
411,0.000605620691843509,1e-08
412,0.000591531535768458,1e-08
413,0.00061509257137466,1e-08
414,0.000601349608506422,1e-08
415,0.000624036492574687,1e-08
416,0.000610646148244276,1e-08
417,0.00063240876535037,1e-08
418,0.000619373853441434,1e-08
419,0.000640178408976599,1e-08
420,0.000627498512037568,1e-08
421,0.000647324520308056,1e-08
422,0.000634996858998455,1e-08
423,0.000653834614056886,1e-08
424,0.000641854462762706,1e-08
425,0.000659702915978376,1e-08
426,0.000648063990253708,1e-08
427,0.000664929308566695,1e-08
428,0.000653624201810803,1e-08
429,0.000669518093164169,1e-08
430,0.000658538386535809,1e-08
431,0.000673477248613568,1e-08
432,0.000662813924768391,1e-08
433,0.000676817628872782,1e-08
434,0.000666461170276167,1e-08
435,0.000679552453579847,1e-08
436,0.000669492992028384,1e-08
437,0.000681696790142777,1e-08
438,0.000671924269591289,1e-08
439,0.000683267127258111,1e-08
440,0.000673771292937796,1e-08
441,0.000684281026566326,1e-08
442,0.000675051776741669,1e-08
443,0.000684756957711006,1e-08
444,0.0006757840157367,1e-08
445,0.000684713819567792,1e-08
446,0.000675987179999997,1e-08
447,0.000684171098852497,1e-08
448,0.000675680842182708,1e-08
449,0.000683148350745034,1e-08
450,0.000674884766006162,1e-08
451,0.000681665304890586,1e-08
452,0.000673618900199786,1e-08
453,0.000679741647444278,1e-08
454,0.000671903210187306,1e-08
455,0.000677396990162977,1e-08
456,0.00066975752118833,1e-08
457,0.000674650732985261,1e-08
458,0.000667201533623959,1e-08
459,0.000671521996010006,1e-08
460,0.00066425472032479,1e-08
461,0.000668029620663896,1e-08
462,0.000660936226885505,1e-08
463,0.000664192162146843,1e-08
464,0.000657264797701541,1e-08
465,0.000660027734677055,1e-08
466,0.000653258964008611,1e-08
467,0.000655553996138,1e-08
468,0.00064893676716985,1e-08
469,0.000650788319051987,1e-08
470,0.00064431576064074,1e-08
471,0.000645747535642676,1e-08
472,0.000639413083961031,1e-08
473,0.000640448001607398,1e-08
474,0.000634245548519338,1e-08
475,0.000634905695550513,1e-08
476,0.000628829369256609,1e-08
477,0.000629136066911755,1e-08
478,0.000623180173871449,1e-08
479,0.000623154074601668,1e-08
480,0.000617313407218069,1e-08
481,0.000616974257276047,1e-08
482,0.000611243725294566,1e-08
483,0.000610610680988551,1e-08
484,0.000604985475967944,1e-08
485,0.000604076833175604,1e-08
486,0.000598552676913136,1e-08
487,0.00059738592649922,1e-08
488,0.000591958475711725,1e-08
489,0.000590550524759437,1e-08
490,0.000585215829192729,1e-08
491,0.000583582791354846,1e-08
492,0.000578337196600592,1e-08
493,0.000576494643164722,1e-08
494,0.000571334508954509,1e-08
495,0.00056929717991075,1e-08
496,0.000564219319187587,1e-08
497,0.000562001370748376,1e-08
498,0.000557002701703061,1e-08
499,0.00055461762010078,1e-08
500,0.000549695285468037,1e-08
501,0.000547156002693118,1e-08
502,0.000542307333262967,1e-08
503,0.00053962610772856,1e-08
504,0.000534848621943259,1e-08
505,0.000532037197670084,1e-08
506,0.000527328497287026,1e-08
507,0.000524398073194627,1e-08
508,0.000519756191314409,1e-08
509,0.000516717237810399,1e-08
510,0.000512140102013916,1e-08
511,0.000509002736813523,1e-08
512,0.000504488541510089,1e-08
513,0.000501262399523364,1e-08
514,0.000496809416356174,1e-08
515,0.000493503540487342,1e-08
516,0.000489110191713815,1e-08
517,0.00048573326891976,1e-08
518,0.000481398150847455,1e-08
519,0.000477958288100291,1e-08
520,0.000473680066053012,1e-08
521,0.000470185019147959,1e-08
522,0.000465962408826939,1e-08
523,0.00046241953353822,1e-08
524,0.00045825149821314,1e-08
525,0.000454667707506541,1e-08
526,0.000450553168715222,1e-08
527,0.000446934975597789,1e-08
528,0.000442873043191001,1e-08
529,0.000439226587867741,1e-08
530,0.0004352163921823,1e-08
531,0.000431547522612931,1e-08
532,0.000427588293081613,1e-08
533,0.00042390249176085,1e-08
534,0.000419993521250027,1e-08
535,0.000416295917139007,1e-08
536,0.000412436536766301,1e-08
537,0.00040873197832466,1e-08
538,0.000404921620054518,1e-08
539,0.000401214662657069,1e-08
540,0.000397452770518776,1e-08
541,0.000393747600989091,1e-08
542,0.000390033768675936,1e-08
543,0.000386334425446318,1e-08
544,0.000382668205876907,1e-08
545,0.00037897837814402,1e-08
546,0.000375359317969262,1e-08
547,0.00037168267049458,1e-08
548,0.000368110332923474,1e-08
549,0.000364449838781677,1e-08
550,0.000360924065200033,1e-08
551,0.000357282842187444,1e-08
552,0.000353803292033285,1e-08
553,0.000350184209216666,1e-08
554,0.00034675055865667,1e-08
555,0.000343156164304725,1e-08
556,0.000339768207686422,1e-08
557,0.000336200924118835,1e-08
558,0.000332858400307986,1e-08
559,0.000329320503332539,1e-08
560,0.000326023177227772,1e-08
561,0.000322516701465829,1e-08
562,0.000319264369520104,1e-08
563,0.000315791157326337,1e-08
564,0.00031258367196836,1e-08
565,0.00030914557208976,1e-08
566,0.00030598267425803,1e-08
567,0.000302581181583952,1e-08
568,0.000299462755214867,1e-08
569,0.000296099324454335,1e-08
570,0.000293025171699894,1e-08
571,0.000289701067591977,1e-08
572,0.000286671037571272,1e-08
573,0.000283387518902837,1e-08
574,0.00028040143136448,1e-08
575,0.000277159518207133,1e-08
576,0.000274217236624954,1e-08
577,0.000271017837965525,1e-08
578,0.000268119212961752,1e-08
579,0.000264963237083707,1e-08
580,0.000262108053957738,1e-08
581,0.000258996228919903,1e-08
582,0.000256184302618781,1e-08
583,0.000253117256195575,1e-08
584,0.000250348418403356,1e-08
585,0.000247326719219693,1e-08
586,0.000244600807098078,1e-08
587,0.000241624915366749,1e-08
588,0.000238941738210075,1e-08
589,0.00023601202198293,1e-08
590,0.000233371406825746,1e-08
591,0.00023048818915309,1e-08
592,0.000227889912967333,1e-08
593,0.000225053498928462,1e-08
594,0.000222497296315321,1e-08
595,0.000219707778889115,1e-08
596,0.000217193526363483,1e-08
597,0.000214451032056315,1e-08
598,0.000211978468282336,1e-08
599,0.000209283081141426,1e-08
600,0.000206851977121969,1e-08
601,0.000204203674695535,1e-08
602,0.000201813772814645,1e-08
603,0.000199212556873056,1e-08
604,0.000196863582874087,1e-08
605,0.000194309274544672,1e-08
606,0.000192001024453812,1e-08
607,0.000189493547536803,1e-08
608,0.000187225697875598,1e-08
609,0.000184764822819543,1e-08
610,0.000182537152500192,1e-08
611,0.000180122680411174,1e-08
612,0.000177934845543954,1e-08
613,0.000175566529203053,1e-08
614,0.000173418229262458,1e-08
615,0.000171095704937828,1e-08
616,0.000168986723199582,1e-08
617,0.000166709785191831,1e-08
618,0.000164639670279828,1e-08
619,0.000162407884612415,1e-08
620,0.000160376382294113,1e-08
621,0.000158189399105309,1e-08
622,0.000156196180789275,1e-08
623,0.000154053593196082,1e-08
624,0.000152098294142819,1e-08
625,0.000149999663290387,1e-08
626,0.000148081957256706,1e-08
627,0.000146026866697183,1e-08
628,0.000144146382344608,1e-08
629,0.000142134299579814,1e-08
630,0.000140290708972744,1e-08
631,0.000138321275130115,1e-08
632,0.000136514102360204,1e-08
633,0.000134586781754806,1e-08
634,0.000132815706994254,1e-08
635,0.000130929942987052,1e-08
636,0.000129194539645271,1e-08
637,0.000127349879515579,1e-08
638,0.000125649871877174,1e-08
639,0.000123845685960533,1e-08
640,0.000122180599778174,1e-08
641,0.000120416410856827,1e-08
642,0.000118785834499545,1e-08
643,0.000117061087070476,1e-08
644,0.000115464628700073,1e-08
645,0.000113778760044772,1e-08
646,0.000112215991708572,1e-08
647,0.000110568424111649,1e-08
648,0.000109038955492145,1e-08
649,0.000107429149766603,1e-08
650,0.000105932631346018,1e-08
651,0.00010435989872159,1e-08
652,0.000102895708595867,1e-08
653,0.000101359683257634,1e-08
654,9.99274850073861e-05,1e-08
655,9.8427470806325e-05,1e-08
656,9.70267125385444e-05,1e-08
657,9.55622770065187e-05,1e-08
658,9.4192763884708e-05,1e-08
659,9.27630462919162e-05,1e-08
660,9.14242456420705e-05,1e-08
661,9.00288082636567e-05,1e-08
662,8.87202687669241e-05,1e-08
663,8.73585034028204e-05,1e-08
664,8.60797706141067e-05,1e-08
665,8.47511132266786e-05,1e-08
666,8.35017705027386e-05,1e-08
667,8.220561390899e-05,1e-08
668,8.09851931788543e-05,1e-08
669,7.97210101527863e-05,1e-08
670,7.85290678071202e-05,1e-08
671,7.72962510336785e-05,1e-08
672,7.61323264692174e-05,1e-08
673,7.49303211156329e-05,1e-08
674,7.37939885606742e-05,1e-08
675,7.26221930825938e-05,1e-08
676,7.1513020492194e-05,1e-08
677,7.03708774753128e-05,1e-08
678,6.92883981816932e-05,1e-08
679,6.8175423865335e-05,1e-08
680,6.71192153490688e-05,1e-08
681,6.60346263233803e-05,1e-08
682,6.50042380940737e-05,1e-08
683,6.39476907691959e-05,1e-08
684,6.2942677462852e-05,1e-08
685,6.19135646678209e-05,1e-08
686,6.09334608462758e-05,1e-08
687,5.99312395583483e-05,1e-08
688,5.89756826856266e-05,1e-08
689,5.79997598455268e-05,1e-08
690,5.70682640620524e-05,1e-08
691,5.61181713910936e-05,1e-08
692,5.52102854016107e-05,1e-08
693,5.42854805481358e-05,1e-08
694,5.34007895669307e-05,1e-08
695,5.25007521976724e-05,1e-08
696,5.16388033379094e-05,1e-08
697,5.07630190725383e-05,1e-08
698,4.99234184285018e-05,1e-08
699,4.907133947448e-05,1e-08
700,4.82536652033296e-05,1e-08
701,4.74248311713885e-05,1e-08
702,4.66286657586047e-05,1e-08
703,4.58225651045921e-05,1e-08
704,4.50474370192834e-05,1e-08
705,4.42635738542358e-05,1e-08
706,4.35091335578131e-05,1e-08
707,4.27470139593324e-05,1e-08
708,4.20128579002833e-05,1e-08
709,4.12720122553585e-05,1e-08
710,4.05576915331221e-05,1e-08
711,3.98376761898888e-05,1e-08
712,3.91428096747972e-05,1e-08
713,3.84431185097694e-05,1e-08
714,3.77673056493361e-05,1e-08
715,3.70874645095473e-05,1e-08
716,3.64303605735475e-05,1e-08
717,3.57699964903345e-05,1e-08
718,3.51311254233872e-05,1e-08
719,3.44897467946866e-05,1e-08
720,3.38687828741575e-05,1e-08
721,3.324595752256e-05,1e-08
722,3.26424800768627e-05,1e-08
723,3.20378102777427e-05,1e-08
724,3.14514437891733e-05,1e-08
725,3.08645060665707e-05,1e-08
726,3.029490618781e-05,1e-08
727,2.97252168809442e-05,1e-08
728,2.91720277639551e-05,1e-08
729,2.86192447631678e-05,1e-08
730,2.80820877373779e-05,1e-08
731,2.75457858272335e-05,1e-08
732,2.70243809592425e-05,1e-08
733,2.65040945705631e-05,1e-08
734,2.59979341456503e-05,1e-08
735,2.54934352601248e-05,1e-08
736,2.50022624620043e-05,1e-08
737,2.45130921083484e-05,1e-08
738,2.40365252435274e-05,1e-08
739,2.35623300229116e-05,1e-08
740,2.31001121966662e-05,1e-08
741,2.26404774580485e-05,1e-08
742,2.2192254702489e-05,1e-08
743,2.1746794764847e-05,1e-08
744,2.13121652095954e-05,1e-08
745,2.08806789160986e-05,1e-08
746,2.04593757338416e-05,1e-08
747,2.00413772636403e-05,1e-08
748,1.96330962294555e-05,1e-08
749,1.92282861487032e-05,1e-08
750,1.88327244058832e-05,1e-08
751,1.84407735068296e-05,1e-08
752,1.80576147144532e-05,1e-08
753,1.76781900748462e-05,1e-08
754,1.73071116863567e-05,1e-08
755,1.69399200084175e-05,1e-08
756,1.65806283317659e-05,1e-08
757,1.62252903570032e-05,1e-08
758,1.58776052813635e-05,1e-08
759,1.55338953774215e-05,1e-08
760,1.51973416520776e-05,1e-08
761,1.48649712291057e-05,1e-08
762,1.45393765779219e-05,1e-08
763,1.42180310206694e-05,1e-08
764,1.3903104489061e-05,1e-08
765,1.35924483440956e-05,1e-08
766,1.3287963629996e-05,1e-08
767,1.29877383684509e-05,1e-08
768,1.2693380097796e-05,1e-08
769,1.2403356450755e-05,1e-08
770,1.21188064178795e-05,1e-08
771,1.18387458775333e-05,1e-08
772,1.15639264433956e-05,1e-08
773,1.12934359658277e-05,1e-08
774,1.10279970608201e-05,1e-08
775,1.07668928723065e-05,1e-08
776,1.05106286806535e-05,1e-08
777,1.02586497466633e-05,1e-08
778,1.00112834930322e-05,1e-08
779,9.76820767552737e-06,1e-08
780,9.52954320133488e-06,1e-08
781,9.29515249555354e-06,1e-08
782,9.0649122092033e-06,1e-08
783,8.83894333721248e-06,1e-08
784,8.61697260803813e-06,1e-08
785,8.39918974136854e-06,1e-08
786,8.18526112670706e-06,1e-08
787,7.9754627390032e-06,1e-08
788,7.76937671510591e-06,1e-08
789,7.56734815134336e-06,1e-08
790,7.3688774315961e-06,1e-08
791,7.17443786578504e-06,1e-08
792,6.98339213172632e-06,1e-08
793,6.79631168644262e-06,1e-08
794,6.6125153917881e-06,1e-08
795,6.43261416931231e-06,1e-08
796,6.25587158655864e-06,1e-08
797,6.08298020476566e-06,1e-08
798,5.91312064165156e-06,1e-08
799,5.74704412809137e-06,1e-08
800,5.58389860705404e-06,1e-08
801,5.42444488144243e-06,1e-08
802,5.26786280391749e-06,1e-08
803,5.11492797608252e-06,1e-08
804,4.96472622431681e-06,1e-08
805,4.81810818999952e-06,1e-08
806,4.67415164738042e-06,1e-08
807,4.53373593742202e-06,1e-08
808,4.39597528048757e-06,1e-08
809,4.26150908942105e-06,1e-08
810,4.12970744535256e-06,1e-08
811,4.00118843141028e-06,1e-08
812,3.87519811319287e-06,1e-08
813,3.75253558631676e-06,1e-08
814,3.632283534994e-06,1e-08
815,3.51532768967369e-06,1e-08
816,3.40076177519867e-06,1e-08
817,3.28939382336511e-06,1e-08
818,3.18040197336231e-06,1e-08
819,3.07454906165958e-06,1e-08
820,2.9710637233682e-06,1e-08
821,2.87073729367031e-06,1e-08
822,2.77263145003712e-06,1e-08
823,2.67767913963398e-06,1e-08
824,2.58505149458762e-06,1e-08
825,2.49547266595352e-06,1e-08
826,2.40826565475796e-06,1e-08
827,2.32405295256134e-06,1e-08
828,2.24225849117435e-06,1e-08
829,2.16344241683673e-06,1e-08
830,2.08707566322492e-06,1e-08
831,2.01368049139886e-06,1e-08
832,1.94280232674922e-06,1e-08
833,1.87488457555403e-06,1e-08
834,1.80960657349558e-06,1e-08
835,1.74726423162286e-06,1e-08
836,1.68761078931636e-06,1e-08
837,1.6309367211715e-06,1e-08
838,1.57703773226172e-06,1e-08
839,1.52613410390788e-06,1e-08
840,1.47809489139139e-06,1e-08
841,1.43305095568393e-06,1e-08
842,1.39096245912621e-06,1e-08
843,1.35185269592593e-06,1e-08
844,1.3157810339496e-06,1e-08
845,1.28262869903759e-06,1e-08
846,1.25255506538918e-06,1e-08
847,1.22531887773137e-06,1e-08
848,1.20115223495558e-06,1e-08
849,1.17968949244475e-06,1e-08
850,1.16122148502358e-06,1e-08
851,1.1452795585352e-06,1e-08
852,1.13219836620991e-06,1e-08
853,1.12140034068859e-06,1e-08
854,1.11328727148398e-06,1e-08
855,1.10716758278442e-06,1e-08
856,1.10349265353706e-06,1e-08
857,1.10150168143803e-06,1e-08
858,1.10170107066125e-06,1e-08
859,1.10323457046397e-06,1e-08
860,1.10669564772722e-06,1e-08
861,1.1111998230816e-06,1e-08
862,1.11733369823066e-06,1e-08
863,1.12429570588341e-06,1e-08
864,1.13243043589421e-06,1e-08
865,1.14112892984469e-06,1e-08
866,1.15097722286919e-06,1e-08
867,1.16105893170203e-06,1e-08
868,1.17207262057118e-06,1e-08
869,1.18310190400608e-06,1e-08
870,1.19489891982006e-06,1e-08
871,1.20655523220091e-06,1e-08
872,1.2187950788992e-06,1e-08
873,1.2307800353243e-06,1e-08
874,1.24322375883705e-06,1e-08
875,1.25527702878746e-06,1e-08
876,1.26768575430868e-06,1e-08
877,1.27962630313849e-06,1e-08
878,1.29184017650477e-06,1e-08
879,1.30351697507174e-06,1e-08
880,1.31542982401898e-06,1e-08
881,1.32668142866262e-06,1e-08
882,1.33809657937794e-06,1e-08
883,1.34888617936654e-06,1e-08
884,1.35977750558476e-06,1e-08
885,1.37000267369152e-06,1e-08
886,1.38027547649613e-06,1e-08
887,1.38988403004167e-06,1e-08
888,1.39950766573338e-06,1e-08
889,1.40846571949063e-06,1e-08
890,1.41740277874891e-06,1e-08
891,1.42567118635776e-06,1e-08
892,1.43389995094711e-06,1e-08
893,1.44145355357291e-06,1e-08
894,1.44896777902278e-06,1e-08
895,1.45580344148865e-06,1e-08
896,1.46255972252914e-06,1e-08
897,1.46871633570885e-06,1e-08
898,1.47476675594252e-06,1e-08
899,1.48018773108447e-06,1e-08
900,1.48550569347899e-06,1e-08
901,1.49021756727713e-06,1e-08
902,1.49482031059535e-06,1e-08
903,1.49878659522354e-06,1e-08
904,1.50275605722562e-06,1e-08
905,1.50607683630133e-06,1e-08
906,1.50930156501014e-06,1e-08
907,1.51194976578987e-06,1e-08
908,1.51451652072058e-06,1e-08
909,1.51651586547229e-06,1e-08
910,1.51845104887604e-06,1e-08
911,1.51981013394587e-06,1e-08
912,1.5210964063625e-06,1e-08
913,1.52185361055837e-06,1e-08
914,1.52254911666712e-06,1e-08
915,1.52269694740408e-06,1e-08
916,1.52280465018198e-06,1e-08
917,1.52239576374226e-06,1e-08
918,1.52192521772653e-06,1e-08
919,1.52098757237873e-06,1e-08
920,1.51996888009572e-06,1e-08
921,1.51847981196381e-06,1e-08
922,1.51696855389024e-06,1e-08
923,1.5149994997204e-06,1e-08
924,1.5129534863914e-06,1e-08
925,1.5104985712855e-06,1e-08
926,1.50795585264165e-06,1e-08
927,1.50509402528951e-06,1e-08
928,1.50214060968561e-06,1e-08
929,1.49879941811916e-06,1e-08
930,1.49540850283453e-06,1e-08
931,1.49163375182895e-06,1e-08
932,1.48783901074913e-06,1e-08
933,1.4836593236973e-06,1e-08
934,1.4794929618263e-06,1e-08
935,1.4749627560735e-06,1e-08
936,1.47039496330406e-06,1e-08
937,1.46551237532629e-06,1e-08
938,1.46061548663338e-06,1e-08
939,1.45537686720075e-06,1e-08
940,1.45015267941285e-06,1e-08
941,1.4446050659009e-06,1e-08
942,1.439060062544e-06,1e-08
943,1.43322039749935e-06,1e-08
944,1.42738869960737e-06,1e-08
945,1.42127491514213e-06,1e-08
946,1.41514461709745e-06,1e-08
947,1.40878573443203e-06,1e-08
948,1.40241746204355e-06,1e-08
949,1.39580770144559e-06,1e-08
950,1.38919373753522e-06,1e-08
951,1.38234478804482e-06,1e-08
952,1.3755209175819e-06,1e-08
953,1.36845358908452e-06,1e-08
954,1.36142642090215e-06,1e-08
955,1.35416777388788e-06,1e-08
956,1.34693918717648e-06,1e-08
957,1.33950037189574e-06,1e-08
958,1.3321092744751e-06,1e-08
959,1.32448294404085e-06,1e-08
960,1.31692302661013e-06,1e-08
961,1.30916113456866e-06,1e-08
962,1.30143904230321e-06,1e-08
963,1.29353660878994e-06,1e-08
964,1.28569893196095e-06,1e-08
965,1.27766824425595e-06,1e-08
966,1.26967592232384e-06,1e-08
967,1.26155558460544e-06,1e-08
968,1.2534720531812e-06,1e-08
969,1.2452243271801e-06,1e-08
970,1.23703630938176e-06,1e-08
971,1.22870923351204e-06,1e-08
972,1.22043695888493e-06,1e-08
973,1.21201319185421e-06,1e-08
974,1.20366546113711e-06,1e-08
975,1.19518310501275e-06,1e-08
976,1.18676624954892e-06,1e-08
977,1.17822308810676e-06,1e-08
978,1.16975535575097e-06,1e-08
979,1.16115996594238e-06,1e-08
980,1.15264768492053e-06,1e-08
981,1.14402088989234e-06,1e-08
982,1.13545422470825e-06,1e-08
983,1.12677783904072e-06,1e-08
984,1.11820652837504e-06,1e-08
985,1.10951200423184e-06,1e-08
986,1.10090380367625e-06,1e-08
987,1.09219792627159e-06,1e-08
988,1.0835703392476e-06,1e-08
989,1.07483592936665e-06,1e-08
990,1.0662378828187e-06,1e-08
991,1.05752145965751e-06,1e-08
992,1.04889796816632e-06,1e-08
993,1.04018470251413e-06,1e-08
994,1.03155925773772e-06,1e-08
995,1.02288835518665e-06,1e-08
996,1.01428230447344e-06,1e-08
997,1.00561081110083e-06,1e-08
998,9.97027144961591e-07,1e-08
999,9.88385746377814e-07,1e-08
1000,9.79818036785754e-07,1e-08
1001,9.71213196679523e-07,1e-08
1002,9.62699642105485e-07,1e-08
1003,9.54118829582864e-07,1e-08
1004,9.45630421225487e-07,1e-08
1005,9.37083826593569e-07,1e-08
1006,9.28668681477251e-07,1e-08
1007,9.20177599339772e-07,1e-08
1008,9.11771649044021e-07,1e-08
1009,9.03348990189774e-07,1e-08
1010,8.94989143588317e-07,1e-08
1011,8.86609271433843e-07,1e-08
1012,8.78339328378888e-07,1e-08
1013,8.69996505192353e-07,1e-08
1014,8.61794741589776e-07,1e-08
1015,8.5352047480125e-07,1e-08
1016,8.45361935190933e-07,1e-08
1017,8.37168184609191e-07,1e-08
1018,8.29068580377382e-07,1e-08
1019,8.2094116330224e-07,1e-08
1020,8.12932840027112e-07,1e-08
1021,8.04886778191108e-07,1e-08
1022,7.96928399108135e-07,1e-08
1023,7.88938614083564e-07,1e-08
1024,7.81040490094133e-07,1e-08
1025,7.73168801924761e-07,1e-08
1026,7.65393844713747e-07,1e-08
1027,7.57571612663871e-07,1e-08
1028,7.49867040133277e-07,1e-08
1029,7.42120964569289e-07,1e-08
1030,7.34504618436284e-07,1e-08
1031,7.2685170585419e-07,1e-08
1032,7.19314306519202e-07,1e-08
1033,7.11733364422049e-07,1e-08
1034,7.04292584736323e-07,1e-08
1035,6.96756598589783e-07,1e-08
1036,6.89463728324095e-07,1e-08
1037,6.82061044281499e-07,1e-08
1038,6.74808089882586e-07,1e-08
1039,6.6750702337625e-07,1e-08
1040,6.60326982434509e-07,1e-08
1041,6.53113840257039e-07,1e-08
1042,6.46044698162076e-07,1e-08
1043,6.38934901466067e-07,1e-08
1044,6.31949841852557e-07,1e-08
1045,6.24925107755783e-07,1e-08
1046,6.18038967629606e-07,1e-08
1047,6.11127180777067e-07,1e-08
1048,6.04329463115311e-07,1e-08
1049,5.97510351890723e-07,1e-08
1050,5.90806132365153e-07,1e-08
1051,5.84124807580211e-07,1e-08
1052,5.77493886426457e-07,1e-08
1053,5.7085291087644e-07,1e-08
1054,5.64352131719231e-07,1e-08
1055,5.57845017042379e-07,1e-08
1056,5.51441774491621e-07,1e-08
1057,5.45041325873512e-07,1e-08
1058,5.38703227739821e-07,1e-08
1059,5.32383542132391e-07,1e-08
1060,5.26183656208906e-07,1e-08
1061,5.19961365213853e-07,1e-08
1062,5.13849357208234e-07,1e-08
1063,5.0772725981834e-07,1e-08
1064,5.01721003763626e-07,1e-08
1065,4.95691670414943e-07,1e-08
1066,4.89876669819509e-07,1e-08
1067,4.83859259609539e-07,1e-08
1068,4.78050550189335e-07,1e-08
1069,4.72227994304069e-07,1e-08
1070,4.66518766584654e-07,1e-08
1071,4.6080407378377e-07,1e-08
1072,4.55186461949745e-07,1e-08
1073,4.49531489074895e-07,1e-08
1074,4.44047947457363e-07,1e-08
1075,4.38523408786148e-07,1e-08
1076,4.33105953156984e-07,1e-08
1077,4.27669343088452e-07,1e-08
1078,4.22364449544608e-07,1e-08
1079,4.17016587580968e-07,1e-08
1080,4.11803128600886e-07,1e-08
1081,4.06564179697264e-07,1e-08
1082,4.0142867007901e-07,1e-08
1083,3.96311954907518e-07,1e-08
1084,3.91277912329839e-07,1e-08
1085,3.86226850961216e-07,1e-08
1086,3.81302207952513e-07,1e-08
1087,3.76347638378739e-07,1e-08
1088,3.71518908893453e-07,1e-08
1089,3.66652862100528e-07,1e-08
1090,3.61921992654519e-07,1e-08
1091,3.57163627794387e-07,1e-08
1092,3.5248613984634e-07,1e-08
1093,3.47834098407788e-07,1e-08
1094,3.43275523246287e-07,1e-08
1095,3.38698019371646e-07,1e-08
1096,3.34220585401522e-07,1e-08
1097,3.29738036516832e-07,1e-08
1098,3.25369558798062e-07,1e-08
1099,3.20968082352849e-07,1e-08
1100,3.16687581301609e-07,1e-08
1101,3.12378841298773e-07,1e-08
1102,3.08177423785142e-07,1e-08
1103,3.03963988027889e-07,1e-08
1104,2.99843478725812e-07,1e-08
1105,2.95713696336658e-07,1e-08
1106,2.91692417469938e-07,1e-08
1107,2.87647620924995e-07,1e-08
1108,2.83696383429431e-07,1e-08
1109,2.7974130852602e-07,1e-08
1110,2.75892128891027e-07,1e-08
1111,2.72016460391579e-07,1e-08
1112,2.68240964147522e-07,1e-08
1113,2.64473046980571e-07,1e-08
1114,2.60747420507667e-07,1e-08
1115,2.57053657373263e-07,1e-08
1116,2.53426386604148e-07,1e-08
1117,2.49804401025523e-07,1e-08
1118,2.46278307343376e-07,1e-08
1119,2.42723374932184e-07,1e-08
1120,2.39277039929957e-07,1e-08
1121,2.35800994618721e-07,1e-08
1122,2.32430281220882e-07,1e-08
1123,2.29047327411416e-07,1e-08
1124,2.25733713477455e-07,1e-08
1125,2.224196066279e-07,1e-08
1126,2.19193463478215e-07,1e-08
1127,2.1596007476719e-07,1e-08
1128,2.12810695646372e-07,1e-08
1129,2.09654515868184e-07,1e-08
1130,2.06610209466805e-07,1e-08
1131,2.03475404956899e-07,1e-08
1132,2.00477387581388e-07,1e-08
1133,1.97461672280289e-07,1e-08
1134,1.94491621573354e-07,1e-08
1135,1.91563245751184e-07,1e-08
1136,1.88705254229053e-07,1e-08
1137,1.85828074090477e-07,1e-08
1138,1.83024658868583e-07,1e-08
1139,1.80227123243778e-07,1e-08
1140,1.77498149860365e-07,1e-08
1141,1.74748907283086e-07,1e-08
1142,1.72078154925968e-07,1e-08
1143,1.69409265423151e-07,1e-08
1144,1.66842184654472e-07,1e-08
1145,1.64199158914242e-07,1e-08
1146,1.61673638391368e-07,1e-08
1147,1.59117134562024e-07,1e-08
1148,1.56641834503594e-07,1e-08
1149,1.54171706529752e-07,1e-08
1150,1.51752347112754e-07,1e-08
1151,1.49342546602569e-07,1e-08
1152,1.46991392100885e-07,1e-08
1153,1.44657339082803e-07,1e-08
1154,1.42338564071207e-07,1e-08
1155,1.40019973892561e-07,1e-08
1156,1.3780661797557e-07,1e-08
1157,1.35547190473899e-07,1e-08
1158,1.33377641700078e-07,1e-08
1159,1.31173191274853e-07,1e-08
1160,1.29029843020201e-07,1e-08
1161,1.26947702274074e-07,1e-08
1162,1.24886498344945e-07,1e-08
1163,1.228098334555e-07,1e-08
1164,1.208116776734e-07,1e-08
1165,1.18763512424875e-07,1e-08
1166,1.16855672136046e-07,1e-08
1167,1.14855161557434e-07,1e-08
1168,1.12954933379557e-07,1e-08
1169,1.1105070341607e-07,1e-08
1170,1.09178449595876e-07,1e-08
1171,1.07318939656723e-07,1e-08
1172,1.05521819795901e-07,1e-08
1173,1.03702308807749e-07,1e-08
1174,1.01954814712047e-07,1e-08
1175,1.00176354130701e-07,1e-08
1176,9.8484141337713e-08,1e-08
1177,9.66676070873874e-08,1e-08
1178,9.50966686347002e-08,1e-08
1179,9.34323734446878e-08,1e-08
1180,9.18158582535091e-08,1e-08
1181,9.0192713127944e-08,1e-08
1182,8.86223467410201e-08,1e-08
1183,8.70351426605419e-08,1e-08
1184,8.55040425004155e-08,1e-08
1185,8.3976049869393e-08,1e-08
1186,8.24853152674844e-08,1e-08
1187,8.09897773546755e-08,1e-08
1188,7.95600823377139e-08,1e-08
1189,7.81081592919726e-08,1e-08
1190,7.67086715791603e-08,1e-08
1191,7.52966689409307e-08,1e-08
1192,7.39265150408317e-08,1e-08
1193,7.25634333829329e-08,1e-08
1194,7.12443466266345e-08,1e-08
1195,6.98908659404539e-08,1e-08
1196,6.8616195641219e-08,1e-08
1197,6.73309128202526e-08,1e-08
1198,6.61022032712164e-08,1e-08
1199,6.48343782832242e-08,1e-08
1200,6.36405515011769e-08,1e-08
1201,6.24018897803208e-08,1e-08
1202,6.12311669429699e-08,1e-08
1203,6.00599942569764e-08,1e-08
1204,5.90043646163243e-08,1e-08
1205,5.77776765106153e-08,1e-08
1206,5.66116416516498e-08,1e-08
1207,5.5550979800054e-08,1e-08
1208,5.4486741504322e-08,1e-08
1209,5.34055413143463e-08,1e-08
1210,5.23719730610546e-08,1e-08
1211,5.13273988497148e-08,1e-08
1212,5.03139757079066e-08,1e-08
1213,4.92999505213457e-08,1e-08
1214,4.83332000034627e-08,1e-08
1215,4.73401401753805e-08,1e-08
1216,4.63972787884103e-08,1e-08
1217,4.54452193018769e-08,1e-08
1218,4.45345712540144e-08,1e-08
1219,4.36068295810049e-08,1e-08
1220,4.27233357902831e-08,1e-08
1221,4.18176175458009e-08,1e-08
1222,4.09672237206229e-08,1e-08
1223,4.01057764624443e-08,1e-08
1224,3.92736404985599e-08,1e-08
1225,3.84336717996221e-08,1e-08
1226,3.76253198803513e-08,1e-08
1227,3.68293327507198e-08,1e-08
1228,3.60327219224847e-08,1e-08
1229,3.52470496768914e-08,1e-08
1230,3.45041154740121e-08,1e-08
1231,3.37416570644944e-08,1e-08
1232,3.30196820140311e-08,1e-08
1233,3.22881351076225e-08,1e-08
1234,3.15683119792239e-08,1e-08
1235,3.08624349800172e-08,1e-08
1236,3.01773872027656e-08,1e-08
1237,2.94422200904119e-08,1e-08
1238,2.88389142580793e-08,1e-08
1239,2.81778256965915e-08,1e-08
1240,2.75485225707477e-08,1e-08
1241,2.68982293176461e-08,1e-08
1242,2.62550048960407e-08,1e-08
1243,2.5662123987465e-08,1e-08
1244,2.50660867929414e-08,1e-08
1245,2.44909964685156e-08,1e-08
1246,2.38942338550682e-08,1e-08
1247,2.33156393011832e-08,1e-08
1248,2.27640709097762e-08,1e-08
1249,2.22067453944061e-08,1e-08
1250,2.16951735592311e-08,1e-08
1251,2.11558346163023e-08,1e-08
1252,2.06130029203447e-08,1e-08
1253,2.01101710489497e-08,1e-08
1254,1.96078253413875e-08,1e-08
1255,1.91155499549135e-08,1e-08
1256,1.86248437762827e-08,1e-08
1257,1.81555024841452e-08,1e-08
1258,1.76854015061942e-08,1e-08
1259,1.7226418351149e-08,1e-08
1260,1.67677773657585e-08,1e-08
1261,1.63393231629478e-08,1e-08
1262,1.5905134306746e-08,1e-08
1263,1.54825375575948e-08,1e-08
1264,1.50580465994244e-08,1e-08
1265,1.46165755276864e-08,1e-08
1266,1.42408398310629e-08,1e-08
1267,1.38577175738069e-08,1e-08
1268,1.34780264538916e-08,1e-08
1269,1.31037606157897e-08,1e-08
1270,1.27268594317805e-08,1e-08
1271,1.23739648281885e-08,1e-08
1272,1.20144568693583e-08,1e-08
1273,1.16851068106571e-08,1e-08
1274,1.13186735854684e-08,1e-08
1275,1.09990589253098e-08,1e-08
1276,1.0644165420261e-08,1e-08
1277,1.0302465670902e-08,1e-08
1278,1.00256301827495e-08,1e-08
1279,9.73567204739094e-09,1e-08
1280,9.42597817417328e-09,1e-08
1281,9.14617120841435e-09,1e-08
1282,8.83867219379301e-09,1e-08
1283,8.58583456512045e-09,1e-08
1284,8.29462447853722e-09,1e-08
1285,8.03627555542276e-09,1e-08
1286,7.76445348230803e-09,1e-08
1287,7.53572732904911e-09,1e-08
1288,7.25658546597514e-09,1e-08
1289,7.04290117331408e-09,1e-08
1290,6.79406167294409e-09,1e-08
1291,6.5817886339466e-09,1e-08
1292,6.33025989911717e-09,1e-08
1293,6.14620472917971e-09,1e-08
1294,5.90270827960919e-09,1e-08
1295,5.72864545094268e-09,1e-08
1296,5.49628673788718e-09,1e-08
1297,5.34179004709177e-09,1e-08
1298,5.11399293795418e-09,1e-08
1299,4.97680788765415e-09,1e-08
1300,4.76145096336283e-09,1e-08
1301,4.63639146717758e-09,1e-08
1302,4.41406047169458e-09,1e-08
1303,4.31812206101226e-09,1e-08
1304,4.11579350860688e-09,1e-08
1305,4.02637969847364e-09,1e-08
1306,3.83183767480085e-09,1e-08
1307,3.75786565884097e-09,1e-08
1308,3.57452939981097e-09,1e-08
1309,3.52122618510377e-09,1e-08
1310,3.34408237984013e-09,1e-08
1311,3.30604960717289e-09,1e-08
1312,3.13758951671334e-09,1e-08
1313,3.11883241444321e-09,1e-08
1314,2.95386207558327e-09,1e-08
1315,2.95873364453948e-09,1e-08
1316,2.81416441389944e-09,1e-08
1317,2.82511870200788e-09,1e-08
1318,2.67521447990866e-09,1e-08
1319,2.71109051605806e-09,1e-08
1320,2.5786763295924e-09,1e-08
1321,2.64023113605362e-09,1e-08
1322,2.50286859661869e-09,1e-08
1323,2.57492633533745e-09,1e-08
1324,2.45624552307123e-09,1e-08
1325,2.53663190741671e-09,1e-08
1326,2.4252166005876e-09,1e-08
1327,2.5301705296917e-09,1e-08
1328,2.4224505288993e-09,1e-08
1329,2.51553708624626e-09,1e-08
1330,2.41736267277084e-09,1e-08
1331,2.52743773092117e-09,1e-08
1332,2.44336881061678e-09,1e-08
1333,2.5464707573879e-09,1e-08
1334,2.4785009673476e-09,1e-08
1335,2.58329811149543e-09,1e-08
1336,2.52272005523641e-09,1e-08
1337,2.64554742462924e-09,1e-08
1338,2.56283099919074e-09,1e-08
1339,2.67094650771952e-09,1e-08
1340,2.61257610984854e-09,1e-08
1341,2.71996966581901e-09,1e-08
1342,2.6661696957311e-09,1e-08
1343,2.76882920570256e-09,1e-08
1344,2.72438335428922e-09,1e-08
1345,2.82746382615142e-09,1e-08
1346,2.77864889375531e-09,1e-08
1347,3.02048045418582e-09,1e-08
1348,2.83034064252771e-09,1e-08
1349,2.94781981177147e-09,1e-08
1350,2.88782499420003e-09,1e-08
1351,2.9823098540226e-09,1e-08
1352,2.94471697195671e-09,1e-08
1353,3.03749852339088e-09,1e-08
1354,3.00230139927375e-09,1e-08
1355,3.081493811255e-09,1e-08
1356,3.04268969502046e-09,1e-08
1357,3.13335796072721e-09,1e-08
1358,3.08484013287601e-09,1e-08
1359,3.18100393173385e-09,1e-08
1360,3.1219509018596e-09,1e-08
1361,3.21745656402542e-09,1e-08
1362,3.15679184074294e-09,1e-08
1363,3.24622459226954e-09,1e-08
1364,3.19641471206043e-09,1e-08
1365,3.28280976391665e-09,1e-08
1366,3.23154243460793e-09,1e-08
1367,3.31413741214495e-09,1e-08
1368,3.25740691617402e-09,1e-08
1369,3.3305686090272e-09,1e-08
1370,3.29481802290738e-09,1e-08
1371,3.36396979408546e-09,1e-08
1372,3.29913308453252e-09,1e-08
1373,3.37748201223444e-09,1e-08
1374,3.32489516801765e-09,1e-08
1375,3.40225575264139e-09,1e-08
1376,3.34722558574183e-09,1e-08
1377,3.40496228825779e-09,1e-08
1378,3.35317059299641e-09,1e-08
1379,3.41351539722498e-09,1e-08
1380,3.36506901041287e-09,1e-08
1381,3.4190755889305e-09,1e-08
1382,3.38494915996995e-09,1e-08
1383,3.43236956126819e-09,1e-08
1384,3.38344255852604e-09,1e-08
1385,3.4362691917913e-09,1e-08
1386,3.4040863407015e-09,1e-08
1387,3.43922201107205e-09,1e-08
1388,3.37537865922941e-09,1e-08
1389,3.43052299642978e-09,1e-08
1390,3.37454078239552e-09,1e-08
1391,3.43155712745179e-09,1e-08
1392,3.37334295422411e-09,1e-08
1393,3.41282697761428e-09,1e-08
1394,3.35804736057894e-09,1e-08
1395,3.40827032722584e-09,1e-08
1396,3.34690205760346e-09,1e-08
1397,3.39777527784391e-09,1e-08
1398,3.34133449690548e-09,1e-08
1399,3.39036086745713e-09,1e-08
1400,3.33197651790629e-09,1e-08
1401,3.36749294675317e-09,1e-08
1402,3.31169841885879e-09,1e-08
1403,3.35940128628878e-09,1e-08
1404,3.29835166276311e-09,1e-08
1405,3.33283017103412e-09,1e-08
1406,3.28016514378176e-09,1e-08
1407,3.3136930730848e-09,1e-08
1408,3.25920579180631e-09,1e-08
1409,3.28343405951317e-09,1e-08
1410,3.22898169739915e-09,1e-08
1411,3.26769143872237e-09,1e-08
1412,3.20411142951958e-09,1e-08
1413,3.22789414055223e-09,1e-08
1414,3.18193562984804e-09,1e-08
1415,3.20791192876299e-09,1e-08
1416,3.15164108342334e-09,1e-08
1417,3.19528497259569e-09,1e-08
1418,3.12361622697082e-09,1e-08
1419,3.15720517569926e-09,1e-08
1420,3.10450109407211e-09,1e-08
1421,3.12479648221059e-09,1e-08
1422,3.07756550137858e-09,1e-08
1423,3.101767168088e-09,1e-08
1424,3.03401159324546e-09,1e-08
1425,3.06597540814807e-09,1e-08
1426,3.00798507731284e-09,1e-08
1427,3.02591358105127e-09,1e-08
1428,2.96687845173278e-09,1e-08
1429,2.97913689854159e-09,1e-08
1430,2.91858401031934e-09,1e-08
1431,2.95887255300288e-09,1e-08
1432,2.90385532168023e-09,1e-08
1433,2.91603573530988e-09,1e-08
1434,2.86628148902004e-09,1e-08
1435,2.88502602735281e-09,1e-08
1436,2.83561344686982e-09,1e-08
1437,2.86044237717934e-09,1e-08
1438,2.80663053137984e-09,1e-08
1439,2.80900670943793e-09,1e-08
1440,2.75876078703798e-09,1e-08
1441,2.77457028760794e-09,1e-08
1442,2.72667532648175e-09,1e-08
1443,2.7419207721617e-09,1e-08
1444,2.69393190432404e-09,1e-08
1445,2.70678057185476e-09,1e-08
1446,2.64763701128242e-09,1e-08
1447,2.66888393103216e-09,1e-08
1448,2.60876632569488e-09,1e-08
1449,2.62892265364623e-09,1e-08
1450,2.58151140794996e-09,1e-08
1451,2.5266741922852e-09,1e-08
1452,2.53462794690837e-09,1e-08
1453,2.55043313614139e-09,1e-08
1454,2.49469906694176e-09,1e-08
1455,2.51886634403888e-09,1e-08
1456,2.45312833727044e-09,1e-08
1457,2.47378988365954e-09,1e-08
1458,2.42232514302529e-09,1e-08
1459,2.43369101782848e-09,1e-08
1460,2.37700985655519e-09,1e-08
1461,2.42148285353786e-09,1e-08
1462,2.34283091451909e-09,1e-08
1463,2.35821321975817e-09,1e-08
1464,2.31192330591303e-09,1e-08
1465,2.31659255257524e-09,1e-08
1466,2.26519588652148e-09,1e-08
1467,2.23942936052862e-09,1e-08
1468,2.22308470709625e-09,1e-08
1469,2.24608354747123e-09,1e-08
1470,2.19466644964891e-09,1e-08
1471,2.20481592241585e-09,1e-08
1472,2.14519338812746e-09,1e-08
1473,2.16310599764479e-09,1e-08
1474,2.11686820549798e-09,1e-08
1475,2.12276266298172e-09,1e-08
1476,2.07671307566611e-09,1e-08
1477,2.08364617520752e-09,1e-08
1478,2.0400199751782e-09,1e-08
1479,2.05020612983954e-09,1e-08
1480,2.01648817109592e-09,1e-08
1481,2.01646078513974e-09,1e-08
1482,1.95990781598868e-09,1e-08
1483,1.9751299323037e-09,1e-08
1484,1.913804275834e-09,1e-08
1485,1.93239583699156e-09,1e-08
1486,1.89248515120269e-09,1e-08
1487,1.9588065640819e-09,1e-08
1488,1.8540175104553e-09,1e-08
1489,1.87343615876928e-09,1e-08
1490,1.79587194872173e-09,1e-08
1491,1.83180728739313e-09,1e-08
1492,1.75568000244182e-09,1e-08
1493,1.79650793534203e-09,1e-08
1494,1.74987691445839e-09,1e-08
1495,1.75548633385458e-09,1e-08
1496,1.69648491351077e-09,1e-08
1497,1.73812849386724e-09,1e-08
1498,1.67785547125959e-09,1e-08
1499,1.68184094840298e-09,1e-08
1500,1.64297167591339e-09,1e-08
1501,1.64887607358399e-09,1e-08
1502,1.60363380514526e-09,1e-08
1503,1.61763308202197e-09,1e-08
1504,1.57624141765007e-09,1e-08
1505,1.5808494228622e-09,1e-08
1506,1.55267117136432e-09,1e-08
1507,1.56008999973514e-09,1e-08
1508,1.51086967756998e-09,1e-08
1509,1.5212777064713e-09,1e-08
1510,1.47151981134102e-09,1e-08
1511,1.48319833975637e-09,1e-08
1512,1.44068977738693e-09,1e-08
1513,1.45598604184896e-09,1e-08
1514,1.41703497045778e-09,1e-08
1515,1.41854266856128e-09,1e-08
1516,1.3723129983454e-09,1e-08
1517,1.39012228693132e-09,1e-08
1518,1.34456414010636e-09,1e-08
1519,1.41536827699802e-09,1e-08
1520,1.31850597673253e-09,1e-08
1521,1.32911007351162e-09,1e-08
1522,1.29392007326251e-09,1e-08
1523,1.30159106210283e-09,1e-08
1524,1.2582685751812e-09,1e-08
1525,1.27448141985523e-09,1e-08
1526,1.22458079561374e-09,1e-08
1527,1.24062817401078e-09,1e-08
1528,1.19986927019498e-09,1e-08
1529,1.20896614846266e-09,1e-08
1530,1.26303274028648e-09,1e-08
1531,1.18910509316795e-09,1e-08
1532,1.149891857895e-09,1e-08
1533,1.16498983732726e-09,1e-08
1534,1.11570656136013e-09,1e-08
1535,1.14288252680045e-09,1e-08
1536,1.08954269584113e-09,1e-08
1537,1.10525625057366e-09,1e-08
1538,1.06471354964203e-09,1e-08
1539,1.08971504091122e-09,1e-08
1540,1.03399411418739e-09,1e-08
1541,1.05183784264467e-09,1e-08
1542,9.99376247786928e-10,1e-08
1543,1.0217343818021e-09,1e-08
1544,9.92180091896257e-10,1e-08
1545,1.00360957527644e-09,1e-08
1546,9.66133877044608e-10,1e-08
1547,9.7571055361819e-10,1e-08
1548,9.42956215100428e-10,1e-08
1549,9.65200899243016e-10,1e-08
1550,9.13708807053595e-10,1e-08
1551,9.28428871988081e-10,1e-08
1552,8.9693827274302e-10,1e-08
1553,9.11344042686601e-10,1e-08
1554,8.68396643099994e-10,1e-08
1555,8.67611914995141e-10,1e-08
1556,8.44297843517476e-10,1e-08
1557,8.77164041624312e-10,1e-08
1558,8.12208186383454e-10,1e-08
1559,8.41090783686537e-10,1e-08
1560,8.04857443317899e-10,1e-08
1561,8.36135788533846e-10,1e-08
1562,7.80357727801323e-10,1e-08
1563,7.95022822843638e-10,1e-08
1564,7.63382022601015e-10,1e-08
1565,7.84855410421119e-10,1e-08
1566,7.44506522511884e-10,1e-08
1567,7.57997702120719e-10,1e-08
1568,7.23256095961341e-10,1e-08
1569,7.42940924810858e-10,1e-08
1570,7.03684194615222e-10,1e-08
1571,7.20549592309783e-10,1e-08
1572,6.86500020332067e-10,1e-08
1573,6.99464541275241e-10,1e-08
1574,6.7578266029569e-10,1e-08
1575,6.79471566796257e-10,1e-08
1576,6.4970814742378e-10,1e-08
1577,6.86176584907281e-10,1e-08
1578,6.31461591525631e-10,1e-08
1579,6.38750064070111e-10,1e-08
1580,5.89244786493526e-10,1e-08
1581,6.15614628487211e-10,1e-08
1582,5.93937141079534e-10,1e-08
1583,6.10365412912384e-10,1e-08
1584,5.77721106093608e-10,1e-08
1585,5.91787573495549e-10,1e-08
1586,5.56437065651416e-10,1e-08
1587,6.10037664342621e-10,1e-08
1588,5.45694066031036e-10,1e-08
1589,5.61541254672602e-10,1e-08
1590,5.25393524764893e-10,1e-08
1591,5.4087209195011e-10,1e-08
1592,5.13302715414897e-10,1e-08
1593,5.26495662176458e-10,1e-08
1594,5.05591394534124e-10,1e-08
1595,5.10303064135224e-10,1e-08
1596,4.9209339250794e-10,1e-08
1597,5.17285293297832e-10,1e-08
1598,4.69881302245424e-10,1e-08
1599,4.54144727968088e-10,1e-08
1600,4.60723803551851e-10,1e-08
1601,4.70392370599351e-10,1e-08
1602,4.4489623186617e-10,1e-08
1603,4.66335282266067e-10,1e-08
1604,4.2887120582758e-10,1e-08
1605,4.42767031243832e-10,1e-08
1606,4.15118029630087e-10,1e-08
1607,4.38163943896323e-10,1e-08
1608,4.07648783160105e-10,1e-08
1609,4.21706597693868e-10,1e-08
1610,3.96771466270585e-10,1e-08
1611,3.94733273258124e-10,1e-08
1612,3.79777949466346e-10,1e-08
1613,3.99422275384644e-10,1e-08
1614,3.66131010731951e-10,1e-08
1615,3.85566119183389e-10,1e-08
1616,3.43821390199663e-10,1e-08
1617,3.72750274980808e-10,1e-08
1618,3.48802112904564e-10,1e-08
1619,3.63073941576914e-10,1e-08
1620,3.32465755161253e-10,1e-08
1621,3.55275320926977e-10,1e-08
1622,3.272113309611e-10,1e-08
1623,3.43171434104156e-10,1e-08
1624,3.21338421288706e-10,1e-08
1625,3.3548741430819e-10,1e-08
1626,3.0792322683041e-10,1e-08
1627,3.19229712248821e-10,1e-08
1628,2.94389485113644e-10,1e-08
1629,3.08513056181768e-10,1e-08
1630,2.93892062893493e-10,1e-08
1631,2.92588081081372e-10,1e-08
1632,2.78029709325836e-10,1e-08
1633,2.85234560581258e-10,1e-08
1634,2.69543389179781e-10,1e-08
1635,2.78282059395253e-10,1e-08
1636,2.59893262148377e-10,1e-08
1637,2.76473175588719e-10,1e-08
1638,2.4756190674435e-10,1e-08
1639,2.69140286722209e-10,1e-08
1640,2.42254926451433e-10,1e-08
1641,2.59099207656753e-10,1e-08
1642,2.33942591700921e-10,1e-08
1643,2.47615841545496e-10,1e-08
1644,2.29489760939156e-10,1e-08
1645,2.12747470457734e-10,1e-08
1646,2.18439188355067e-10,1e-08
1647,2.25863766062629e-10,1e-08
1648,2.88724171136794e-10,1e-08
1649,2.26026894080786e-10,1e-08
1650,1.85574738686041e-10,1e-08
1651,2.07049601902751e-10,1e-08
1652,1.98625173434213e-10,1e-08
1653,2.0692936210212e-10,1e-08
1654,1.88679410846798e-10,1e-08
1655,2.04627438651855e-10,1e-08
1656,1.85304854124001e-10,1e-08
1657,1.96406842138638e-10,1e-08
1658,1.77980956324246e-10,1e-08
1659,1.9132170049584e-10,1e-08
1660,1.7155917642226e-10,1e-08
1661,1.83690827115845e-10,1e-08
1662,1.66229942384812e-10,1e-08
1663,1.75311640611111e-10,1e-08
1664,1.64364128801465e-10,1e-08
1665,1.68080527003892e-10,1e-08
1666,1.54680419983898e-10,1e-08
1667,1.61619591296043e-10,1e-08
1668,1.50018254398497e-10,1e-08
1669,1.60691806773442e-10,1e-08
1670,1.46344091018118e-10,1e-08
1671,1.61902304222983e-10,1e-08
1672,1.40014385057717e-10,1e-08
1673,1.47250589735159e-10,1e-08
1674,1.38442799264087e-10,1e-08
1675,1.45254951501214e-10,1e-08
1676,1.32239466732047e-10,1e-08
1677,1.41422034554399e-10,1e-08
1678,1.28703001434226e-10,1e-08
1679,1.33495731702652e-10,1e-08
1680,1.24412778341714e-10,1e-08
1681,1.27098634929071e-10,1e-08
1682,1.25966900325907e-10,1e-08
1683,1.24762620065097e-10,1e-08
1684,1.15750459780294e-10,1e-08
1685,1.24004588817275e-10,1e-08
1686,1.18824955354849e-10,1e-08
1687,1.16220257716276e-10,1e-08
1688,1.11254885796952e-10,1e-08
1689,1.23019661490719e-10,1e-08
1690,9.368617162734e-11,1e-08
1691,1.08393017733774e-10,1e-08
1692,1.02472025010354e-10,1e-08
1693,1.14994115114946e-10,1e-08
1694,1.09386318020023e-10,1e-08
1695,1.05577188324535e-10,1e-08
1696,9.06979918868522e-11,1e-08
1697,7.63515622035771e-11,1e-08
1698,9.39545023344777e-11,1e-08
1699,8.42334348546706e-11,1e-08
1700,8.56527909329715e-11,1e-08
1701,1.10159421118363e-10,1e-08
1702,8.3077830399435e-11,1e-08
1703,9.81931585416239e-11,1e-08
1704,8.89906932184197e-11,1e-08
1705,8.54617932017099e-11,1e-08
1706,8.42469412084694e-11,1e-08
1707,8.34456313755016e-11,1e-08
1708,7.10694564371331e-11,1e-08
1709,8.47174744043395e-11,1e-08
1710,7.7137573710013e-11,1e-08
1711,7.70144439286172e-11,1e-08
1712,7.65413454110708e-11,1e-08
1713,7.56844824968761e-11,1e-08
1714,7.64203565637391e-11,1e-08
1715,7.44191293124594e-11,1e-08
1716,6.99567994051624e-11,1e-08
1717,7.29237961342606e-11,1e-08
1718,7.13899220427734e-11,1e-08
1719,6.96282352618332e-11,1e-08
1720,7.01615555936031e-11,1e-08
1721,1.13801260921876e-10,1e-08
1722,6.81748547997923e-11,1e-08
1723,6.53488772271262e-11,1e-08
1724,6.8550427948785e-11,1e-08
1725,5.24990055733088e-11,1e-08
1726,6.51708168491764e-11,1e-08
1727,6.3544937385557e-11,1e-08
1728,6.39022398410343e-11,1e-08
1729,5.14458213575111e-11,1e-08
1730,6.38439118236134e-11,1e-08
1731,6.11993881199521e-11,1e-08
1732,6.055117635924e-11,1e-08
1733,6.09431906254454e-11,1e-08
1734,6.11935187467624e-11,1e-08
1735,5.86704912230099e-11,1e-08
1736,6.17711885540266e-11,1e-08
1737,5.40679867972576e-11,1e-08
1738,5.80751451051505e-11,1e-08
1739,5.51866752090912e-11,1e-08
1740,5.11677950932311e-11,1e-08
1741,5.27162292119646e-11,1e-08
1742,5.88034560339096e-11,1e-08
1743,5.24551376186097e-11,1e-08
1744,6.03565965615691e-11,1e-08
1745,5.21265333579746e-11,1e-08
1746,5.85701346792845e-11,1e-08
1747,5.12626979403795e-11,1e-08
1748,5.65924985292635e-11,1e-08
1749,5.08161677096258e-11,1e-08
1750,5.59526967353648e-11,1e-08
1751,5.35127268879908e-11,1e-08
1752,5.82426154342809e-11,1e-08
1753,4.71026854074546e-11,1e-08
1754,5.61977111754065e-11,1e-08
1755,2.96669051574216e-11,1e-08
1756,5.69360151311834e-11,1e-08
1757,4.41251416576155e-11,1e-08
1758,5.57801613517332e-11,1e-08
1759,4.25849296667482e-11,1e-08
1760,5.55495102263522e-11,1e-08
1761,4.76135473259724e-11,1e-08
1762,5.66195019781365e-11,1e-08
1763,4.84778294278617e-11,1e-08
1764,5.63014464562385e-11,1e-08
1765,4.48571442155762e-11,1e-08
1766,5.6566907397523e-11,1e-08
1767,4.09415165140418e-11,1e-08
1768,5.28759826837397e-11,1e-08
1769,4.49186393330528e-11,1e-08
1770,5.43924773343e-11,1e-08
1771,3.98278809780427e-11,1e-08
1772,5.55195798885266e-11,1e-08
1773,4.02750763924921e-11,1e-08
1774,5.55658877889929e-11,1e-08
1775,4.70262938590328e-11,1e-08
1776,5.84354321521662e-11,1e-08
1777,4.20171508136594e-11,1e-08
1778,5.75936504205167e-11,1e-08
1779,4.14403914274772e-11,1e-08
1780,5.79918777207187e-11,1e-08
1781,4.39387756859399e-11,1e-08
1782,5.17073529470438e-11,1e-08
1783,4.27829242781132e-11,1e-08
1784,5.12401340899707e-11,1e-08
1785,3.82687540019076e-11,1e-08
1786,5.63512190758207e-11,1e-08
1787,4.36549573417709e-11,1e-08
1788,1.75740212960514e-10,1e-08
1789,4.24288559842867e-11,1e-08
1790,4.0466949268099e-11,1e-08
1791,4.09429271469411e-11,1e-08
1792,5.19025731179707e-11,1e-08
1793,4.35433840315526e-11,1e-08
1794,5.08624303934884e-11,1e-08
1795,4.15477036615901e-11,1e-08
1796,5.54185901173598e-11,1e-08
1797,4.28689605533595e-11,1e-08
1798,5.57358538658241e-11,1e-08
1799,4.55945031729074e-11,1e-08
1800,5.24226795485754e-11,1e-08
1801,4.50094650477328e-11,1e-08
1802,5.9732456249639e-11,1e-08
1803,4.38130017243249e-11,1e-08
1804,5.89991030317685e-11,1e-08
1805,4.23677186181929e-11,1e-08
1806,5.45768989265293e-11,1e-08
1807,4.34462478938329e-11,1e-08
1808,5.35764339460587e-11,1e-08
1809,4.28310065808108e-11,1e-08
1810,5.20682887493782e-11,1e-08
1811,4.31795293665697e-11,1e-08
1812,5.82195079521853e-11,1e-08
1813,4.71055194941307e-11,1e-08
1814,5.44958707982322e-11,1e-08
1815,4.08373292728047e-11,1e-08
1816,5.43085921665653e-11,1e-08
1817,3.91189512053306e-11,1e-08
1818,5.29160114273779e-11,1e-08
1819,4.26556877815998e-11,1e-08
1820,5.33317160084378e-11,1e-08
1821,4.52499316709826e-11,1e-08
1822,5.30937702163583e-11,1e-08
1823,5.07026867489967e-11,1e-08
1824,5.69619187331882e-11,1e-08
1825,4.39281535230281e-11,1e-08
1826,5.53917542621601e-11,1e-08
1827,4.55470051088649e-11,1e-08
1828,5.4307952598742e-11,1e-08
1829,7.19404216032506e-11,1e-08
1830,5.55063902040121e-11,1e-08
1831,4.54041065734857e-11,1e-08
1832,5.23266697975664e-11,1e-08
1833,4.23737094159791e-11,1e-08
1834,5.54503055473985e-11,1e-08
1835,4.50042874428333e-11,1e-08
1836,5.5528254651506e-11,1e-08
1837,5.03023261567047e-11,1e-08
1838,5.39479877968915e-11,1e-08
1839,4.7727774335052e-11,1e-08
1840,5.31676567371586e-11,1e-08
1841,4.56289155538979e-11,1e-08
1842,5.30038265518831e-11,1e-08
1843,4.58951561583005e-11,1e-08
1844,5.30629450442713e-11,1e-08
1845,4.1880373720773e-11,1e-08
1846,4.870330751788e-11,1e-08
1847,4.59404397772123e-11,1e-08
1848,5.35677017403049e-11,1e-08
1849,4.35355509675319e-11,1e-08
1850,5.2887473700457e-11,1e-08
1851,4.3832639486776e-11,1e-08
1852,5.14663925968556e-11,1e-08
1853,4.39948580062095e-11,1e-08
1854,5.28544444772115e-11,1e-08
1855,4.79923985819349e-11,1e-08
1856,4.82053070010971e-11,1e-08
1857,4.67154527540588e-11,1e-08
1858,4.84323837082901e-11,1e-08
1859,4.13619588807803e-11,1e-08
1860,4.51941564961877e-11,1e-08
1861,4.48024661211436e-11,1e-08
1862,5.69210937499875e-11,1e-08
1863,4.73847603856163e-11,1e-08
1864,5.13929338575906e-11,1e-08
1865,4.54532993368234e-11,1e-08
1866,5.0287047129118e-11,1e-08
1867,4.66266800713062e-11,1e-08
1868,5.28817350680121e-11,1e-08
1869,4.765924773186e-11,1e-08
1870,5.30094003354401e-11,1e-08
1871,3.65702994238944e-11,1e-08
1872,5.43041997522311e-11,1e-08
1873,4.86382147783737e-11,1e-08
1874,4.78331589192542e-11,1e-08
1875,4.52157996170919e-11,1e-08
1876,4.96171455144457e-11,1e-08
1877,4.61064141444789e-11,1e-08
1878,5.89550477079751e-11,1e-08
1879,4.78578820003439e-11,1e-08
1880,5.23947620326737e-11,1e-08
1881,4.88889439389406e-11,1e-08
1882,4.87523774605694e-11,1e-08
1883,4.62053490957091e-11,1e-08
1884,4.14625911389236e-11,1e-08
1885,4.75914099803069e-11,1e-08
1886,5.41834032891906e-11,1e-08
1887,4.63619467022231e-11,1e-08
1888,5.2159422799695e-11,1e-08
1889,4.74108893937995e-11,1e-08
1890,5.48083181382191e-11,1e-08
1891,4.62442104132578e-11,1e-08
1892,5.21780485519769e-11,1e-08
1893,4.66127352694614e-11,1e-08
1894,4.90462549592225e-11,1e-08
1895,4.6156003251886e-11,1e-08
1896,6.16376951880853e-11,1e-08
1897,4.42982645725278e-11,1e-08
1898,5.04731438016063e-11,1e-08
1899,4.60744088198832e-11,1e-08
1900,4.75297782870364e-11,1e-08
1901,4.92992431905629e-11,1e-08
1902,4.94490717827359e-11,1e-08
1903,5.60888969366253e-11,1e-08
1904,5.2963949464001e-11,1e-08
1905,4.67203348388546e-11,1e-08
1906,5.13644088027548e-11,1e-08
1907,4.78114484977064e-11,1e-08
1908,4.35248531692813e-11,1e-08
1909,5.08366966305275e-11,1e-08
1910,5.31435473333352e-11,1e-08
1911,4.8122286908113e-11,1e-08
1912,5.07872551157561e-11,1e-08
1913,4.1159453740215e-11,1e-08
1914,4.74100006637337e-11,1e-08
1915,4.73090022034793e-11,1e-08
1916,5.22511340838114e-11,1e-08
1917,4.69864258723022e-11,1e-08
1918,4.93185611297217e-11,1e-08
1919,4.39028174147926e-11,1e-08
1920,4.7295210151604e-11,1e-08
1921,4.75239521002258e-11,1e-08
1922,5.20215479663413e-11,1e-08
1923,4.68121549459529e-11,1e-08
1924,5.66321294546295e-11,1e-08
1925,4.71821311407403e-11,1e-08
1926,5.0281575665637e-11,1e-08
1927,4.58409696013014e-11,1e-08
1928,5.12363384689138e-11,1e-08
1929,6.65337264483382e-11,1e-08
1930,6.0495195643559e-11,1e-08
1931,4.70437525011755e-11,1e-08
1932,4.97925370513655e-11,1e-08
1933,4.55199428273935e-11,1e-08
1934,4.6531494133691e-11,1e-08
1935,4.38946625158475e-11,1e-08
1936,4.99746687381226e-11,1e-08
1937,4.51756253235254e-11,1e-08
1938,5.14896994501699e-11,1e-08
1939,4.61635192081954e-11,1e-08
1940,5.6283049170503e-11,1e-08
1941,4.6873970663311e-11,1e-08
1942,5.28948824531439e-11,1e-08
1943,5.02341019243428e-11,1e-08
1944,4.75467702422076e-11,1e-08
1945,5.13985864435039e-11,1e-08
1946,4.6271672549171e-11,1e-08
1947,4.76152136631057e-11,1e-08
1948,5.02474366681554e-11,1e-08
1949,4.57110321618418e-11,1e-08
1950,4.90232212393611e-11,1e-08
1951,4.89882940416304e-11,1e-08
1952,4.86544731904428e-11,1e-08
1953,4.64246992633079e-11,1e-08
1954,4.98046089590612e-11,1e-08
1955,5.04685887731649e-11,1e-08
1956,4.97892282948908e-11,1e-08


==> img/DataCSV/Fig1b_tol1.000000e-01.csv <==
x1,y1,y2
1,177.438506785184,0.1
2,311.017802660287,0.1
3,145.773829183711,0.1
4,10.1126043285021,0.1
5,0.108126685001127,0.1
6,0.018252180762921,0.1
7,0.0160797704347994,0.1
8,0.014235901989476,0.1
9,0.0128504215884805,0.1
10,0.0117773185705446,0.1
11,0.0109244972515576,0.1
12,0.0102319347031583,0.1
13,0.00965917740173217,0.1
14,0.00917811499771759,0.1
15,0.00876867571676529,0.1
16,0.0084161795345101,0.1
17,0.00810966030586414,0.1
18,0.00784077166947969,0.1
19,0.00760305501407704,0.1
20,0.00739143814667888,0.1
21,0.00720188464728241,0.1
22,0.00703114391555173,0.1
23,0.00687656988322157,0.1
24,0.00673598746145094,0.1
25,0.0066075927345929,0.1
26,0.00648987739758475,0.1
27,0.00638157085661358,0.1
28,0.00628159537321554,0.1
29,0.00618903096100566,0.1
30,0.00610308765436202,0.1
31,0.00602308340900755,0.1
32,0.00594842634640744,0.1
33,0.00587860038383678,0.1
34,0.00581315351913483,0.1
35,0.0057516882138594,0.1
36,0.00569385345842384,0.1
37,0.00563933817687125,0.1
38,0.00558786572345832,0.1
39,0.00553918926033878,0.1
40,0.0054930878579803,0.1
41,0.00544936319420727,0.1
42,0.00540783674100065,0.1
43,0.00536834736024456,0.1
44,0.00533074924461823,0.1
45,0.00529491013830298,0.1
46,0.00526070980352304,0.1
47,0.0052280386888852,0.1
48,0.00519679676936693,0.1
49,0.0051668925368061,0.1
50,0.00513824211239903,0.1
51,0.00511076847166442,0.1
52,0.00508440075661118,0.1
53,0.00505907367510675,0.1
54,0.00503472696385362,0.1
55,0.00501130491455125,0.1
56,0.00498875595419342,0.1
57,0.00496703226573894,0.1
58,0.00494608945538204,0.1
59,0.00492588625198426,0.1
60,0.00490638423612278,0.1
61,0.00488754759935565,0.1
62,0.00486934292701446,0.1


==> img/DataCSV/Fig1b_tol1.000000e-02.csv <==
x1,y1,y2
1,1680.83208330729,0.01
2,1263.19828738477,0.01
3,2327.10574738876,0.01
4,2118.07735084399,0.01
5,2284.66274856357,0.01
6,2520.69942306593,0.01
7,1103.32608649012,0.01
8,771.503525485541,0.01
9,534.362642821651,0.01
10,1313.42578729564,0.01
11,1041.49840253213,0.01
12,406.746409979062,0.01
13,945.955770305516,0.01
14,873.97154864701,0.01
15,1068.57472986634,0.01
16,1417.24027437447,0.01
17,553.054204187708,0.01
18,177.550516413191,0.01
19,1945.52916458206,0.01
20,349.21557323956,0.01
21,460.30842703768,0.01
22,332.623945580566,0.01
23,1433.11592794241,0.01
24,86.8294615295107,0.01
25,905.080749642134,0.01
26,70.1085470599201,0.01
27,133.311782740138,0.01
28,393.518551905132,0.01
29,743.505596129562,0.01
30,30.5255278800363,0.01
31,83.6135606373215,0.01
32,506.014304888358,0.01
33,1766.84335055647,0.01
34,28.7623271673496,0.01
35,37.8296357453384,0.01
36,107.456450992137,0.01
37,330.63430208639,0.01
38,1383.02923393587,0.01
39,298.267417097306,0.01
40,3.86349595455435,0.01
41,5.45698647054591,0.01
42,20.8562176121919,0.01
43,54.5395301781343,0.01
44,159.656224570503,0.01
45,517.976397501974,0.01
46,1081.20514537522,0.01
47,194.157465596718,0.01
48,19.1251724191331,0.01
49,9.59812641433357,0.01
50,10.2212146441564,0.01
51,11.9496151318707,0.01
52,25.5720808917588,0.01
53,42.2486751171287,0.01
54,76.5862614552694,0.01
55,173.000262804186,0.01
56,428.057922747624,0.01
57,1054.09831928121,0.01
58,1942.98061445723,0.01
59,115.54310723686,0.01
60,11.1647285910407,0.01
61,9.3751901162093,0.01
62,3.24133448677,0.01
63,17.5417918555398,0.01
64,12.9247871797819,0.01
65,11.2507187507141,0.01
66,12.9037456468136,0.01
67,6.56842017822471,0.01
68,10.7370536937957,0.01
69,10.6629977901444,0.01
70,32.923016154786,0.01
71,33.1572596696856,0.01
72,47.8370119151492,0.01
73,80.4308635703411,0.01
74,234.502808794667,0.01
75,301.21550360283,0.01
76,899.366548849282,0.01
77,1084.61412539877,0.01
78,1084.13725463037,0.01
79,62.8783622578016,0.01
80,9.28164358791359,0.01
81,4.80432056444823,0.01
82,3.06017728990088,0.01
83,7.52534633490374,0.01
84,8.46643956572798,0.01
85,9.47098789915515,0.01
86,11.8088733516259,0.01
87,11.3073458516555,0.01
88,4.87606550282913,0.01
89,4.99980027406583,0.01
90,10.8559502361602,0.01
91,12.1227202268591,0.01
92,12.660287845768,0.01
93,14.2712027644497,0.01
94,12.7469542277873,0.01
95,4.80914119361811,0.01
96,7.27301699025918,0.01
97,13.9218836705806,0.01
98,14.2681302213274,0.01
99,12.1101254870423,0.01
100,8.86805949244094,0.01
101,4.3096699849886,0.01
102,15.0070938458676,0.01
103,12.5350948072882,0.01
104,19.3850461742238,0.01
105,11.4425072610584,0.01
106,34.6402418196853,0.01
107,56.0497664330313,0.01
108,70.9068284866175,0.01
109,107.853692981988,0.01
110,152.381482521766,0.01
111,170.908056054419,0.01
112,333.438742394289,0.01
113,354.568914489002,0.01
114,771.574774139424,0.01
115,1397.72264570662,0.01
116,1574.07084231166,0.01
117,1444.20571524836,0.01
118,313.395323565597,0.01
119,28.526749306755,0.01
120,3.52399835665698,0.01
121,1.08362611015625,0.01
122,4.46596776337673,0.01
123,2.99994788943885,0.01
124,3.29636550201879,0.01
125,4.59872461786972,0.01
126,1.41590058975624,0.01
127,5.32756920899789,0.01
128,1.44436006243129,0.01
129,4.95700354561121,0.01
130,3.64761506383139,0.01
131,3.51106645786693,0.01
132,5.36309395105474,0.01
133,1.35253870542699,0.01
134,6.05297947312946,0.01
135,1.92657270912406,0.01
136,5.48190083497634,0.01
137,4.40824727762803,0.01
138,3.71106813788728,0.01
139,6.23589868103606,0.01
140,1.27430658230065,0.01
141,6.85742940718244,0.01
142,2.52454861025977,0.01
143,6.03800901370928,0.01
144,5.29753867249151,0.01
145,3.887962247689,0.01
146,7.22862399745043,0.01
147,1.21648898477992,0.01
148,7.74567377264596,0.01
149,3.25531054662032,0.01
150,6.62182775390539,0.01
151,6.3329254968927,0.01
152,4.03189390481893,0.01
153,8.35353028564089,0.01
154,1.25362066862025,0.01
155,8.72201447459397,0.01
156,4.13898548353373,0.01
157,7.22829440717867,0.01
158,7.53374273905282,0.01
159,4.13169448292833,0.01
160,9.6235566925934,0.01
161,1.48337713770087,0.01
162,9.79017196219413,0.01
163,5.19888736034112,0.01
164,7.85029617420017,0.01
165,8.92158200438675,0.01
166,4.17513404793259,0.01
167,11.0517969257112,0.01
168,1.96658043955504,0.01
169,10.9536977878489,0.01
170,6.46086046546092,0.01
171,8.47671651486755,0.01
172,10.5210798844494,0.01
173,4.15286205338939,0.01
174,12.6521366669903,0.01
175,2.71237833890803,0.01
176,12.2064827058086,0.01
177,7.96718379907731,0.01
178,9.11937501657446,0.01
179,12.3300284386833,0.01
180,4.0329787906466,0.01
181,14.4471515673157,0.01
182,3.73624498691105,0.01
183,13.6222201617392,0.01
184,9.6639232422584,0.01
185,9.69977989266948,0.01
186,14.3496206870604,0.01
187,3.70202810928438,0.01
188,16.4970077721249,0.01
189,5.23738170969102,0.01
190,15.374530632143,0.01
191,11.8295443103121,0.01
192,10.8961453911864,0.01
193,16.3368464949393,0.01
194,4.32830569571857,0.01
195,17.2743448483821,0.01
196,5.57112680417124,0.01
197,13.7613610462474,0.01
198,12.2936499743718,0.01
199,6.2087311247647,0.01
200,15.2810323357387,0.01
201,6.43685449387892,0.01
202,10.4602915353607,0.01
203,15.3205654533303,0.01
204,6.67990035825653,0.01
205,11.2576665500369,0.01
206,18.5184931203841,0.01
207,13.4890699806582,0.01
208,10.2877761717425,0.01
209,18.9676956939124,0.01
210,28.4252097241298,0.01
211,29.4029559376964,0.01
212,26.8596825476538,0.01
213,21.5092921242657,0.01
214,32.9439348037203,0.01
215,30.3194896162671,0.01
216,43.371629543452,0.01
217,52.2362083145575,0.01
218,61.1961395621505,0.01
219,95.8920469426532,0.01
220,80.5382499129174,0.01
221,116.262359272722,0.01
222,151.460558259928,0.01
223,230.814535656358,0.01
224,304.223718607233,0.01
225,363.384065935569,0.01
226,300.851857610444,0.01
227,503.149914546294,0.01
228,484.453806742271,0.01
229,902.648763342723,0.01
230,1315.11376793554,0.01
231,1158.64447803148,0.01
232,1081.60745857594,0.01
233,1899.8546171957,0.01
234,1765.2813091891,0.01
235,1090.62895063277,0.01
236,501.032648314067,0.01
237,181.25977897022,0.01
238,53.4775075901696,0.01
239,13.1692399491851,0.01
240,2.75293595040893,0.01
241,0.501614296252911,0.01
242,0.0796402015632092,0.01
243,0.00537011307443996,0.01
244,0.00220247433951895,0.01
245,0.00503156564600623,0.01
246,0.0029063531192187,0.01
247,0.00357285581297092,0.01
248,0.00434064881508469,0.01
249,0.00154027305343616,0.01
250,0.00487485100335842,0.01
251,0.00108772282759196,0.01
252,0.00420856575654009,0.01
253,0.00277584963020317,0.01
254,0.00294707660308846,0.01
255,0.00392359578461519,0.01
256,0.00115058580855038,0.01
257,0.00428652364971901,0.01
258,0.00114054449692533,0.01
259,0.00360566499258082,0.01
260,0.00261608406900122,0.01
261,0.0024134777008647,0.01
262,0.00353389671560333,0.01
263,0.000842500427115296,0.01
264,0.0037569456434465,0.01
265,0.0011730021689344,0.01
266,0.00307671451045727,0.01
267,0.00244686906462301,0.01
268,0.00196109351605908,0.01
269,0.00317182715800756,0.01
270,0.000610248048070088,0.01
271,0.00328214315485798,0.01
272,0.00118388063624687,0.01
273,0.00261421032000392,0.01
274,0.00227321144024615,0.01
275,0.00157923567987378,0.01
276,0.00283724729874919,0.01
277,0.000452403153255982,0.01
278,0.00285804006215973,0.01
279,0.0011752445120786,0.01
280,0.00221119696542581,0.01
281,0.00209911884804646,0.01
282,0.00125850270244573,0.01
283,0.00252961488437077,0.01
284,0.000368496332338071,0.01
285,0.0024805666933328,0.01
286,0.00115026987329763,0.01
287,0.00186126056171771,0.01
288,0.00192772817023571,0.01
289,0.000990666220754929,0.01
290,0.00224807639459438,0.01
291,0.000346684418161951,0.01
292,0.0021457394033587,0.01
293,0.00111231345232471,0.01
294,0.00155851561363624,0.01
295,0.00176143186587926,0.01
296,0.000768578717356751,0.01
297,0.00199154469029667,0.01
298,0.000359988218103813,0.01
299,0.00184971868240929,0.01
300,0.00106452048805344,0.01
301,0.00129758715142971,0.01
302,0.0016019960000108,0.01
303,0.000586113944620519,0.01
304,0.00175876456337954,0.01
305,0.000383814270308406,0.01
306,0.00158884902265737,0.01
307,0.00100967312010717,0.01
308,0.00107358916031586,0.01
309,0.00145066631269923,0.01
310,0.000438160833698365,0.01
311,0.00154836756592704,0.01
312,0.000405277087713974,0.01
313,0.00135968528507726,0.01
314,0.000950148778375961,0.01
315,0.000882100281535855,0.01
316,0.00130826206179475,0.01
317,0.000320715975648414,0.01
318,0.00135891745065609,0.01
319,0.000419613995546215,0.01
320,0.00115900797204335,0.01
321,0.000887929736042547,0.01
322,0.000719138141496081,0.01
323,0.0011752573821042,0.01
324,0.000231141016421917,0.01
325,0.00118894744844506,0.01
326,0.00042585497221288,0.01
327,0.000983830444199537,0.01
328,0.000824634648281507,0.01
329,0.000581132820318761,0.01
330,0.0010518511475287,0.01
331,0.000168518932053525,0.01
332,0.00103699039514052,0.01
333,0.00042457375352652,0.01
334,0.000831399412484242,0.01
335,0.000761559019084216,0.01
336,0.000464901110600141,0.01
337,0.000938026058498639,0.01
338,0.000133023793498646,0.01
339,0.000901602416047918,0.01
340,0.000416897263988926,0.01
341,0.000699191101098081,0.01
342,0.0006997174790764,0.01
343,0.000367622482592976,0.01
344,0.00083359851760047,0.01
345,0.000121796363900784,0.01
346,0.000781381625534828,0.01
347,0.000404079642958406,0.01
348,0.00058490387655802,0.01
349,0.000639884387146368,0.01
350,0.000286819269081339,0.01
351,0.000738259994078881,0.01
352,0.000125627244215458,0.01
353,0.000674981839024452,0.01
354,0.000387320847849811,0.01
355,0.00048644841956641,0.01
356,0.000582631340531062,0.01
357,0.000220344027672122,0.01
358,0.000651611361428953,0.01
359,0.000134685013067156,0.01
360,0.00058112285421443,0.01
361,0.000367693980268667,0.01
362,0.000401936472122161,0.01
363,0.000528360794151155,0.01
364,0.000166379989474977,0.01
365,0.000573190762397449,0.01
366,0.000143441133207616,0.01
367,0.000498597235039614,0.01
368,0.000346122139779708,0.01
369,0.000329668609534521,0.01
370,0.000477335849893419,0.01
371,0.000123465268190185,0.01
372,0.000502496369396395,0.01
373,0.000149768151071586,0.01
374,0.000426274481832102,0.01
375,0.000323378405344256,0.01
376,0.000268121698003315,0.01
377,0.000429706111367097,0.01
378,9.05498378913516e-05,0.01
379,0.000439004575038522,0.01
380,0.00015315976315614,0.01
381,0.000363103101767138,0.01
382,0.000300096255064204,0.01
383,0.00021593646401242,0.01
384,0.000385529954314339,0.01
385,6.70529244081377e-05,0.01
386,0.000382184282972466,0.01
387,0.000153768155157905,0.01
388,0.000308110906012692,0.01
389,0.000276784289129459,0.01
390,0.000171905802911711,0.01
391,0.000344793725769504,0.01
392,5.26704908435857e-05,0.01
393,0.000331508138776134,0.01
394,0.000151983844417573,0.01
395,0.000260403880294629,0.01
396,0.000253842205280541,0.01
397,0.000134964178477234,0.01
398,0.000307427806649062,0.01
399,4.64230441534029e-05,0.01
400,0.000286461067917557,0.01
401,0.000148258141000528,0.01
402,0.000219164051751016,0.01
403,0.000231576315681501,0.01
404,0.000104179705263151,0.01
405,0.000273320359204395,0.01
406,4.57114811853617e-05,0.01
407,0.000246546564515246,0.01
408,0.000143028606562153,0.01
409,0.000183646519967404,0.01
410,0.000210214059555987,0.01
411,7.87503810549906e-05,0.01
412,0.00024232838921107,0.01
413,4.74216264119162e-05,0.01
414,0.000211291300642766,0.01
415,0.000136689006710469,0.01
416,0.000153175744908428,0.01
417,0.00018991714429626,0.01
418,5.80102180514296e-05,0.01
419,0.000214287450922524,0.01
420,4.94836170708883e-05,0.01
421,0.00018024814495425,0.01
422,0.000129579515175498,0.01
423,0.000127142001389076,0.01
424,0.000170792980111545,0.01
425,4.14571542040118e-05,0.01
426,0.000189019003026292,0.01
427,5.09549188785167e-05,0.01
428,0.000152998145602105,0.01
429,0.000121986077028454,0.01
430,0.000104996927532684,0.01
431,0.000152904887500555,0.01
432,2.88316331816457e-05,0.01
433,0.000166336782480491,0.01
434,5.15310059346619e-05,0.01
435,0.000129151403413023,0.01
436,0.000114143882852648,0.01
437,8.62491411708213e-05,0.01
438,0.000136280745622153,0.01
439,2.02721628122226e-05,0.01
440,0.000146051725274719,0.01
441,5.1197225542425e-05,0.01
442,0.000108347440229253,0.01
443,0.000106242523541154,0.01
444,7.04603791675346e-05,0.01
445,0.000120920355183611,0.01
446,1.62472100029762e-05,0.01
447,0.000127975881623436,0.01
448,5.00565611276155e-05,0.01
449,9.02547364420971e-05,0.01
450,9.84318262641126e-05,0.01
451,5.7240877412412e-05,0.01
452,0.000106801752920525,0.01
453,1.62734065707668e-05,0.01
454,0.000111925301730613,0.01
455,4.82511646391423e-05,0.01
456,7.45700191627248e-05,0.01
457,9.08273449855587e-05,0.01
458,4.62453085234464e-05,0.01
459,9.38865059754283e-05,0.01
460,1.83006508769832e-05,0.01
461,9.77224508608107e-05,0.01
462,4.59278344821472e-05,0.01
463,6.10172938382275e-05,0.01
464,8.35156995373781e-05,0.01
465,3.71688059371715e-05,0.01
466,8.21240321601586e-05,0.01
467,2.06687637769411e-05,0.01
468,8.51977558053191e-05,0.01
469,4.3222660284916e-05,0.01
470,4.93464264645565e-05,0.01
471,7.65592506069936e-05,0.01
472,2.97428830732946e-05,0.01
473,7.14552167711726e-05,0.01
474,2.27024898187864e-05,0.01
475,7.41907780172514e-05,0.01
476,4.02552813922882e-05,0.01
477,3.93319115329806e-05,0.01
478,7.00003594454581e-05,0.01
479,2.37314510650209e-05,0.01
480,6.18154251604286e-05,0.01
481,2.42184960151666e-05,0.01
482,6.45509425971442e-05,0.01
483,3.71273183124236e-05,0.01
484,3.07714967850122e-05,0.01
485,6.38649721755972e-05,0.01
486,1.89264750488675e-05,0.01
487,5.31368011524917e-05,0.01
488,2.52144849365754e-05,0.01
489,5.61378516259973e-05,0.01
490,3.39229618261785e-05,0.01
491,2.34851241094303e-05,0.01
492,5.81659408014337e-05,0.01
493,1.51433869563498e-05,0.01
494,4.53502154040283e-05,0.01
495,2.57492905749011e-05,0.01
496,4.88214813712745e-05,0.01
497,3.0710604540452e-05,0.01
498,1.73144901833284e-05,0.01
499,5.29055061242039e-05,0.01
500,1.22159224892868e-05,0.01
501,3.83867859582618e-05,0.01
502,2.58984476942275e-05,0.01
503,4.24820276152658e-05,0.01
504,2.75441816351194e-05,0.01
505,1.21248245318664e-05,0.01
506,4.80778677378383e-05,0.01
507,9.99122657605726e-06,0.01
508,3.2178946240239e-05,0.01
509,2.57373775929739e-05,0.01
510,3.70097527217446e-05,0.01
511,2.44656536906636e-05,0.01
512,7.81480945418432e-06,0.01
513,4.36708167422168e-05,0.01
514,8.32666054112046e-06,0.01
515,2.66614167336e-05,0.01
516,2.53348414409991e-05,0.01
517,3.23044951561959e-05,0.01
518,2.15065267482208e-05,0.01
519,4.36932695589392e-06,0.01
520,3.96676418749009e-05,0.01
521,7.09044986048634e-06,0.01
522,2.17717976105877e-05,0.01
523,2.47508799600266e-05,0.01
524,2.82753243706639e-05,0.01
525,1.86896863812145e-05,0.01
526,2.23899584998643e-06,0.01
527,3.60482275480934e-05,0.01
528,6.16686681496657e-06,0.01
529,1.74509913536091e-05,0.01
530,2.40365212500699e-05,0.01
531,2.48399634613223e-05,0.01
532,1.60309185755702e-05,0.01
533,2.78485501193457e-06,0.01
534,3.27903439460652e-05,0.01
535,5.46330822204648e-06,0.01
536,1.36436265254864e-05,0.01
537,2.32342561181247e-05,0.01
538,2.19243325266581e-05,0.01
539,1.35404063343426e-05,0.01
540,4.45274420929747e-06,0.01
541,2.98702721134742e-05,0.01
542,4.91488341502966e-06,0.01
543,1.02981744570181e-05,0.01
544,2.23789385570694e-05,0.01
545,1.9461935040695e-05,0.01
546,1.12240763633611e-05,0.01
547,6.02460089720991e-06,0.01
548,2.72638371580222e-05,0.01
549,4.48417549839727e-06,0.01
550,7.36735696297167e-06,0.01
551,2.14986932487276e-05,0.01
552,1.73933805219665e-05,0.01
553,9.08522555128852e-06,0.01
554,7.35046908450971e-06,0.01
555,2.49467385028879e-05,0.01
556,4.15664169919035e-06,0.01
557,4.80894371818738e-06,0.01
558,2.06157847076564e-05,0.01
559,1.56658360994277e-05,0.01
560,7.12639938429557e-06,0.01
561,8.43432699433762e-06,0.01
562,2.28950697463325e-05,0.01
563,3.93320308494073e-06,0.01
564,2.59040681390987e-06,0.01
565,1.97475552154845e-05,0.01
566,1.42325024375917e-05,0.01
567,5.35330130383341e-06,0.01
568,9.30454564786939e-06,0.01
569,2.10856418607279e-05,0.01
570,3.82111863317828e-06,0.01
571,7.6069401027848e-07,0.01
572,1.89071641343566e-05,0.01
573,1.30521474104392e-05,0.01
574,3.78443280970014e-06,0.01
575,9.99242197804991e-06,0.01
576,1.94962298582711e-05,0.01
577,3.82476609581972e-06,0.01
578,1.18445676799564e-06,0.01
579,1.81042491851741e-05,0.01
580,1.20885850029446e-05,0.01
581,2.48479397285819e-06,0.01
582,1.05272502504658e-05,0.01
583,1.81057643793922e-05,0.01
584,3.93921686335362e-06,0.01
585,2.59380543397056e-06,0.01
586,1.7345617910585e-05,0.01
587,1.13102198205626e-05,0.01
588,1.68549461731435e-06,0.01
589,1.09351142429933e-05,0.01
590,1.68944360131746e-05,0.01
591,4.14952490106331e-06,0.01
592,3.8432084962818e-06,0.01
593,1.66357085059306e-05,0.01
594,1.06895317782312e-05,0.01
595,1.77906089068518e-06,0.01
596,1.12386971158603e-05,0.01
597,1.58437768463183e-05,0.01
598,4.43471085538324e-06,0.01
599,4.92537311561903e-06,0.01
600,1.59770291160938e-05,0.01
601,1.02026448277197e-05,0.01
602,2.48773532586343e-06,0.01
603,1.14574772863812e-05,0.01
604,1.49366479173062e-05,0.01
605,4.77284625756186e-06,0.01
606,5.85738600281222e-06,0.01
607,1.53706408099448e-05,0.01
608,9.82886690495555e-06,0.01
609,3.33641174931761e-06,0.01
610,1.16080437003208e-05,0.01
611,1.41573119568009e-05,0.01
612,5.14441354165442e-06,0.01
613,6.65757723889965e-06,0.01
614,1.48163726856391e-05,0.01
615,9.55029249577994e-06,0.01
616,4.16744004925377e-06,0.01
617,1.17044090446856e-05,0.01
618,1.3491343960366e-05,0.01
619,5.53364164194722e-06,0.01
620,7.34279797023232e-06,0.01
621,1.4313160918817e-05,0.01
622,9.35144067877866e-06,0.01
623,4.93996321170562e-06,0.01
624,1.17583486494454e-05,0.01
625,1.29256256109787e-05,0.01
626,5.92846518184897e-06,0.01
627,7.92826328823962e-06,0.01
628,1.38592585681365e-05,0.01
629,9.21893986128442e-06,0.01
630,5.64421975696453e-06,0.01
631,1.17796633552553e-05,0.01
632,1.24482348015616e-05,0.01
633,6.32000239782379e-06,0.01
634,8.42747304557205e-06,0.01
635,1.34524129090969e-05,0.01
636,9.14125240585644e-06,0.01
637,6.280150175885e-06,0.01
638,1.17764897209254e-05,0.01
639,1.20484310786823e-05,0.01
640,6.70194301241206e-06,0.01
641,8.8524311226894e-06,0.01
642,1.30900554779909e-05,0.01
643,9.10844219833149e-06,0.01
644,6.85125892699441e-06,0.01
645,1.17554838493666e-05,0.01
646,1.17165372756098e-05,0.01
647,7.06988264790377e-06,0.01
648,9.21359946067385e-06,0.01
649,1.27694020608544e-05,0.01
650,9.11203178589637e-06,0.01
651,7.36230206594698e-06,0.01
652,1.17221273046249e-05,0.01
653,1.14439032673809e-05,0.01
654,7.42091892619606e-06,0.01
655,9.5202269433145e-06,0.01
656,1.24875317597415e-05,0.01
657,9.14472230193184e-06,0.01
658,7.81845094454936e-06,0.01
659,1.16807612472461e-05,0.01
660,1.12227876210304e-05,0.01
661,7.75329090155718e-06,0.01
662,9.78033943426701e-06,0.01
663,1.22414901297765e-05,0.01
664,9.20035105779517e-06,0.01
665,8.22488427738144e-06,0.01
666,1.16349257237048e-05,0.01
667,1.10462705770601e-05,0.01
668,8.0660557087304e-06,0.01
669,1.00009467623442e-05,0.01
670,1.20283697789562e-05,0.01
671,9.27368175349208e-06,0.01
672,8.5865451705528e-06,0.01
673,1.15873744125036e-05,0.01
674,1.09082298638408e-05,0.01
675,8.35889835219418e-06,0.01
676,1.01881221982407e-05,0.01
677,1.18453077799012e-05,0.01
678,9.36034535629508e-06,0.01
679,8.90810688314147e-06,0.01
680,1.15402479085787e-05,0.01
681,1.08032668326684e-05,0.01
682,8.63196979049255e-06,0.01
683,1.03471121530412e-05,0.01
684,1.16895525387394e-05,0.01
685,9.45669921278353e-06,0.01
686,9.19389229470898e-06,0.01
687,1.14951717796819e-05,0.01
688,1.07265606501179e-05,0.01
689,8.88574139511099e-06,0.01
690,1.04824609738806e-05,0.01
691,1.15584955444079e-05,0.01
692,9.55971257572601e-06,0.01
693,9.44787573383634e-06,0.01
694,1.14533398475247e-05,0.01
695,1.06739143572246e-05,0.01
696,9.12095684320859e-06,0.01
697,1.05980339634353e-05,0.01
698,1.14496539904397e-05,0.01
699,9.66689771614512e-06,0.01
700,9.67364849101573e-06,0.01
701,1.14155779190092e-05,0.01
702,1.06415980764849e-05,0.01
703,9.33848557230367e-06,0.01
704,1.06971569511478e-05,0.01
705,1.13607172072418e-05,0.01
706,9.77627096217463e-06,0.01
707,9.87451124359153e-06,0.01
708,1.13824706127319e-05,0.01
709,1.0626399439282e-05,0.01
710,9.5393170260995e-06,0.01
711,1.07826698543475e-05,0.01
712,1.1289519850163e-05,0.01
713,9.88619586115506e-06,0.01
714,1.00534044957277e-05,0.01
715,1.13543265933716e-05,0.01
716,1.06255069659692e-05,0.01
717,9.72454840450213e-06,0.01
718,1.08569850296811e-05,0.01
719,1.12340636855607e-05,0.01
720,9.99543067136167e-06,0.01
721,1.02129977901753e-05,0.01
722,1.13313178703095e-05,0.01
723,1.06364435694993e-05,0.01
724,9.89510700427504e-06,0.01
725,1.09221060009333e-05,0.01
726,1.11925227976767e-05,0.01
727,1.01029655500127e-05,0.01
728,1.03556303977304e-05,0.01
729,1.13134415716993e-05,0.01
730,1.06571171507523e-05,0.01
731,1.00522441729085e-05,0.01
732,1.097978942576e-05,0.01
733,1.11632033866839e-05,0.01
734,1.02080467855563e-05,0.01
735,1.04834232816251e-05,0.01
736,1.13005874771097e-05,0.01
737,1.06856717170531e-05,0.01
738,1.01969229183466e-05,0.01
739,1.10314322777795e-05,0.01
740,1.11445888770245e-05,0.01
741,1.03101161213105e-05,0.01
742,1.05982540514436e-05,0.01
743,1.12925764870792e-05,0.01
744,1.07205624453259e-05,0.01
745,1.03301670459692e-05,0.01
746,1.10782501569157e-05,0.01
747,1.113528844752e-05,0.01
748,1.04087987442985e-05,0.01
749,1.07017830551906e-05,0.01
750,1.12891672283795e-05,0.01
751,1.07604336295978e-05,0.01
752,1.0452934236921e-05,0.01
753,1.11212344911284e-05,0.01
754,1.11340588350013e-05,0.01
755,1.05038286283897e-05,0.01
756,1.07954603796647e-05,0.01
757,1.12900686759418e-05,0.01
758,1.08041507645831e-05,0.01
759,1.05661703120317e-05,0.01
760,1.11611931526653e-05,0.01
761,1.1139758150489e-05,0.01
762,1.05950327102699e-05,0.01
763,1.08805860546975e-05,0.01
764,1.12949664297346e-05,0.01
765,1.08507721808667e-05,0.01
766,1.06707265581798e-05,0.01
767,1.11987927616859e-05,0.01
768,1.11513972800453e-05,0.01
769,1.06823762334255e-05,0.01
770,1.09582773941328e-05,0.01
771,1.13035303021621e-05,0.01
772,1.08994675031972e-05,0.01
773,1.07674036986816e-05,0.01
774,1.123457645916e-05,0.01
775,1.11680671582348e-05,0.01
776,1.07658482069508e-05,0.01
777,1.10295125821066e-05,0.01
778,1.13154395613263e-05,0.01
779,1.09495583163879e-05,0.01
780,1.08569457800807e-05,0.01
781,1.12689818045235e-05,0.01
782,1.11889868081349e-05,0.01
783,1.08455049779687e-05,0.01
784,1.10951703214346e-05,0.01
785,1.13303590168937e-05,0.01
786,1.10004828146624e-05,0.01
787,1.09400234899268e-05,0.01
788,1.13023376152973e-05,0.01
789,1.12134440892295e-05,0.01
790,1.09214441182851e-05,0.01
791,1.11559870396549e-05,0.01
792,1.13479578659882e-05,0.01
793,1.10517723461527e-05,0.01
794,1.10173182317034e-05,0.01
795,1.13349478246446e-05,0.01
796,1.12408198184256e-05,0.01
797,1.09937945281253e-05,0.01
798,1.12126084446331e-05,0.01
799,1.13679310692774e-05,0.01
800,1.1103067152199e-05,0.01
801,1.10893524502557e-05,0.01
802,1.13669793218151e-05,0.01
803,1.12705825024334e-05,0.01
804,1.10627003298144e-05,0.01
805,1.12656025866434e-05,0.01
806,1.13899908892548e-05,0.01
807,1.11540566134658e-05,0.01
808,1.11566732423183e-05,0.01
809,1.13986216089941e-05,0.01
810,1.13022488733062e-05,0.01
811,1.11283178194283e-05,0.01
812,1.13154485146251e-05,0.01
813,1.14138544725406e-05,0.01
814,1.12044650399389e-05,0.01
815,1.12197351754507e-05,0.01
816,1.14299679038891e-05,0.01
817,1.13353928327366e-05,0.01
818,1.11908327586085e-05,0.01
819,1.13625614555245e-05,0.01
820,1.1439266038313e-05,0.01
821,1.12541648350017e-05,0.01
822,1.12789872524753e-05,0.01
823,1.14611178061889e-05,0.01
824,1.13696765132772e-05,0.01
825,1.12504043492818e-05,0.01
826,1.14073059462793e-05,0.01
827,1.14659874486478e-05,0.01
828,1.13029634404638e-05,0.01
829,1.13348136696352e-05,0.01
830,1.14921098308135e-05,0.01
831,1.14047849427764e-05,0.01
832,1.13072156233073e-05,0.01
833,1.14499704806406e-05,0.01
834,1.14937945631253e-05,0.01
835,1.1350757917404e-05,0.01
836,1.13875352606124e-05,0.01
837,1.15229993283501e-05,0.01
838,1.14404548597533e-05,0.01
839,1.13614188845395e-05,0.01
840,1.14908340976813e-05,0.01
841,1.15224867033826e-05,0.01
842,1.13974815406678e-05,0.01
843,1.14374907780478e-05,0.01
844,1.15537767077347e-05,0.01
845,1.14764727805391e-05,0.01
846,1.14132105964207e-05,0.01
847,1.1530106461214e-05,0.01
848,1.15518877402027e-05,0.01
849,1.14430737043381e-05,0.01
850,1.1484943881385e-05,0.01
851,1.15844452247519e-05,0.01
852,1.15126172050665e-05,0.01
853,1.14627274160809e-05,0.01
854,1.1567968651268e-05,0.01
855,1.15818348855535e-05,0.01
856,1.14875076055755e-05,0.01
857,1.1530154931197e-05,0.01
858,1.16150266510386e-05,0.01
859,1.15487583188719e-05,0.01
860,1.1510128873823e-05,0.01
861,1.16046204471531e-05,0.01
862,1.1612177069779e-05,0.01
863,1.15307583970227e-05,0.01
864,1.1573321323999e-05,0.01
865,1.16454877518685e-05,0.01
866,1.15847503720114e-05,0.01
867,1.15555567335262e-05,0.01
868,1.16401434426341e-05,0.01
869,1.16427857301206e-05,0.01
870,1.15728344081486e-05,0.01
871,1.16146508937483e-05,0.01
872,1.16758065275713e-05,0.01
873,1.16204590217874e-05,0.01
874,1.15991647080221e-05,0.01
875,1.16746791599021e-05,0.01
876,1.1673550719438e-05,0.01
877,1.1613757696931e-05,0.01
878,1.16543175896309e-05,0.01
879,1.17059667941133e-05,0.01
880,1.16558644468539e-05,0.01
881,1.16410646294276e-05,0.01
882,1.17083211604109e-05,0.01
883,1.1704359816461e-05,0.01
884,1.16535290759505e-05,0.01
885,1.16924836675847e-05,0.01
886,1.17359538918746e-05,0.01
887,1.16908090130594e-05,0.01
888,1.16813752530316e-05,0.01
889,1.17411331918779e-05,0.01
890,1.17351303354123e-05,0.01
891,1.1692180555407e-05,0.01
892,1.1729266412061e-05,0.01
893,1.1765715878022e-05,0.01
894,1.17252870031353e-05,0.01
895,1.17202107034724e-05,0.01
896,1.17731943988014e-05,0.01
897,1.17658168835e-05,0.01
898,1.1729740722622e-05,0.01
899,1.17647940232107e-05,0.01
900,1.17952493710266e-05,0.01
901,1.1759226286217e-05,0.01
902,1.17576812977058e-05,0.01
903,1.18045573009941e-05,0.01
904,1.17962642414884e-05,0.01
905,1.17662372778805e-05,0.01
906,1.1799177205301e-05,0.01
907,1.18245357148948e-05,0.01
908,1.17926076647378e-05,0.01
909,1.17938621604223e-05,0.01
910,1.18352818762511e-05,0.01
911,1.18265053136831e-05,0.01
912,1.18017142091982e-05,0.01
913,1.18324888325717e-05,0.01
914,1.18535156709098e-05,0.01
915,1.18253991646789e-05,0.01
916,1.1828857695329e-05,0.01
917,1.18653893076183e-05,0.01
918,1.18564641615652e-05,0.01
919,1.18362129963259e-05,0.01
920,1.18648432609254e-05,0.01
921,1.1882246160422e-05,0.01
922,1.18575807270326e-05,0.01
923,1.18627483270483e-05,0.01
924,1.18949120363973e-05,0.01
925,1.18860862286317e-05,0.01
926,1.18697618526427e-05,0.01
927,1.18962912884758e-05,0.01
928,1.19106258311945e-05,0.01
929,1.18891448827381e-05,0.01
930,1.18955951728765e-05,0.01
931,1.1923882180413e-05,0.01
932,1.19153479773968e-05,0.01
933,1.19023961508397e-05,0.01
934,1.19268954755425e-05,0.01
935,1.19386808793191e-05,0.01
936,1.19200853180091e-05,0.01
937,1.19274687941447e-05,0.01
938,1.19523343769812e-05,0.01
939,1.19442212726085e-05,0.01
940,1.19341605577291e-05,0.01
941,1.1956719836649e-05,0.01
942,1.19663790951099e-05,0.01
943,1.19504097327455e-05,0.01
944,1.19584270916029e-05,0.01
945,1.19802682066624e-05,0.01
946,1.19726965425701e-05,0.01
947,1.19650878252142e-05,0.01
948,1.1985800407079e-05,0.01
949,1.19937213808651e-05,0.01
950,1.19800818962725e-05,0.01
951,1.19885349966563e-05,0.01
952,1.20077107204072e-05,0.01
953,1.20007370302186e-05,0.01
954,1.19952250565729e-05,0.01
955,1.20142145316773e-05,0.01
956,1.20206880291782e-05,0.01
957,1.20091758768892e-05,0.01
958,1.20178441912283e-05,0.01
959,1.20346680763082e-05,0.01
960,1.20283433309977e-05,0.01
961,1.20246048788695e-05,0.01
962,1.20419657057914e-05,0.01
963,1.20472700438866e-05,0.01
964,1.20376415374724e-05,0.01
965,1.20463828920121e-05,0.01
966,1.20611588960943e-05,0.01
967,1.2055503570565e-05,0.01
968,1.20532265647759e-05,0.01
969,1.20691152889957e-05,0.01
970,1.20734503278064e-05,0.01
971,1.20655230382184e-05,0.01
972,1.20742069869376e-05,0.01
973,1.20872073203346e-05,0.01
974,1.20821970591549e-05,0.01
975,1.20811655489171e-05,0.01
976,1.20956521103591e-05,0.01
977,1.20992543762041e-05,0.01
978,1.20928029429409e-05,0.01
979,1.21013580366293e-05,0.01
980,1.21127364127705e-05,0.01
981,1.21084390985032e-05,0.01
982,1.21084259167116e-05,0.01
983,1.21216408728449e-05,0.01
984,1.21246557925169e-05,0.01
985,1.21195191520005e-05,0.01
986,1.21278676983853e-05,0.01
987,1.21379512585362e-05,0.01
988,1.21342203380546e-05,0.01
989,1.21350636238464e-05,0.01
990,1.21470970122228e-05,0.01
991,1.21496533950311e-05,0.01
992,1.21456592788405e-05,0.01
993,1.21537665548751e-05,0.01
994,1.21626728418588e-05,0.01
995,1.21595545302623e-05,0.01
996,1.21610556429244e-05,0.01
997,1.2172047124478e-05,0.01
998,1.21742459214772e-05,0.01
999,1.21712703904934e-05,0.01
1000,1.21790763839752e-05,0.01
1001,1.21869697292119e-05,0.01
1002,1.21844112813958e-05,0.01
1003,1.21864729278335e-05,0.01
1004,1.21964938836664e-05,0.01
1005,1.21984350776905e-05,0.01
1006,1.21963425636246e-05,0.01
1007,1.2203830301521e-05,0.01
1008,1.22108577850844e-05,0.01
1009,1.2208827738366e-05,0.01
1010,1.22113408835025e-05,0.01
1011,1.22204714733519e-05,0.01
1012,1.22222275064695e-05,0.01
1013,1.22208937902805e-05,0.01
1014,1.22280578509136e-05,0.01
1015,1.22343303752628e-05,0.01
1016,1.223279696854e-05,0.01
1017,1.22356314239154e-05,0.01
1018,1.22439913394084e-05,0.01
1019,1.22456181518903e-05,0.01
1020,1.22449409268617e-05,0.01
1021,1.22517720404546e-05,0.01
1022,1.22574061010202e-05,0.01
1023,1.2256322778921e-05,0.01
1024,1.22594212123322e-05,0.01
1025,1.22670704990492e-05,0.01
1026,1.22686088559254e-05,0.01
1027,1.2268501948104e-05,0.01
1028,1.22750030509139e-05,0.01
1029,1.22800683481589e-05,0.01
1030,1.22794192595543e-05,0.01
1031,1.22827017312135e-05,0.01
1032,1.22897149203287e-05,0.01
1033,1.2291203447097e-05,0.01
1034,1.22915861175435e-05,0.01
1035,1.22977650029009e-05,0.01
1036,1.23023747992153e-05,0.01
1037,1.23020843436616e-05,0.01
1038,1.23054989985003e-05,0.01
1039,1.2311938613318e-05,0.01
1040,1.23134268473591e-05,0.01
1041,1.23142064929906e-05,0.01
1042,1.23200680778913e-05,0.01
1043,1.23242842097306e-05,0.01
1044,1.23243377056999e-05,0.01
1045,1.23278323962868e-05,0.01
1046,1.23337426609372e-05,0.01
1047,1.23352423580982e-05,0.01
1048,1.23363882403376e-05,0.01
1049,1.23419407445775e-05,0.01
1050,1.23458118298694e-05,0.01
1051,1.23461790744024e-05,0.01
1052,1.23497221806386e-05,0.01
1053,1.23551896315653e-05,0.01
1054,1.2356700591732e-05,0.01
1055,1.23581247057532e-05,0.01
1056,1.23633960556611e-05,0.01
1057,1.23669770943505e-05,0.01
1058,1.23676076986722e-05,0.01
1059,1.23711677647538e-05,0.01
1060,1.23762413788071e-05,0.01
1061,1.23777796053179e-05,0.01
1062,1.2379445253305e-05,0.01
1063,1.23844357267837e-05,0.01
1064,1.23877793587996e-05,0.01
1065,1.23886481261554e-05,0.01
1066,1.23922064694226e-05,0.01
1067,1.23969129955323e-05,0.01
1068,1.23984886505233e-05,0.01


==> img/DataCSV/Fig1b_tol1.000000e-04.csv <==
x1,y1,y2
1,52.2157227617542,0.0001
2,64.621409929102,0.0001
3,315.817619433425,0.0001
4,196.557478455271,0.0001
5,42.6556673261515,0.0001
6,3.51958027108885,0.0001
7,0.120260422683682,0.0001
8,0.00183654515062047,0.0001
9,9.89691905933234e-06,0.0001
10,3.65387340621703e-06,0.0001
11,3.6279451131749e-06,0.0001
12,3.57804433477868e-06,0.0001
13,3.54352363139938e-06,0.0001
14,3.51864812117786e-06,0.0001
15,3.49986103552154e-06,0.0001
16,3.48497639748438e-06,0.0001
17,3.47263834753904e-06,0.0001
18,3.46199838302451e-06,0.0001
19,3.45251979906412e-06,0.0001
20,3.44386224898202e-06,0.0001
21,3.43580494253773e-06,0.0001
22,3.4282060194048e-06,0.0001
23,3.42097172237477e-06,0.0001
24,3.41404149102049e-06,0.0001
25,3.40737267039075e-06,0.0001
26,3.40093756726455e-06,0.0001
27,3.39471582836915e-06,0.0001
28,3.3886929860588e-06,0.0001
29,3.38285842765072e-06,0.0001
30,3.37720269964863e-06,0.0001
31,3.37171876493445e-06,0.0001
32,3.36640028548138e-06,0.0001
33,3.36124166126485e-06,0.0001
34,3.35623777125627e-06,0.0001
35,3.3513829721674e-06,0.0001
36,3.34667224569083e-06,0.0001
37,3.34210162077736e-06,0.0001
38,3.33766569008251e-06,0.0001
39,3.33336012063695e-06,0.0001
40,3.32918084425425e-06,0.0001
41,3.32512327385638e-06,0.0001
42,3.32118243455481e-06,0.0001
43,3.31735585544721e-06,0.0001
44,3.31363786259556e-06,0.0001
45,3.31002643940405e-06,0.0001
46,3.30651608680529e-06,0.0001
47,3.30310379083715e-06,0.0001
48,3.2997864781359e-06,0.0001
49,3.29655996997422e-06,0.0001
50,3.2934214845457e-06,0.0001
51,3.29036815427331e-06,0.0001
52,3.28739608509799e-06,0.0001
53,3.28450350832363e-06,0.0001
54,3.28168662122892e-06,0.0001
55,3.27894335332294e-06,0.0001
56,3.27627032590895e-06,0.0001
57,3.27366610954123e-06,0.0001
58,3.2711275000912e-06,0.0001
59,3.26865300600634e-06,0.0001
60,3.26623952815133e-06,0.0001
61,3.26388580706911e-06,0.0001
62,3.26158910447629e-06,0.0001
63,3.25934778679215e-06,0.0001
64,3.25716011875734e-06,0.0001
65,3.25502425790698e-06,0.0001
66,3.25293828994811e-06,0.0001
67,3.25090051442985e-06,0.0001
68,3.24890973760128e-06,0.0001
69,3.24696414664027e-06,0.0001


==> img/DataCSV/Fig1b_tol1.000000e-07.csv <==
x1,y1,y2
1,62.6656362886305,1e-07
2,175.452284370465,1e-07
3,214.335996448833,1e-07
4,314.762714751714,1e-07
5,196.854598291547,1e-07
6,60.8666680500168,1e-07
7,9.74989990468876,1e-07
8,0.848468637950577,1e-07
9,0.0419575011647817,1e-07
10,0.00122842374568316,1e-07
11,2.20960063568598e-05,1e-07
12,2.54559549209902e-07,1e-07
13,4.34299394560756e-09,1e-07
14,2.53932801464495e-09,1e-07
15,2.47513009611363e-09,1e-07
16,2.4307832060561e-09,1e-07
17,2.39705962205701e-09,1e-07
18,2.36896738041046e-09,1e-07
19,2.34603666908008e-09,1e-07
20,2.32738562894513e-09,1e-07
21,2.31127217757214e-09,1e-07
22,2.29754394939916e-09,1e-07
23,2.28587694306269e-09,1e-07
24,2.2752867112684e-09,1e-07
25,2.265910302018e-09,1e-07
26,2.25802659013098e-09,1e-07
27,2.25039082181546e-09,1e-07
28,2.24419860064091e-09,1e-07
29,2.23778986259186e-09,1e-07
30,2.23214274084198e-09,1e-07
31,2.22691499008543e-09,1e-07
32,2.22163825650144e-09,1e-07
33,2.21699465351684e-09,1e-07
34,2.21218512949798e-09,1e-07
35,2.20797166336035e-09,1e-07
36,2.20446186453738e-09,1e-07
37,2.20034298209081e-09,1e-07
38,2.19701471186456e-09,1e-07
39,2.19346006536477e-09,1e-07
40,2.19014287817669e-09,1e-07
41,2.186609052319e-09,1e-07
42,2.18395337380988e-09,1e-07
43,2.18056879042024e-09,1e-07
44,2.177959121034e-09,1e-07
45,2.17526003979507e-09,1e-07
46,2.17230658499137e-09,1e-07
47,2.16978210446905e-09,1e-07
48,2.16733744794054e-09,1e-07
49,2.1648475261231e-09,1e-07
50,2.16273835658826e-09,1e-07
51,2.16003451672638e-09,1e-07
52,2.15795349443269e-09,1e-07
53,2.15587664164557e-09,1e-07
54,2.15396193405594e-09,1e-07
55,2.15136136506738e-09,1e-07
56,2.1498185086842e-09,1e-07
57,2.14747322895992e-09,1e-07
58,2.14582367454856e-09,1e-07
59,2.14424480400169e-09,1e-07
60,2.14214013003494e-09,1e-07
61,2.14034894141672e-09,1e-07
62,2.13853231704572e-09,1e-07
63,2.13679540711748e-09,1e-07
64,2.13531866765582e-09,1e-07
65,2.13392784244854e-09,1e-07
66,2.13252295798437e-09,1e-07
67,2.130536825134e-09,1e-07
68,2.12912723897272e-09,1e-07
69,2.12780775783359e-09,1e-07
70,2.12649189964782e-09,1e-07
71,2.12510012731145e-09,1e-07
72,2.12366420742168e-09,1e-07
73,2.12248120332427e-09,1e-07
74,2.12113890594478e-09,1e-07
75,2.11986980941027e-09,1e-07
76,2.11860519273929e-09,1e-07


==> img/DataCSV/Fig1b_tol1.000000e-10.csv <==
x1,y1,y2
1,12.3881223766129,1e-10
2,199.113123090943,1e-10
3,42.4460039362807,1e-10
4,283.50930330155,1e-10
5,302.150593881165,1e-10
6,183.779976716241,1e-10
7,66.6943081134976,1e-10
8,14.8743011479031,1e-10
9,2.10118417760782,1e-10
10,0.193547379527136,1e-10
11,0.0119441497146343,1e-10
12,0.000506217943778362,1e-10
13,1.50706053160787e-05,1e-10
14,3.21688341295754e-07,1e-10
15,5.02773765749313e-09,1e-10
16,7.04420824453839e-11,1e-10
17,1.30914651728997e-11,1e-10
18,1.25109766953576e-11,1e-10
19,1.15928317411993e-11,1e-10
20,1.08244833361332e-11,1e-10
21,1.05877277314068e-11,1e-10
22,1.01367563037497e-11,1e-10
23,1.02140171807336e-11,1e-10
24,9.4332919491166e-12,1e-10
25,9.35788850119001e-12,1e-10
26,9.05279661055194e-12,1e-10
27,8.42335384432531e-12,1e-10
28,8.47489320446962e-12,1e-10
29,8.43578123148002e-12,1e-10
30,8.1746536135571e-12,1e-10
31,8.41714766362872e-12,1e-10
32,8.06888654819652e-12,1e-10
33,8.28261244027178e-12,1e-10
34,7.30080725505014e-12,1e-10
35,7.85609781805363e-12,1e-10
36,7.40011376904424e-12,1e-10
37,6.98829866950271e-12,1e-10
38,7.08563875163236e-12,1e-10
39,6.87274412595319e-12,1e-10
40,7.09649041703737e-12,1e-10
41,6.60833007741272e-12,1e-10
42,7.4064074339136e-12,1e-10
43,6.75518179195264e-12,1e-10
44,6.54304815896199e-12,1e-10
45,6.47186228023232e-12,1e-10
46,6.04214037773188e-12,1e-10
47,6.2349947548209e-12,1e-10
48,6.20527713167448e-12,1e-10
49,6.02036664035024e-12,1e-10
50,5.89852912084781e-12,1e-10
51,6.34471532957183e-12,1e-10
52,5.77753946258953e-12,1e-10
53,6.27529054702571e-12,1e-10
54,5.92995701635114e-12,1e-10
55,5.93781233887745e-12,1e-10
56,5.61067644555704e-12,1e-10
57,5.92010229213458e-12,1e-10
58,5.93734766188778e-12,1e-10
59,5.67616372720345e-12,1e-10
60,5.58903174213156e-12,1e-10
61,5.96107878160427e-12,1e-10
62,5.39949218789827e-12,1e-10
63,5.73164337049363e-12,1e-10
64,5.60223385813528e-12,1e-10
65,5.46852312647706e-12,1e-10
66,5.60477071417138e-12,1e-10
67,5.53226515230685e-12,1e-10
68,5.60958430349503e-12,1e-10
69,5.33525282059058e-12,1e-10
70,5.19440700044446e-12,1e-10
71,5.23949340308038e-12,1e-10
72,5.41887575781699e-12,1e-10
73,5.43185119021344e-12,1e-10
74,5.3915069744236e-12,1e-10
75,5.14171034207357e-12,1e-10
76,5.64411943606895e-12,1e-10
77,5.42005490405083e-12,1e-10
78,5.09602877631721e-12,1e-10
79,4.54924492894754e-12,1e-10
80,5.23947346603181e-12,1e-10
81,4.90399465777494e-12,1e-10
82,5.14670277857896e-12,1e-10
83,4.8966458639046e-12,1e-10


==> img/DataCSV/Fig1c.csv <==
x1,y1,y2,y3,y4,y5,y6,y7
101,0.0332954583333333,0.0097975,0.0430929583333333,0.51239125,0.054300875,0.566692125,1.13338425
201,0.0328879166666667,0.0183683333333333,0.05125625,0.730107333333333,0.0476299583333333,0.777737291666667,2.2667685
401,0.045210375,0.117950916666667,0.163161291666667,1.49819041666667,0.0472507916666667,1.54544120833333,4.533537
801,0.0597005,0.272349666666667,0.332050166666667,2.74203191666667,0.025594875,2.76762679166667,9.067074
1601,0.0996321666666667,1.86953229166667,1.96916445833333,4.92836033333333,0.0264469583333333,4.95480729166667,18.134148
3201,0.1935785,20.870456625,21.064035125,10.5672401666667,0.0304411666666667,10.5976813333333,36.268296
6401,0,0,0,21.9573627916667,0.0344355416666667,21.9917983333333,72.536592
12801,0,0,0,44.3094319583333,0.0489675833333333,44.3583995416667,145.073184
25601,0,0,0,89.7236615833333,0.0801019166666667,89.8037635,290.146368
51201,0,0,0,219.578309916667,0.263238166666667,219.841548083333,580.292736
102401,0,0,0,478.08201275,0.444199875,478.526212625,1160.585472


==> img/DataCSV/Fig1c_bis_1.csv <==
x1,y1
-0.132167803834817,-7.54261735565729
-0.130993811814936,-7.52998060728535
-0.129821793371406,-7.51727908897207
-0.12865175858547,-7.50451290997094
-0.127483717521309,-7.49168218009161
-0.126317680225954,-7.47878700969901
-0.1251536567292,-7.46582750971232
-0.123991657043522,-7.4528037916041
-0.122831691163986,-7.43971596739925
-0.121673769068162,-7.42656414967411
-0.120517900716044,-7.41334845155546
-0.119364096049957,-7.40006898671956
-0.118212364994476,-7.38672586939115
-0.117062717456342,-7.37331921434251
-0.115915163324371,-7.35984913689241
-0.114769712469375,-7.34631575290519
-0.113626374744071,-7.33271917878972
-0.112485159983004,-7.31905953149838
-0.111346078002456,-7.30533692852612
-0.110209138600362,-7.29155148790938
-0.109074351556231,-7.27770332822512
-0.107941726631054,-7.26379256858979
-0.106811273567229,-7.24981932865827
-0.105683002088469,-7.23578372862291
-0.104556921899722,-7.22168588921244
-0.10343304268709,-7.20752593169094
-0.102311374117741,-7.19330397785681
-0.101191925839828,-7.17902015004173
-0.100074707482406,-7.16467457110958
-0.09895972865535,-7.15026736445542
-0.0978469989492704,-7.13579865400438
-0.0967365279354319,-7.12126856421064
-0.095628325165671,-7.10667722005634
-0.0945224001723133,-7.0920247470505
-0.0934187624680923,-7.07731127122795
-0.0923174215460668,-7.06253691914824
-0.0912183868795396,-7.04770181789454
-0.0901216679219761,-7.0328060950726
-0.089027274106923,-7.01784987880958
-0.0879352148479265,-7.00283329775299
-0.0868454995384527,-6.98775648106956
-0.0857581375518052,-6.97261955844418
-0.0846731382410456,-6.9574226600787
-0.0835905109389128,-6.94216591669091
-0.0825102649577422,-6.92684945951331
-0.0814324095893865,-6.91147342029207
-0.0803569541051349,-6.89603793128585
-0.0792839077556339,-6.88054312526469
-0.0782132797708077,-6.86498913550881
-0.0771450793597783,-6.84937609580756
-0.076079315710787,-6.83370414045817
-0.0750159979911149,-6.81797340426467
-0.0739551353470042,-6.80218402253666
-0.0728967369035795,-6.78633613108824
-0.0718408117647692,-6.77042986623675
-0.0707873690132276,-6.75446536480164
-0.0697364177102562,-6.7384427641033
-0.068687966895726,-6.72236220196186
-0.0676420255880001,-6.706223816696
-0.0665986027838555,-6.6900277471218
-0.0655577074584062,-6.67377413255149
-0.0645193485650256,-6.65746311279229
-0.06348353503527,-6.64109482814521
-0.0624502757788012,-6.62466941940381
-0.0614195796833104,-6.60818702785301
-0.0603914556144413,-6.5916477952679
-0.0593659124157142,-6.57505186391245
-0.0583429589084494,-6.55839937653838
-0.0573226038916924,-6.54169047638384
-0.0563048561421365,-6.52492530717225
-0.0552897244140494,-6.50810401311102
-0.054277217439196,-6.49122673889033
-0.0532673439267644,-6.47429362968187
-0.0522601125632908,-6.45730483113762
-0.0512555320125844,-6.44026048938854
-0.0502536109156533,-6.42316075104341
-0.0492543578906302,-6.40600576318745
-0.0482577815326976,-6.38879567338115
-0.0472638904140149,-6.37153062965896
-0.0462726930836437,-6.35421078052801
-0.0452841980674751,-6.33683627496685
-0.0442984138681555,-6.31940726242418
-0.0433153489650143,-6.30192389281752
-0.0423350118139904,-6.28438631653197
-0.0413574108475595,-6.26679468441888
-0.0403825544746622,-6.24914914779458
-0.0394104510806305,-6.23144985843906
-0.0384411090271171,-6.21369696859466
-0.0374745366520219,-6.19589063096478
-0.036510742269422,-6.17803099871256
-0.0355497341694986,-6.16011822545955
-0.0345915206184668,-6.14215246528441
-0.0336361098585038,-6.12413387272157
-0.0326835101076784,-6.10606260275989
-0.0317337295598804,-6.08793881084136
-0.0307867763847496,-6.06976265285972
-0.0298426587276061,-6.05153428515916
-0.0289013847093799,-6.03325386453297
-0.0279629624265408,-6.01492154822213
-0.0270273999510298,-5.99653749391407
-0.0260947053301884,-5.9781018597412
-0.0251648865866901,-5.95961480427962
-0.0242379517184713,-5.94107648654775
-0.0233139086986622,-5.9224870660049
-0.0223927654755187,-5.90384670255001
-0.0214745299723538,-5.88515555652017
-0.0205592100874692,-5.86641378868928
-0.0196468136940879,-5.84762156026668
-0.0187373486402859,-5.82877903289577
-0.017830822748925,-5.80988636865257
-0.0169272438175857,-5.79094373004438
-0.0160266196184996,-5.77195128000834
-0.0151289578984832,-5.75290918191007
-0.0142342663788705,-5.73381759954223
-0.0133425527554473,-5.71467669712312
-0.0124538246983847,-5.69548663929529
-0.011568089852173,-5.67624759112409
-0.0106853558355562,-5.65695971809628
-0.00980563024146613,-5.63762318611856
-0.00892892063695755,-5.61823816151622
-0.00805523456314283,-5.59880481103163
-0.00718457953512708,-5.57932330182286
-0.00631696304194351,-5.55979380146222
-0.00545239254648905,-5.5402164779348
-0.00459087548546022,-5.52059149963707
-0.00373241926928908,-5.5009190353754
-0.00287703128207945,-5.48119925436462
-0.00202471888154343,-5.46143232622655
-0.00117548939893825,-5.44161842098856
-0.000329350139002926,-5.42175770908209
0.000513691620104229,-5.40185036134121
0.00135362862686855,-5.38189654900112
0.00219045365648113,-5.36189644369668
0.00302415951090118,-5.34185021746096
0.00385473901891775,-5.32175804272374
0.00468218503621143,-5.30162009231004
0.00550649044541601,-5.2814365394386
0.00632764815617942,-5.26120755772044
0.00714565110522508,-5.24093332115733
0.00796049225641221,-5.2206140041403
0.00877216460079666,-5.20024978144815
0.00958066115669104,-5.17984082824595
0.010385974969725,-5.1593873200835
0.0111880991129049,-5.13888943289387
0.0119870266866731,-5.11834734299184
0.012782750818968,-5.09776122707243
0.0135752646652823,-5.07713126220933
0.0143645614087228,-5.05645762585342
0.0151506342600682,-5.03574049583119
0.0159334764578281,-5.0149800503433
0.0167130812683007,-4.99417646796295
0.0174894419856311,-4.9733299276344
0.0182625519318686,-4.95244060867142
0.0190324044570247,-4.93150869075574
0.0197989929391297,-4.91053435393552
0.0205623107842899,-4.88951777862377
0.0213223514267447,-4.86845914559685
0.0220791083289221,-4.84735863599285
0.0228325749814959,-4.82621643131009
0.0235827449034417,-4.80503271340553
0.0243296116420916,-4.7838076644932
0.0250731687731908,-4.76254146714265
0.0258134099009522,-4.74123430427738
0.026550328658112,-4.71988635917324
0.0272839187059837,-4.6984978154569
0.0280141737345136,-4.67706885710422
0.0287410874623339,-4.65559966843869
0.0294646536368179,-4.63409043412988
0.0301848660341328,-4.61254133919177
0.0309017184592941,-4.59095256898124
0.0316152047462182,-4.56932430919641
0.0323253187577757,-4.54765674587512
0.0330320543858443,-4.52595006539323
0.0337354055513611,-4.50420445446311
0.0344353662043751,-4.48242010013197
0.0351319303240992,-4.4605971897803
0.035825091918962,-4.43873591112021
0.036514845026659,-4.41683645219386
0.0372011837142045,-4.3948990013718
0.0378841020779821,-4.37292374735138
0.0385635942437957,-4.35091087915513
0.0392396543669202,-4.32886058612911
0.0399122766321514,-4.3067730579413
0.0405814552538561,-4.28464848457995
0.0412471844760223,-4.26248705635197
0.0419094585723082,-4.24028896388128
0.0425682718460915,-4.21805439810717
0.0432236186305188,-4.19578355028265
0.0438754932885539,-4.17347661197284
0.0445238902130266,-4.15113377505327
0.0451688038266808,-4.12875523170826
0.0458102285822222,-4.10634117442926
0.0464481589623666,-4.08389179601323
0.047082589479887,-4.0614072895609
0.0477135146776607,-4.03888784847519
0.0483409291287165,-4.0163336664595
0.0489648274362814,-3.99374493751606
0.0495852042338266,-3.97112185594427
0.050202054185114,-3.94846461633901
0.0508153719842423,-3.92577341358896
0.0514251523556921,-3.90304844287496
0.0520313900543717,-3.8802898996683
0.0526340798656622,-3.85749797972905
0.053233216605462,-3.83467287910436
0.0538287951202317,-3.8118147941268
0.0544208102870384,-3.78892392141266
0.0550092570135998,-3.76600045786026
0.0555941302383278,-3.74304460064824
0.0561754249303721,-3.72005654723388
0.0567531360896638,-3.69703649535142
0.0573272587469578,-3.6739846430103
0.0578977879638762,-3.65090118849353
0.0584647188329502,-3.62778633035594
0.0590280464776629,-3.60464026742248
0.0595877660524906,-3.58146319878649
0.060143872742945,-3.55825532380805
0.0606963617656142,-3.53501684211219
0.0612452283682044,-3.51174795358723
0.0617904678295802,-3.48844885838302
0.0623320754598054,-3.46511975690925
0.0628700466001835,-3.4417608498337
0.0634043766232977,-3.41837233808053
0.0639350609330507,-3.39495442282855
0.0644620949647039,-3.3715073055095
0.0649854741849173,-3.34803118780627
0.065505194091788,-3.32452627165124
0.0660212502148889,-3.30099275922447
0.0665336381153079,-3.27743085295202
0.0670423533856848,-3.25384075550417
0.0675473916502505,-3.23022266979368
0.0680487485648637,-3.20657679897407
0.0685464198170488,-3.18290334643786
0.0690404011260328,-3.1592025158148
0.0695306882427821,-3.13547451097015
0.0700172769500392,-3.1117195360029
0.0705001630623586,-3.08793779524403
0.0709793424261434,-3.06412949325476
0.0714548109196805,-3.04029483482476
0.0719265644531764,-3.01643402497043
0.0723945989687921,-2.9925472689331
0.0728589104406782,-2.96863477217727
0.0733194948750093,-2.94469674038888
0.0737763483100188,-2.92073337947348
0.0742294668160324,-2.89674489555452
0.0746788464955024,-2.87273149497152
0.0751244834830411,-2.84869338427836
0.0755663739454536,-2.82463077024142
0.0760045140817716,-2.80054385983789
0.0764389001232851,-2.77643286025392
0.076869528333576,-2.75229797888289
0.077296395008549,-2.72813942332358
0.0777194964764644,-2.70395740137841
0.0781388290979693,-2.67975212105166
0.0785543892661287,-2.65552379054767
0.0789661734064571,-2.63127261826902
0.0793741779769486,-2.60699881281481
0.0797783994681079,-2.58270258297878
0.0801788344029803,-2.55838413774759
0.0805754793371813,-2.53404368629896
0.0809683308589267,-2.50968143799992
0.0813573855890618,-2.48529760240497
0.0817426401810902,-2.46089238925432
0.0821240913212031,-2.43646600847204
0.0825017357283072,-2.41201867016427
0.0828755701540533,-2.38755058461745
0.0832455913828643,-2.36306196229645
0.0836117962319626,-2.33855301384279
0.0839741815513977,-2.31402395007286
0.0843327442240732,-2.28947498197603
0.0846874811657735,-2.26490632071291
0.0850383893251903,-2.24031817761349
0.0853854656839494,-2.21571076417534
0.085728707256636,-2.19108429206178
0.0860681110908205,-2.16643897310008
0.0864036742670843,-2.1417750192796
0.0867353938990446,-2.11709264275001
0.0870632671333789,-2.09239205581943
0.0873872911498503,-2.06767347095262
0.0877074631613312,-2.04293710076918
0.0880237804138275,-2.01818315804165
0.0883362401865023,-1.99341185569375
0.088644839791699,-1.96862340679851
0.0889495765749648,-1.94381802457645
0.0892504479150732,-1.91899592239375
0.0895474512240472,-1.89415731376038
0.0898405839471805,-1.86930241232834
0.0901298435630604,-1.84443143188974
0.0904152275835891,-1.819544586375
0.0906967335540051,-1.79464208985102
0.0909743590529045,-1.7697241565193
0.0912481016922614,-1.74479100071413
0.0915179591174491,-1.71984283690076
0.0917839290072598,-1.69487987967351
0.0920460090739246,-1.66990234375395
0.0923041970631337,-1.64491044398905
0.0925584907540551,-1.61990439534933
0.0928088879593543,-1.59488441292703
0.0930553865252126,-1.56985071193422
0.093297984331346,-1.54480350770099
0.0935366792910231,-1.51974301567357
0.0937714693510837,-1.49466945141248
0.0940023524919555,-1.46958303059071
0.0942293267276725,-1.4444839689918
0.0944523901058911,-1.41937248250804
0.0946715407079077,-1.3942487871386
0.0948867766486746,-1.36911309898766
0.0950980960768166,-1.34396563426255
0.095305497174647,-1.31880660927191
0.0955089781581826,-1.2936362404238
0.0957085372771599,-1.26845474422387
0.0959041728150498,-1.24326233727348
0.0960958830890716,-1.21805923626784
0.0962836664502091,-1.19284565799415
0.0964675212832233,-1.16762181932972
0.096647446006667,-1.14238793724011
0.0968234390728981,-1.11714422877731
0.0969954989680935,-1.09189091107778
0.0971636242122613,-1.06662820136067
0.0973278133592541,-1.0413563169259
0.0974880649967812,-1.01607547515232
0.0976443777464208,-0.990785893495814
0.0977967502636319,-0.965487789487456
0.097945181237766,-0.940181380731615
0.0980896693920778,-0.914866884904099
0.098230213483737,-0.889544519750279
0.0983668123038384,-0.864214503083212
0.0984994646774124,-0.838877052781773
0.0986281694634354,-0.813532386788777
0.0987529255548393,-0.788180723109103
0.0988737318785211,-0.762822279807827
0.098990587395352,-0.737457275008335
0.0991034911001868,-0.712085926890456
0.099212442021872,-0.686708453688582
0.0993174392232546,-0.661325073689785
0.0994184818011898,-0.635936005231954
0.0995155688865489,-0.610541466701899
0.0996086996442269,-0.585141676533489
0.0996978732731494,-0.55973685320576
0.0997830890062801,-0.534327215241043
0.0998643461106263,-0.508912981203084
0.0999416438872465,-0.483494369695161
0.100014981671255,-0.458071599358206
0.10008435883183,-0.43264488886892
0.100149774772216,-0.407214456937905
0.10021122892973,-0.381780522307765
0.100268720775768,-0.356343303751234
0.100322249815807,-0.330903020069296
0.100371815589413,-0.305459890089295
0.100417417670238,-0.280014132663066
0.100459055666033,-0.254565966665036
0.100496729218643,-0.229115610990354
0.100530438004016,-0.203663284553003
0.100560181732201,-0.178209206283915
0.100585960147355,-0.152753595129096
0.100607773027742,-0.127296670047733
0.100625620185736,-0.101838650010317
0.100639501467822,-0.0763797539967547
0.1006494167546,-0.0509202009944888
0.100655365960782,-0.0254602099966172
0.100657349035195,0
0.100655365960782,0.0254602099966172
0.1006494167546,0.0509202009944888
0.100639501467822,0.0763797539967547
0.100625620185736,0.101838650010317
0.100607773027742,0.127296670047733
0.100585960147355,0.152753595129096
0.100560181732201,0.178209206283915
0.100530438004016,0.203663284553003
0.100496729218643,0.229115610990354
0.100459055666033,0.254565966665036
0.100417417670238,0.280014132663066
0.100371815589413,0.305459890089295
0.100322249815807,0.330903020069296
0.100268720775768,0.356343303751234
0.10021122892973,0.381780522307765
0.100149774772216,0.407214456937905
0.10008435883183,0.43264488886892
0.100014981671255,0.458071599358206
0.0999416438872465,0.483494369695161
0.0998643461106263,0.508912981203084
0.0997830890062801,0.534327215241043
0.0996978732731494,0.559736853205759
0.0996086996442269,0.58514167653349
0.0995155688865489,0.6105414667019
0.0994184818011898,0.635936005231954
0.0993174392232546,0.661325073689785
0.099212442021872,0.686708453688581
0.0991034911001868,0.712085926890457
0.098990587395352,0.737457275008336
0.0988737318785211,0.762822279807827
0.0987529255548393,0.788180723109103
0.0986281694634354,0.813532386788776
0.0984994646774124,0.838877052781774
0.0983668123038384,0.864214503083213
0.098230213483737,0.889544519750279
0.0980896693920778,0.914866884904099
0.097945181237766,0.940181380731614
0.0977967502636319,0.965487789487457
0.0976443777464208,0.990785893495815
0.0974880649967812,1.01607547515232
0.0973278133592541,1.0413563169259
0.0971636242122613,1.06662820136067
0.0969954989680935,1.09189091107778
0.0968234390728981,1.11714422877731
0.096647446006667,1.14238793724011
0.0964675212832233,1.16762181932972
0.0962836664502091,1.19284565799415
0.0960958830890716,1.21805923626784
0.0959041728150498,1.24326233727348
0.0957085372771599,1.26845474422387
0.0955089781581826,1.2936362404238
0.095305497174647,1.31880660927191
0.0950980960768166,1.34396563426255
0.0948867766486746,1.36911309898766
0.0946715407079077,1.3942487871386
0.0944523901058911,1.41937248250804
0.0942293267276725,1.4444839689918
0.0940023524919555,1.46958303059071
0.0937714693510837,1.49466945141248
0.0935366792910231,1.51974301567357
0.093297984331346,1.54480350770099
0.0930553865252126,1.56985071193422
0.0928088879593543,1.59488441292703
0.0925584907540551,1.61990439534933
0.0923041970631337,1.64491044398905
0.0920460090739246,1.66990234375395
0.0917839290072598,1.69487987967351
0.0915179591174491,1.71984283690076
0.0912481016922614,1.74479100071413
0.0909743590529045,1.7697241565193
0.0906967335540051,1.79464208985102
0.0904152275835891,1.819544586375
0.0901298435630604,1.84443143188974
0.0898405839471805,1.86930241232834
0.0895474512240472,1.89415731376038
0.0892504479150732,1.91899592239375
0.0889495765749648,1.94381802457645
0.088644839791699,1.96862340679851
0.0883362401865023,1.99341185569375
0.0880237804138275,2.01818315804165
0.0877074631613312,2.04293710076918
0.0873872911498503,2.06767347095262
0.0870632671333789,2.09239205581942
0.0867353938990446,2.11709264275001
0.0864036742670843,2.1417750192796
0.0860681110908205,2.16643897310008
0.085728707256636,2.19108429206178
0.0853854656839494,2.21571076417534
0.0850383893251903,2.24031817761349
0.0846874811657735,2.26490632071291
0.0843327442240732,2.28947498197603
0.0839741815513977,2.31402395007286
0.0836117962319627,2.33855301384279
0.0832455913828643,2.36306196229645
0.0828755701540533,2.38755058461745
0.0825017357283072,2.41201867016427
0.0821240913212031,2.43646600847204
0.0817426401810903,2.46089238925432
0.0813573855890618,2.48529760240497
0.0809683308589267,2.50968143799992
0.0805754793371813,2.53404368629896
0.0801788344029803,2.55838413774759
0.0797783994681079,2.58270258297878
0.0793741779769486,2.60699881281481
0.0789661734064571,2.63127261826902
0.0785543892661287,2.65552379054767
0.0781388290979693,2.67975212105166
0.0777194964764645,2.70395740137841
0.077296395008549,2.72813942332358
0.076869528333576,2.75229797888289
0.0764389001232851,2.77643286025392
0.0760045140817716,2.80054385983789
0.0755663739454536,2.82463077024142
0.0751244834830411,2.84869338427836
0.0746788464955024,2.87273149497152
0.0742294668160324,2.89674489555452
0.0737763483100188,2.92073337947348
0.0733194948750093,2.94469674038888
0.0728589104406782,2.96863477217727
0.0723945989687921,2.9925472689331
0.0719265644531764,3.01643402497043
0.0714548109196805,3.04029483482476
0.0709793424261434,3.06412949325476
0.0705001630623586,3.08793779524403
0.0700172769500391,3.1117195360029
0.0695306882427821,3.13547451097015
0.0690404011260328,3.1592025158148
0.0685464198170488,3.18290334643786
0.0680487485648637,3.20657679897407
0.0675473916502505,3.23022266979368
0.0670423533856848,3.25384075550417
0.0665336381153079,3.27743085295202
0.0660212502148889,3.30099275922447
0.065505194091788,3.32452627165124
0.0649854741849173,3.34803118780627
0.0644620949647039,3.3715073055095
0.0639350609330507,3.39495442282855
0.0634043766232977,3.41837233808053
0.0628700466001835,3.4417608498337
0.0623320754598053,3.46511975690925
0.0617904678295802,3.48844885838302
0.0612452283682044,3.51174795358723
0.0606963617656142,3.53501684211219
0.060143872742945,3.55825532380805
0.0595877660524906,3.58146319878649
0.0590280464776629,3.60464026742248
0.0584647188329502,3.62778633035594
0.0578977879638762,3.65090118849353
0.0573272587469578,3.6739846430103
0.0567531360896638,3.69703649535142
0.0561754249303721,3.72005654723388
0.0555941302383278,3.74304460064824
0.0550092570135998,3.76600045786026
0.0544208102870384,3.78892392141266
0.0538287951202317,3.8118147941268
0.053233216605462,3.83467287910436
0.0526340798656622,3.85749797972905
0.0520313900543717,3.8802898996683
0.0514251523556921,3.90304844287496
0.0508153719842422,3.92577341358896
0.050202054185114,3.94846461633901
0.0495852042338266,3.97112185594427
0.0489648274362814,3.99374493751606
0.0483409291287166,4.0163336664595
0.0477135146776607,4.03888784847519
0.047082589479887,4.0614072895609
0.0464481589623666,4.08389179601323
0.0458102285822222,4.10634117442926
0.0451688038266808,4.12875523170825
0.0445238902130266,4.15113377505327
0.0438754932885539,4.17347661197284
0.0432236186305188,4.19578355028265
0.0425682718460915,4.21805439810717
0.0419094585723082,4.24028896388128
0.0412471844760223,4.26248705635197
0.0405814552538561,4.28464848457995
0.0399122766321514,4.3067730579413
0.0392396543669202,4.32886058612911
0.0385635942437958,4.35091087915513
0.037884102077982,4.37292374735138
0.0372011837142045,4.3948990013718
0.036514845026659,4.41683645219386
0.035825091918962,4.43873591112021
0.0351319303240993,4.4605971897803
0.0344353662043751,4.48242010013197
0.0337354055513611,4.50420445446311
0.0330320543858443,4.52595006539323
0.0323253187577757,4.54765674587512
0.0316152047462183,4.56932430919641
0.0309017184592942,4.59095256898123
0.0301848660341328,4.61254133919177
0.0294646536368179,4.63409043412988
0.0287410874623339,4.65559966843869
0.0280141737345136,4.67706885710422
0.0272839187059837,4.6984978154569
0.026550328658112,4.71988635917324
0.0258134099009522,4.74123430427738
0.0250731687731908,4.76254146714265
0.0243296116420916,4.7838076644932
0.0235827449034418,4.80503271340553
0.0228325749814959,4.82621643131009
0.0220791083289221,4.84735863599285
0.0213223514267447,4.86845914559685
0.0205623107842899,4.88951777862377
0.0197989929391297,4.91053435393552
0.0190324044570246,4.93150869075574
0.0182625519318686,4.95244060867142
0.0174894419856311,4.9733299276344
0.0167130812683007,4.99417646796295
0.0159334764578281,5.0149800503433
0.0151506342600682,5.03574049583119
0.0143645614087228,5.05645762585342
0.0135752646652823,5.07713126220933
0.012782750818968,5.09776122707243
0.0119870266866732,5.11834734299184
0.0111880991129049,5.13888943289387
0.010385974969725,5.1593873200835
0.00958066115669104,5.17984082824595
0.00877216460079666,5.20024978144815
0.00796049225641227,5.2206140041403
0.00714565110522508,5.24093332115733
0.00632764815617942,5.26120755772044
0.00550649044541601,5.2814365394386
0.00468218503621143,5.30162009231004
0.00385473901891775,5.32175804272374
0.00302415951090118,5.34185021746096
0.00219045365648113,5.36189644369668
0.00135362862686855,5.38189654900112
0.000513691620104229,5.40185036134121
-0.000329350139002926,5.42175770908209
-0.0011754893989383,5.44161842098856
-0.00202471888154343,5.46143232622655
-0.00287703128207945,5.48119925436462
-0.00373241926928908,5.5009190353754
-0.00459087548546022,5.52059149963707
-0.00545239254648905,5.5402164779348
-0.00631696304194351,5.55979380146222
-0.00718457953512708,5.57932330182286
-0.00805523456314283,5.59880481103163
-0.00892892063695755,5.61823816151622
-0.00980563024146619,5.63762318611856
-0.0106853558355562,5.65695971809628
-0.011568089852173,5.67624759112409
-0.0124538246983847,5.69548663929529
-0.0133425527554473,5.71467669712312
-0.0142342663788705,5.73381759954223
-0.0151289578984832,5.75290918191007
-0.0160266196184996,5.77195128000834
-0.0169272438175857,5.79094373004438
-0.017830822748925,5.80988636865257
-0.0187373486402859,5.82877903289577
-0.0196468136940879,5.84762156026668
-0.0205592100874692,5.86641378868928
-0.0214745299723538,5.88515555652017
-0.0223927654755187,5.90384670255001
-0.0233139086986622,5.92248706600491
-0.0242379517184713,5.94107648654775
-0.0251648865866901,5.95961480427962
-0.0260947053301884,5.9781018597412
-0.0270273999510298,5.99653749391407
-0.0279629624265409,6.01492154822213
-0.0289013847093799,6.03325386453297
-0.0298426587276061,6.05153428515916
-0.0307867763847496,6.06976265285972
-0.0317337295598804,6.08793881084136
-0.0326835101076784,6.10606260275989
-0.0336361098585038,6.12413387272157
-0.0345915206184668,6.14215246528441
-0.0355497341694986,6.16011822545955
-0.036510742269422,6.17803099871256
-0.0374745366520219,6.19589063096478
-0.0384411090271171,6.21369696859466
-0.0394104510806305,6.23144985843906
-0.0403825544746622,6.24914914779458
-0.0413574108475595,6.26679468441888
-0.0423350118139904,6.28438631653197
-0.0433153489650143,6.30192389281752
-0.0442984138681555,6.31940726242418
-0.0452841980674751,6.33683627496685
-0.0462726930836437,6.35421078052801
-0.0472638904140149,6.37153062965896
-0.0482577815326976,6.38879567338115
-0.0492543578906302,6.40600576318745
-0.0502536109156533,6.42316075104341
-0.0512555320125844,6.44026048938854
-0.0522601125632908,6.45730483113761
-0.0532673439267645,6.47429362968187
-0.054277217439196,6.49122673889033
-0.0552897244140494,6.50810401311102
-0.0563048561421365,6.52492530717225
-0.0573226038916923,6.54169047638384
-0.0583429589084495,6.55839937653838
-0.0593659124157142,6.57505186391245
-0.0603914556144413,6.5916477952679
-0.0614195796833104,6.60818702785301
-0.0624502757788012,6.62466941940381
-0.06348353503527,6.64109482814521
-0.0645193485650256,6.65746311279229
-0.0655577074584062,6.67377413255149
-0.0665986027838555,6.6900277471218
-0.0676420255880001,6.706223816696
-0.068687966895726,6.72236220196186
-0.0697364177102562,6.7384427641033
-0.0707873690132276,6.75446536480164
-0.0718408117647692,6.77042986623675
-0.0728967369035795,6.78633613108824
-0.0739551353470042,6.80218402253666
-0.0750159979911149,6.81797340426467
-0.076079315710787,6.83370414045817
-0.0771450793597783,6.84937609580756
-0.0782132797708076,6.86498913550881
-0.0792839077556339,6.88054312526469
-0.0803569541051349,6.89603793128585
-0.0814324095893865,6.91147342029207
-0.0825102649577422,6.92684945951331
-0.0835905109389127,6.9421659166909
-0.0846731382410456,6.9574226600787
-0.0857581375518052,6.97261955844418
-0.0868454995384527,6.98775648106956
-0.0879352148479265,7.00283329775299
-0.0890272741069229,7.01784987880958
-0.0901216679219761,7.0328060950726
-0.0912183868795396,7.04770181789454
-0.0923174215460668,7.06253691914823
-0.0934187624680923,7.07731127122795
-0.0945224001723134,7.0920247470505
-0.0956283251656709,7.10667722005634
-0.096736527935432,7.12126856421065
-0.0978469989492703,7.13579865400438
-0.09895972865535,7.15026736445542
-0.100074707482406,7.16467457110959
-0.101191925839828,7.17902015004173
-0.102311374117741,7.19330397785681
-0.10343304268709,7.20752593169093
-0.104556921899722,7.22168588921244
-0.105683002088469,7.23578372862292
-0.106811273567229,7.24981932865827
-0.107941726631054,7.26379256858979
-0.10907435155623,7.27770332822512
-0.110209138600362,7.29155148790938
-0.111346078002456,7.30533692852612
-0.112485159983004,7.31905953149838
-0.113626374744071,7.33271917878972
-0.114769712469375,7.34631575290519
-0.115915163324371,7.35984913689241
-0.117062717456342,7.37331921434251
-0.118212364994476,7.38672586939115
-0.119364096049957,7.40006898671956
-0.120517900716044,7.41334845155546
-0.121673769068162,7.42656414967411
-0.122831691163986,7.43971596739925
-0.123991657043522,7.4528037916041
-0.1251536567292,7.46582750971232
-0.126317680225954,7.47878700969901
-0.127483717521309,7.49168218009161
-0.12865175858547,7.50451290997094
-0.129821793371406,7.51727908897207
-0.130993811814936,7.52998060728535
-0.132167803834817,7.54261735565729


==> img/DataCSV/Fig1c_bis_10.csv <==
x1,y1
-0.150296516242419,-17.0452794157453
-0.149717866885954,-17.033321360576
-0.149139624179484,-17.0213304340899
-0.148561789238915,-17.0093066594276
-0.147984363179368,-16.9972500597927
-0.147407347115172,-16.9851606584523
-0.146830742159869,-16.9730384787369
-0.146254549426203,-16.9608835440402
-0.145678770026126,-16.948695877819
-0.145103405070791,-16.9364755035935
-0.144528455670551,-16.9242224449467
-0.143953922934957,-16.9119367255249
-0.143379807972756,-16.8996183690374
-0.14280611189189,-16.8872673992565
-0.142232835799491,-16.8748838400173
-0.141659980801882,-16.8624677152181
-0.14108754800457,-16.8500190488196
-0.140515538512253,-16.8375378648456
-0.139943953428806,-16.8250241873827
-0.139372793857289,-16.81247804058
-0.13880206089994,-16.7998994486494
-0.138231755658173,-16.7872884358654
-0.137661879232576,-16.7746450265649
-0.137092432722911,-16.7619692451476
-0.13652341722811,-16.7492611160755
-0.135954833846272,-16.736520663873
-0.135386683674665,-16.723747913127
-0.134818967809716,-16.7109428884867
-0.13425168734702,-16.6981056146634
-0.133684843381326,-16.6852361164309
-0.133118437006545,-16.672334418625
-0.13255246931574,-16.6594005461438
-0.131986941401131,-16.6464345239473
-0.131421854354086,-16.6334363770577
-0.130857209265125,-16.6204061305591
-0.130293007223914,-16.6073438095977
-0.129729249319262,-16.5942494393813
-0.129165936639123,-16.5811230451799
-0.128603070270593,-16.5679646523251
-0.128040651299904,-16.5547742862102
-0.127478680812427,-16.5415519722903
-0.126917159892664,-16.5282977360822
-0.126356089624254,-16.5150116031643
-0.125795471089962,-16.5016935991764
-0.125235305371685,-16.4883437498199
-0.124675593550444,-16.4749620808577
-0.124116336706383,-16.4615486181141
-0.123557535918772,-16.4481033874747
-0.122999192265996,-16.4346264148865
-0.122441306825561,-16.4211177263575
-0.121883880674088,-16.4075773479573
-0.121326914887311,-16.3940053058163
-0.120770410540077,-16.3804016261262
-0.120214368706341,-16.3667663351398
-0.119658790459165,-16.3530994591707
-0.119103676870719,-16.3394010245936
-0.118549029012275,-16.3256710578442
-0.117994847954204,-16.3119095854187
-0.117441134765979,-16.2981166338744
-0.11688789051617,-16.2842922298294
-0.116335116272439,-16.2704363999622
-0.115782813101546,-16.2565491710122
-0.115230982069337,-16.2426305697794
-0.114679624240749,-16.2286806231241
-0.114128740679806,-16.2146993579672
-0.113578332449617,-16.2006868012903
-0.113028400612373,-16.186642980135
-0.112478946229345,-16.1725679216035
-0.111929970360884,-16.1584616528582
-0.111381474066418,-16.1443242011216
-0.110833458404446,-16.1301555936766
-0.110285924432544,-16.1159558578661
-0.109738873207355,-16.101725021093
-0.109192305784593,-16.0874631108205
-0.108646223219036,-16.0731701545715
-0.108100626564528,-16.0588461799288
-0.107555516873975,-16.0444912145353
-0.107010895199342,-16.0301052860934
-0.106466762591653,-16.0156884223656
-0.105923120100989,-16.0012406511737
-0.105379968776484,-15.9867620003996
-0.104837309666325,-15.9722524979844
-0.104295143817749,-15.9577121719289
-0.10375347227704,-15.9431410502933
-0.103212296089529,-15.9285391611975
-0.102671616299591,-15.9139065328205
-0.102131433950644,-15.8992431934006
-0.101591750085144,-15.8845491712356
-0.101052565744585,-15.8698244946823
-0.1005138819695,-15.8550691921567
-0.0999756997994535,-15.8402832921341
-0.0994380202730419,-15.8254668231486
-0.0989008444278924,-15.8106198137933
-0.0983641733006601,-15.7957422927204
-0.097828007927026,-15.7808342886409
-0.0972923493416948,-15.7658958303247
-0.0967571985783937,-15.7509269466002
-0.0962225566698695,-15.7359276663549
-0.095688424647887,-15.7208980185347
-0.0951548035432274,-15.7058380321442
-0.0946216943856855,-15.6907477362465
-0.0940890982040683,-15.6756271599632
-0.0935570160261928,-15.6604763324744
-0.0930254488788841,-15.6452952830186
-0.0924943977879735,-15.6300840408924
-0.0919638637782962,-15.614842635451
-0.0914338478736895,-15.5995710961074
-0.090904351096991,-15.5842694523332
-0.0903753744700365,-15.5689377336579
-0.0898469190136578,-15.5535759696688
-0.0893189857476812,-15.5381841900116
-0.0887915756909249,-15.5227624243896
-0.088264689861198,-15.5073107025642
-0.0877383292752971,-15.4918290543545
-0.087212494949006,-15.4763175096373
-0.0866871878970923,-15.4607760983472
-0.0861624091333064,-15.4452048504764
-0.0856381596703791,-15.4296037960746
-0.0851144405200197,-15.4139729652492
-0.0845912526929141,-15.3983123881649
-0.0840685971987228,-15.3826220950438
-0.0835464750460792,-15.3669021161655
-0.0830248872425872,-15.3511524818668
-0.0825038347948196,-15.3353732225417
-0.0819833187083161,-15.3195643686413
-0.0814633399875812,-15.3037259506741
-0.0809438996360824,-15.2878579992053
-0.0804249986562485,-15.2719605448574
-0.079906638049467,-15.2560336183095
-0.0793888188160828,-15.240077250298
-0.0788715419553961,-15.2240914716157
-0.0783548084656603,-15.2080763131124
-0.0778386193440802,-15.1920318056946
-0.0773229755868101,-15.1759579803253
-0.0768078781889519,-15.1598548680242
-0.0762933281445528,-15.1437224998675
-0.0757793264466042,-15.1275609069878
-0.0752658740870391,-15.1113701205741
-0.07475297205673,-15.0951501718718
-0.074240621345488,-15.0789010921826
-0.0737288229420598,-15.0626229128643
-0.0732175778341263,-15.046315665331
-0.0727068870083009,-15.0299793810527
-0.0721967514501269,-15.0136140915557
-0.0716871721440765,-14.9972198284221
-0.0711781500735481,-14.9807966232898
-0.0706696862208648,-14.9643445078529
-0.0701617815672725,-14.947863513861
-0.069654437092938,-14.9313536731195
-0.0691476537769469,-14.9148150174895
-0.068641432597302,-14.8982475788877
-0.0681357745309211,-14.8816513892864
-0.0676306805536354,-14.8650264807133
-0.0671261516401876,-14.8483728852515
-0.0666221887642299,-14.8316906350396
-0.0661187928983218,-14.8149797622713
-0.0656159650139292,-14.7982402991958
-0.0651137060814214,-14.7814722781172
-0.0646120170700699,-14.7646757313949
-0.0641108989480462,-14.7478506914432
-0.0636103526824202,-14.7309971907315
-0.0631103792391584,-14.7141152617841
-0.0626109795831216,-14.6972049371803
-0.0621121546780632,-14.6802662495538
-0.0616139054866279,-14.6632992315935
-0.061116232970349,-14.6463039160426
-0.0606191380896468,-14.6292803356992
-0.0601226218038273,-14.6122285234158
-0.0596266850710794,-14.5951485120993
-0.0591313288484741,-14.5780403347113
-0.0586365540919618,-14.5609040242674
-0.0581423617563706,-14.5437396138377
-0.0576487527954052,-14.5265471365466
-0.0571557281616438,-14.5093266255724
-0.0566632888065376,-14.4920781141478
-0.0561714356804078,-14.4748016355594
-0.0556801697324446,-14.4574972231476
-0.055189491910705,-14.4401649103071
-0.0546994031621107,-14.422804730486
-0.0542099044324472,-14.4054167171866
-0.0537209966663608,-14.3880009039645
-0.0532326808073576,-14.3705573244294
-0.0527449577978014,-14.3530860122441
-0.052257828578912,-14.3355870011254
-0.051771294090763,-14.3180603248431
-0.0512853552722805,-14.3005060172207
-0.0508000130612412,-14.2829241121349
-0.05031526839427,-14.2653146435158
-0.0498311222068391,-14.2476776453464
-0.0493475754332655,-14.2300131516631
-0.0488646290067095,-14.2123211965553
-0.0483822838591728,-14.1946018141654
-0.0479005409214967,-14.1768550386885
-0.0474194011233606,-14.159080904373
-0.0469388653932796,-14.1412794455196
-0.0464589346586032,-14.1234506964822
-0.0459796098455136,-14.1055946916671
-0.0455008918790232,-14.0877114655332
-0.0450227816829735,-14.0698010525921
-0.0445452801800335,-14.0518634874075
-0.0440683882916967,-14.033898804596
-0.0435921069382811,-14.0159070388262
-0.0431164370389256,-13.997888224819
-0.0426413795115899,-13.9798423973476
-0.0421669352730513,-13.9617695912373
-0.0416931052389037,-13.9436698413653
-0.0412198903235561,-13.9255431826611
-0.0407472914402298,-13.9073896501059
-0.0402753095009579,-13.8892092787328
-0.0398039454165824,-13.8710021036267
-0.0393332000967532,-13.8527681599244
-0.0388630744499259,-13.834507482814
-0.0383935693833606,-13.8162201075356
-0.0379246858031195,-13.7979060693804
-0.0374564246140653,-13.7795654036915
-0.0369887867198602,-13.761198145863
-0.0365217730229628,-13.7428043313406
-0.0360553844246275,-13.724383995621
-0.0355896218249026,-13.7059371742523
-0.0351244861226277,-13.6874639028336
-0.0346599782154332,-13.668964217015
-0.0341960989997376,-13.6504381524978
-0.0337328493707464,-13.6318857450339
-0.0332702302224498,-13.6133070304263
-0.0328082424476216,-13.5947020445286
-0.032346886937817,-13.5760708232451
-0.0318861645833709,-13.5574134025308
-0.0314260762733967,-13.5387298183914
-0.0309666228957838,-13.5200201068827
-0.0305078053371965,-13.5012843041113
-0.0300496244830721,-13.482522446234
-0.0295920812176191,-13.4637345694578
-0.0291351764238157,-13.4449207100401
-0.0286789109834077,-13.4260809042883
-0.0282232857769074,-13.4072151885599
-0.0277683016835911,-13.3883235992625
-0.0273139595814983,-13.3694061728534
-0.0268602603474294,-13.35046294584
-0.0264072048569443,-13.3314939547794
-0.0259547939843602,-13.3124992362784
-0.0255030286027508,-13.2934788269935
-0.0250519095839439,-13.2744327636307
-0.0246014377985198,-13.2553610829456
-0.0241516141158098,-13.2362638217432
-0.0237024394038948,-13.2171410168778
-0.0232539145296029,-13.197992705253
-0.0228060403585083,-13.1788189238218
-0.0223588177549295,-13.1596197095862
-0.0219122475819275,-13.1403950995973
-0.0214663307013042,-13.1211451309552
-0.0210210679736008,-13.101869840809
-0.0205764602580962,-13.0825692663566
-0.0201325084128051,-13.0632434448447
-0.0196892132944766,-13.0438924135687
-0.0192465757585922,-13.0245162098727
-0.0188045966593648,-13.0051148711495
-0.0183632768497362,-12.9856884348402
-0.0179226171813762,-12.9662369384343
-0.0174826185046804,-12.9467604194699
-0.017043281668769,-12.9272589155332
-0.0166046075214848,-12.9077324642587
-0.0161665969093919,-12.888181103329
-0.0157292506777738,-12.8686048704748
-0.0152925696706317,-12.8490038034747
-0.0148565547306834,-12.8293779401555
-0.0144212066993611,-12.8097273183916
-0.0139865264168099,-12.7900519761052
-0.0135525147218863,-12.7703519512662
-0.0131191724521567,-12.7506272818923
-0.0126865004438956,-12.7308780060486
-0.0122544995320837,-12.7111041618478
-0.011823170550407,-12.6913057874498
-0.0113925143312547,-12.6714829210621
-0.0109625317057174,-12.6516356009392
-0.0105332235035863,-12.6317638653832
-0.0101045905533504,-12.6118677527428
-0.00967663368219629,-12.5919473014141
-0.00924935371600527,-12.5720025498402
-0.0088227514793528,-12.5520335365107
-0.0083968277955061,-12.5320402999625
-0.00797158348642313,-12.5120228787789
-0.00754701937275049,-12.4919813115902
-0.00712313627382249,-12.4719156370728
-0.00669993500765892,-12.4518258939502
-0.00627741639096391,-12.4317121209919
-0.00585558123912405,-12.4115743570141
-0.00543443036620711,-12.391412640879
-0.00501396458496023,-12.3712270114952
-0.0045941847068085,-12.3510175078175
-0.00417509154185325,-12.3307841688467
-0.00375668589887074,-12.3105270336294
-0.00333896858531024,-12.2902461412585
-0.00292194040729282,-12.2699415308725
-0.00250560216960943,-12.2496132416556
-0.00208995467571993,-12.2292613128381
-0.00167499872775073,-12.2088857836954
-0.00126073512649399,-12.1884866935488
-0.000847164671405609,-12.168064081765
-0.000434288160603924,-12.147617987756
-2.21063908680263e-05,-12.1271484509791
0.000389379842363757,-12.106655510937
0.000800169744995249,-12.0861392071774
0.00121026252427414,-12.0655995792933
0.00161965738879344,-12.0450366669224
0.00202835354849307,-12.0244505097476
0.00243635021466121,-12.0038411474965
0.00284364659993597,-11.9832086199417
0.00325024191830692,-11.9625529669002
0.00365613538511661,-11.9418742282338
0.0040613262170619,-11.9211724438489
0.00446581363219584,-11.9004476536963
0.0048695968499286,-11.8796998977711
0.00527267509102969,-11.8589292161129
0.00567504757762893,-11.8381356488055
0.00607671353321804,-11.8173192359767
0.00647767218265233,-11.7964800177987
0.00687792275215227,-11.7756180344874
0.00727746446930438,-11.7547333263028
0.00767629656306335,-11.7338259335487
0.00807441826375355,-11.7128958965727
0.00847182880306985,-11.6919432557661
0.00886852741407984,-11.6709680515638
0.00926451333122491,-11.6499703244443
0.0096597857903219,-11.6289501149295
0.0100543440285643,-11.6079074635847
0.0104481872845241,-11.5868424110185
0.0108413147981531,-11.5657549978828
0.0112337258107842,-11.5446452648726
0.0116254195651332,-11.5235132527259
0.0120163953052999,-11.5023590022238
0.0124066522767698,-11.4811825541903
0.0127961897264157,-11.4599839494923
0.0131850069024987,-11.4387632290393
0.0135731030546699,-11.4175204337835
0.013960477433972,-11.3962556047199
0.0143471292928405,-11.3749687828857
0.0147330578851054,-11.353660009361
0.0151182624659921,-11.3323293252677
0.0155027422921237,-11.3109767717705
0.0158864966215216,-11.2896023900759
0.0162695247136073,-11.2682062214328
0.016651825829204,-11.246788307132
0.0170333992305378,-11.2253486885064
0.0174142441812389,-11.2038874069305
0.0177943599463436,-11.182404503821
0.0181737457922953,-11.1609000206361
0.0185524009869459,-11.1393739988756
0.0189303247995575,-11.117826480081
0.0193075165008036,-11.0962575058351
0.0196839753627704,-11.0746671177624
0.0200597006589585,-11.0530553575284
0.0204346916642841,-11.0314222668401
0.0208089476550805,-11.0097678874456
0.0211824679090993,-10.988092261134
0.0215552517055122,-10.9663954297353
0.0219272983249119,-10.9446774351208
0.0222986070493139,-10.9229383192023
0.0226691771621574,-10.9011781239325
0.0230390079483075,-10.8793968913048
0.0234080986940556,-10.857594663353
0.0237764486871214,-10.8357714821517
0.0241440572166543,-10.8139273898158
0.0245109235732343,-10.7920624285005
0.0248770470488739,-10.7701766404014
0.0252424269370191,-10.7482700677541
0.0256070625325509,-10.7263427528346
0.0259709531317867,-10.7043947379586
0.0263340980324817,-10.6824260654821
0.0266964965338299,-10.6604367778006
0.0270581479364659,-10.6384269173497
0.0274190515424662,-10.6163965266044
0.0277792066553501,-10.5943456480796
0.0281386125800815,-10.5722743243297
0.0284972686230704,-10.5501825979483
0.0288551740921735,-10.5280705115686
0.0292123282966961,-10.5059381078631
0.0295687305473933,-10.4837854295434
0.0299243801564715,-10.4616125193603
0.0302792764375895,-10.4394194201036
0.0306334187058599,-10.4172061746021
0.0309868062778501,-10.3949728257235
0.0313394384715844,-10.3727194163742
0.0316913146065445,-10.3504459894993
0.0320424340036715,-10.3281525880827
0.0323927959853665,-10.3058392551467
0.0327423998754925,-10.2835060337522
0.0330912449993754,-10.2611529669983
0.0334393306838056,-10.2387800980225
0.0337866562570386,-10.2163874700006
0.0341332210487973,-10.1939751261463
0.0344790243902726,-10.1715431097115
0.0348240656141246,-10.1490914639861
0.0351683440544845,-10.1266202322979
0.0355118590469554,-10.1041294580123
0.0358546099286138,-10.0816191845326
0.0361965960380107,-10.0590894552997
0.036537816715173,-10.0365403137919
0.0368782713016049,-10.0139718035252
0.0372179591402885,-9.99138396805284
0.0375568795756864,-9.96877685096534
0.0378950319537414,-9.94615049589049
0.038232415621879,-9.92350494649316
0.038569029929008,-9.90084024647528
0.038904874225522,-9.87815643957575
0.0392399478633004,-9.85545356957032
0.03957425019571,-9.83273168027155
0.0399077805776061,-9.80999081552869
0.0402405383653337,-9.78723101922761
0.0405725229167287,-9.76445233529071
0.0409037335911193,-9.74165480767685
0.041234169749327,-9.71883848038127
0.0415638307536682,-9.69600339743544
0.041892715967955,-9.67314960290709
0.0422208247574968,-9.6502771409
0.0425481564891014,-9.62738605555402
0.0428747105310759,-9.60447639104491
0.0432004862532286,-9.5815481915843
0.0435254830268694,-9.55860150141959
0.0438497002248117,-9.53563636483385
0.0441731372213733,-9.51265282614577
0.0444957933923777,-9.48965092970953
0.0448176681151551,-9.46663071991475
0.0451387607685439,-9.44359224118639
0.0454590707328917,-9.42053553798467
0.0457785973900566,-9.39746065480497
0.0460973401234083,-9.37436763617776
0.0464152983178293,-9.35125652666851
0.0467324713597162,-9.32812737087759
0.0470488586369807,-9.30498021344022
0.0473644595390511,-9.28181509902633
0.0476792734568729,-9.25863207234054
0.0479932997829108,-9.235431178122
0.048306537911149,-9.21221246114436
0.0486189872370931,-9.18897596621567
0.0489306471577708,-9.16572173817828
0.0492415170717331,-9.14244982190876
0.0495515963790559,-9.11916026231783
0.0498608844813404,-9.09585310435023
0.050169380781715,-9.07252839298468
0.0504770846848362,-9.04918617323379
0.0507839955968894,-9.02582649014393
0.0510901129255905,-9.00244938879518
0.0513954360801868,-8.97905491430125
0.0516999644714584,-8.95564311180935
0.052003697511719,-8.93221402650016
0.052306634614817,-8.90876770358768
0.0526087751961374,-8.8853041883192
0.0529101186726016,-8.86182352597519
0.05321066446267,-8.83832576186918
0.0535104119863418,-8.81481094134775
0.053809360665157,-8.79127910979035
0.0541075099221972,-8.7677303126093
0.0544048591820868,-8.74416459524962
0.0547014078709939,-8.72058200318901
0.0549971554166317,-8.69698258193774
0.0552921012482595,-8.67336637703852
0.0555862447966834,-8.6497334340665
0.0558795854942584,-8.6260837986291
0.0561721227748882,-8.60241751636595
0.0564638560740274,-8.57873463294883
0.0567547848286821,-8.55503519408153
0.0570449084774107,-8.53131924549981
0.0573342264603258,-8.50758683297128
0.0576227382190943,-8.48383800229532
0.0579104431969393,-8.46007279930301
0.0581973408386409,-8.43629126985701
0.0584834305905368,-8.41249345985149
0.0587687119005244,-8.38867941521204
0.0590531842180606,-8.3648491818956
0.0593368469941639,-8.3410028058903
0.059619699681415,-8.31714033321548
0.0599017417339581,-8.29326180992151
0.0601829726075013,-8.26936728208974
0.0604633917593188,-8.24545679583241
0.0607429986482506,-8.22153039729256
0.0610217927347046,-8.19758813264394
0.0612997734806574,-8.1736300480909
0.0615769403496548,-8.14965618986835
0.0618532928068135,-8.1256666042416
0.0621288303188219,-8.10166133750635
0.062403552353941,-8.07764043598855
0.0626774583820056,-8.0536039460443
0.0629505478744251,-8.02955191405982
0.0632228203041849,-8.0054843864513
0.0634942751458469,-7.98140140966482
0.063764911875551,-7.95730303017632
0.0640347299710159,-7.93318929449142
0.0643037289115403,-7.9090602491454
0.0645719081780032,-7.88491594070308
0.0648392672528659,-7.86075641575872
0.0651058056201724,-7.83658172093597
0.0653715227655504,-7.81239190288773
0.0656364181762125,-7.7881870082961
0.0659004913409572,-7.76396708387229
0.0661637417501696,-7.73973217635647
0.0664261688958229,-7.71548233251777
0.0666877722714786,-7.69121759915413
0.0669485513722882,-7.66693802309221
0.0672085056949939,-7.64264365118733
0.0674676347379296,-7.61833453032335
0.0677259380010217,-7.59401070741261
0.0679834149857903,-7.56967222939582
0.0682400651953501,-7.54531914324195
0.0684958881344114,-7.52095149594819
0.0687508833092806,-7.4965693345398
0.0690050502278621,-7.47217270607009
0.0692583883996583,-7.44776165762024
0.0695108973357711,-7.4233362362993
0.0697625765489027,-7.39889648924404
0.0700134255533562,-7.37444246361886
0.0702634438650374,-7.34997420661576
0.0705126310014546,-7.32549176545415
0.0707609864817207,-7.30099518738085
0.0710085098265532,-7.27648451966995
0.0712552005582753,-7.25195980962273
0.0715010582008176,-7.22742110456757
0.0717460822797178,-7.20286845185986
0.0719902723221227,-7.17830189888191
0.0722336278567883,-7.15372149304284
0.0724761484140811,-7.12912728177851
0.0727178335259793,-7.10451931255144
0.0729586827260728,-7.07989763285067
0.0731986955495653,-7.05526229019173
0.0734378715332739,-7.0306133321165
0.0736762102156313,-7.00595080619312
0.0739137111366855,-6.98127476001595
0.0741503738381015,-6.95658524120541
0.074386197863162,-6.93188229740794
0.0746211827567679,-6.90716597629588
0.0748553280654399,-6.88243632556738
0.0750886333373184,-6.85769339294633
0.0753210981221655,-6.83293722618223
0.0755527219713649,-6.80816787305013
0.0757835044379232,-6.78338538135054
0.0760134450764709,-6.75858979890931
0.076242543443263,-6.73378117357755
0.0764707990961798,-6.70895955323155
0.0766982115947282,-6.68412498577268
0.0769247805000418,-6.65927751912729
0.0771505053748825,-6.63441720124661
0.0773753857836411,-6.60954408010671
0.0775994212923379,-6.58465820370831
0.0778226114686236,-6.55975962007681
0.0780449558817805,-6.53484837726208
0.0782664541027229,-6.50992452333845
0.0784871057039982,-6.48498810640457
0.0787069102597876,-6.46003917458335
0.0789258673459069,-6.43507777602184
0.0791439765398074,-6.41010395889115
0.0793612374205767,-6.38511777138637
0.0795776495689395,-6.36011926172643
0.0797932125672584,-6.33510847815408
0.0800079259995347,-6.31008546893573
0.0802217894514092,-6.28505028236138
0.0804348025101629,-6.26000296674456
0.0806469647647182,-6.23494357042217
0.0808582758056391,-6.20987214175445
0.0810687352251326,-6.18478872912484
0.0812783426170488,-6.15969338093993
0.0814870975768825,-6.13458614562934
0.0816949997017731,-6.1094670716456
0.0819020485905062,-6.08433620746412
0.0821082438435137,-6.05919360158304
0.0823135850628752,-6.03403930252319
0.0825180718523179,-6.00887335882794
0.0827217038172186,-5.98369581906313
0.0829244805646031,-5.95850673181699
0.0831264017031482,-5.93330614570003
0.0833274668431813,-5.90809410934497
0.0835276755966821,-5.88287067140658
0.083727027577283,-5.85763588056169
0.0839255224002697,-5.83238978550899
0.0841231596825819,-5.80713243496901
0.0843199390428147,-5.78186387768402
0.0845158601012181,-5.75658416241786
0.0847109224796993,-5.73129333795597
0.084905125801822,-5.70599145310517
0.0850984696928078,-5.68067855669367
0.0852909537795371,-5.65535469757091
0.0854825776905495,-5.63001992460748
0.0856733410560444,-5.60467428669503
0.0858632435078821,-5.57931783274621
0.0860522846795843,-5.55395061169451
0.0862404642063346,-5.5285726724942
0.0864277817249797,-5.50318406412025
0.0866142368740298,-5.47778483556821
0.086799829293659,-5.45237503585413
0.0869845586257067,-5.42695471401446
0.0871684245136777,-5.40152391910595
0.0873514266027432,-5.37608270020556
0.0875335645397413,-5.35063110641038
0.0877148379731778,-5.32516918683751
0.0878952465532267,-5.29969699062398
0.0880747899317315,-5.27421456692665
0.0882534677622046,-5.24872196492212
0.0884312796998294,-5.22321923380664
0.0886082254014602,-5.19770642279599
0.0887843045256228,-5.17218358112541
0.0889595167325153,-5.1466507580495
0.0891338616840092,-5.12110800284212
0.0893073390436492,-5.09555536479631
0.0894799484766545,-5.06999289322416
0.0896516896499193,-5.04442063745675
0.0898225622320133,-5.01883864684404
0.0899925658931824,-4.99324697075478
0.0901617003053494,-4.9676456585764
0.0903299651421146,-4.94203475971493
0.0904973600787566,-4.91641432359492
0.0906638847922324,-4.89078439965929
0.0908295389611787,-4.8651450373693
0.0909943222659119,-4.83949628620442
0.0911582343884293,-4.81383819566221
0.0913212750124094,-4.7881708152583
0.0914834438232123,-4.76249419452621
0.0916447405078807,-4.7368083830173
0.0918051647551405,-4.71111343030069
0.0919647162554009,-4.68540938596311
0.0921233947007556,-4.65969629960884
0.0922811997849832,-4.63397422085964
0.0924381312035475,-4.60824319935459
0.0925941886535985,-4.58250328475004
0.0927493718339727,-4.5567545267195
0.0929036804451939,-4.53099697495354
0.0930571141894735,-4.50523067915973
0.0932096727707115,-4.47945568906247
0.0933613558944965,-4.45367205440297
0.0935121632681068,-4.42787982493912
0.0936620946005106,-4.40207905044538
0.0938111496023669,-4.37626978071272
0.0939593279860256,-4.35045206554849
0.0941066294655286,-4.32462595477634
0.0942530537566098,-4.29879149823612
0.0943986005766961,-4.27294874578381
0.0945432696449078,-4.24709774729136
0.094687060682059,-4.22123855264666
0.0948299734106581,-4.19537121175342
0.0949720075549089,-4.16949577453106
0.0951131628407103,-4.14361229091461
0.0952534389956574,-4.11772081085467
0.0953928357490419,-4.09182138431722
0.0955313528318526,-4.06591406128362
0.0956689899767759,-4.03999889175044
0.0958057469181962,-4.01407592572942
0.0959416233921967,-3.9881452132473
0.0960766191365597,-3.96220680434583
0.0962107338907672,-3.93626074908155
0.0963439673960011,-3.91030709752581
0.0964763193951443,-3.88434589976458
0.0966077896327806,-3.85837720589842
0.0967383778551957,-3.83240106604234
0.0968680838103771,-3.80641753032573
0.0969969072480152,-3.78042664889224
0.0971248479195034,-3.75442847189971
0.0972519055779388,-3.72842304952005
0.0973780799781223,-3.70241043193916
0.0975033708765594,-3.67639066935681
0.0976277780314608,-3.65036381198658
0.0977513012027427,-3.62432991005572
0.0978739401520268,-3.59828901380509
0.0979956946426418,-3.57224117348904
0.0981165644396226,-3.54618643937533
0.0982365493097119,-3.52012486174502
0.0983556490213601,-3.49405649089237
0.0984738633447255,-3.46798137712475
0.0985911920516752,-3.44189957076255
0.0987076349157856,-3.41581112213907
0.0988231917123423,-3.38971608160045
0.0989378622183411,-3.36361449950551
0.099051646212488,-3.33750642622572
0.0991645434751999,-3.31139191214508
0.0992765537886049,-3.28527100766
0.0993876769365429,-3.25914376317926
0.0994979127045656,-3.23301022912382
0.0996072608799373,-3.20687045592683
0.0997157212516355,-3.18072449403345
0.0998232936103505,-3.15457239390079
0.0999299777484867,-3.12841420599781
0.100035773460162,-3.10224998080521
0.10014068054121,-3.07607976881535
0.100244698789179,-3.04990362053215
0.10034782800333,-3.02372158647097
0.100450067984643,-2.99753371715852
0.100551418535813,-2.9713400631328
0.100651879461251,-2.94514067494295
0.100751450567086,-2.9189356031492
0.100850131661161,-2.89272489832272
0.100947922553041,-2.86650861104556
0.101044823054005,-2.84028679191056
0.101140832977054,-2.81405949152122
0.101235952136904,-2.78782676049162
0.101330180349993,-2.76158864944631
0.101423517434476,-2.73534520902024
0.10151596321023,-2.70909648985865
0.10160751749885,-2.68284254261694
0.101698180123652,-2.65658341796061
0.101787950909674,-2.63031916656517
0.101876829683675,-2.604049839116
0.101964816274132,-2.57777548630829
0.102051910511248,-2.55149615884692
0.102138112226947,-2.52521190744638
0.102223421254873,-2.49892278283065
0.102307837430396,-2.47262883573312
0.102391360590607,-2.44633011689648
0.102473990574322,-2.42002667707266
0.102555727222078,-2.39371856702265
0.102636570376139,-2.36740583751649
0.102716519880491,-2.34108853933313
0.102795575580846,-2.31476672326031
0.102873737324641,-2.28844044009453
0.102951004961036,-2.26210974064088
0.103027378340919,-2.23577467571299
0.103102857316903,-2.20943529613289
0.103177441743326,-2.18309165273097
0.103251131476254,-2.15674379634583
0.103323926373479,-2.1303917778242
0.103395826294519,-2.10403564802084
0.103466831100619,-2.07767545779845
0.103536940654754,-2.05131125802757
0.103606154821624,-2.02494309958648
0.103674473467657,-1.99857103336107
0.103741896461012,-1.9721951102448
0.103808423671573,-1.94581538113858
0.103874054970954,-1.91943189695063
0.103938790232499,-1.89304470859645
0.104002629331279,-1.86665386699868
0.104065572144098,-1.840259423087
0.104127618549485,-1.81386142779805
0.104188768427703,-1.78745993207532
0.104249021660744,-1.76105498686906
0.104308378132327,-1.73464664313617
0.104366837727907,-1.70823495184011
0.104424400334667,-1.68181996395081
0.10448106584152,-1.65540173044455
0.104536834139113,-1.62898030230388
0.104591705119822,-1.60255573051751
0.104645678677756,-1.57612806608022
0.104698754708755,-1.54969735999276
0.104750933110392,-1.52326366326175
0.104802213781973,-1.49682702689957
0.104852596624533,-1.47038750192429
0.104902081540844,-1.44394513935954
0.104950668435408,-1.41749999023444
0.10499835721446,-1.39105210558347
0.105045147785971,-1.36460153644641
0.105091040059642,-1.33814833386821
0.105136033946909,-1.3116925488989
0.105180129360941,-1.28523423259349
0.105223326216644,-1.25877343601188
0.105265624430654,-1.23231021021877
0.105307023921343,-1.20584460628352
0.105347524608817,-1.1793766752801
0.105387126414918,-1.15290646828697
0.10542582926322,-1.12643403638697
0.105463633079034,-1.09995943066724
0.105500537789405,-1.07348270221913
0.105536543323114,-1.04700390213806
0.105571649610676,-1.02052308152347
0.105605856584342,-0.994040291478674
0.1056391641781,-0.967555583110817
0.10567157232767,-0.941069007530728
0.105703080970512,-0.914580615852842
0.105733690045818,-0.888090459195104
0.105763399494519,-0.861598588678853
0.10579220925928,-0.835105055428747
0.105820119284505,-0.80860991057265
0.105847129516331,-0.782113205241534
0.105873239902634,-0.755614990569384
0.105898450393025,-0.729115317693097
0.105922760938852,-0.702614237752386
0.1059461714932,-0.676111801889676
0.105968682010891,-0.649608061250012
0.105990292448483,-0.623103066980955
0.106011002764273,-0.596596870232486
0.106030812918292,-0.570089522156905
0.106049722872312,-0.543581073908738
0.106067732589838,-0.517071576644629
0.106084842036116,-0.490561081523249
0.106101051178127,-0.464049639705196
0.10611635998459,-0.437537302352893
0.106130768425962,-0.41102412063049
0.106144276474437,-0.384510145703771
0.106156884103948,-0.357995428740045
0.106168591290163,-0.331480020908058
0.10617939801049,-0.304963973377887
0.106189304244073,-0.278447337320843
0.106198309971796,-0.251930163909373
0.106206415176279,-0.225412504316967
0.10621361984188,-0.198894409718038
0.106219923954696,-0.172375931287853
0.106225327502561,-0.145857120202414
0.106229830475046,-0.119338027638368
0.106233432863462,-0.0928187047729006
0.106236134660857,-0.0662992027836457
0.106237935862018,-0.0397795728485813
0.106238836463467,-0.0132598661459323
0.106238836463467,0.013259866145928
0.106237935862018,0.039779572848577
0.106236134660857,0.0662992027836415
0.106233432863462,0.0928187047728963
0.106229830475046,0.119338027638363
0.106225327502561,0.14585712020241
0.106219923954696,0.172375931287848
0.10621361984188,0.198894409718033
0.106206415176279,0.225412504316962
0.106198309971796,0.251930163909373
0.106189304244073,0.278447337320843
0.10617939801049,0.304963973377887
0.106168591290163,0.331480020908058
0.106156884103948,0.357995428740045
0.106144276474437,0.384510145703771
0.106130768425962,0.41102412063049
0.10611635998459,0.437537302352889
0.106101051178127,0.464049639705192
0.106084842036116,0.490561081523245
0.106067732589838,0.517071576644624
0.106049722872312,0.543581073908733
0.106030812918292,0.570089522156901
0.106011002764273,0.596596870232481
0.105990292448483,0.623103066980951
0.105968682010891,0.649608061250008
0.1059461714932,0.676111801889672
0.105922760938852,0.702614237752382
0.105898450393025,0.729115317693093
0.105873239902634,0.75561499056938
0.105847129516331,0.782113205241529
0.105820119284505,0.808609910572646
0.10579220925928,0.835105055428743
0.105763399494519,0.861598588678849
0.105733690045818,0.8880904591951
0.105703080970512,0.914580615852842
0.10567157232767,0.941069007530728
0.1056391641781,0.967555583110817
0.105605856584342,0.994040291478674
0.105571649610676,1.02052308152347
0.105536543323114,1.04700390213806
0.105500537789405,1.07348270221913
0.105463633079034,1.09995943066724
0.10542582926322,1.12643403638696
0.105387126414918,1.15290646828696
0.105347524608817,1.1793766752801
0.105307023921343,1.20584460628351
0.105265624430654,1.23231021021876
0.105223326216644,1.25877343601188
0.105180129360942,1.28523423259348
0.105136033946909,1.31169254889889
0.105091040059642,1.33814833386821
0.105045147785971,1.36460153644641
0.10499835721446,1.39105210558347
0.104950668435408,1.41749999023443
0.104902081540844,1.44394513935953
0.104852596624533,1.47038750192428
0.104802213781973,1.49682702689957
0.104750933110392,1.52326366326174
0.104698754708755,1.54969735999276
0.104645678677756,1.57612806608022
0.104591705119822,1.60255573051751
0.104536834139113,1.62898030230388
0.10448106584152,1.65540173044455
0.104424400334667,1.68181996395081
0.104366837727907,1.70823495184011
0.104308378132327,1.73464664313617
0.104249021660744,1.76105498686906
0.104188768427704,1.78745993207532
0.104127618549485,1.81386142779805
0.104065572144098,1.840259423087
0.104002629331279,1.86665386699868
0.103938790232499,1.89304470859645
0.103874054970954,1.91943189695063
0.103808423671573,1.94581538113857
0.103741896461012,1.9721951102448
0.103674473467657,1.99857103336106
0.103606154821624,2.02494309958647
0.103536940654754,2.05131125802757
0.103466831100619,2.07767545779845
0.103395826294519,2.10403564802084
0.103323926373479,2.1303917778242
0.103251131476254,2.15674379634583
0.103177441743326,2.18309165273097
0.103102857316903,2.20943529613289
0.103027378340919,2.23577467571298
0.102951004961036,2.26210974064088
0.102873737324641,2.28844044009453
0.102795575580846,2.31476672326031
0.102716519880491,2.34108853933312
0.102636570376139,2.36740583751649
0.102555727222078,2.39371856702265
0.102473990574322,2.42002667707265
0.102391360590607,2.44633011689648
0.102307837430396,2.47262883573311
0.102223421254873,2.49892278283064
0.102138112226947,2.52521190744637
0.102051910511248,2.55149615884692
0.101964816274132,2.57777548630829
0.101876829683675,2.604049839116
0.101787950909674,2.63031916656516
0.101698180123652,2.65658341796061
0.10160751749885,2.68284254261693
0.10151596321023,2.70909648985864
0.101423517434476,2.73534520902024
0.101330180349993,2.76158864944631
0.101235952136904,2.78782676049161
0.101140832977054,2.81405949152122
0.101044823054005,2.84028679191056
0.100947922553041,2.86650861104556
0.100850131661161,2.89272489832272
0.100751450567086,2.9189356031492
0.100651879461251,2.94514067494295
0.100551418535813,2.9713400631328
0.100450067984643,2.99753371715852
0.10034782800333,3.02372158647096
0.100244698789179,3.04990362053215
0.10014068054121,3.07607976881535
0.100035773460162,3.10224998080521
0.0999299777484867,3.1284142059978
0.0998232936103505,3.15457239390078
0.0997157212516355,3.18072449403344
0.0996072608799374,3.20687045592682
0.0994979127045656,3.23301022912382
0.0993876769365429,3.25914376317925
0.0992765537886049,3.28527100766
0.0991645434751999,3.31139191214507
0.099051646212488,3.33750642622571
0.0989378622183411,3.3636144995055
0.0988231917123423,3.38971608160044
0.0987076349157856,3.41581112213907
0.0985911920516752,3.44189957076255
0.0984738633447255,3.46798137712474
0.0983556490213601,3.49405649089236
0.0982365493097119,3.52012486174502
0.0981165644396226,3.54618643937533
0.0979956946426418,3.57224117348904
0.0978739401520269,3.59828901380508
0.0977513012027427,3.62432991005572
0.0976277780314609,3.65036381198657
0.0975033708765594,3.67639066935681
0.0973780799781223,3.70241043193916
0.0972519055779388,3.72842304952005
0.0971248479195035,3.75442847189971
0.0969969072480152,3.78042664889224
0.0968680838103771,3.80641753032573
0.0967383778551957,3.83240106604234
0.0966077896327806,3.85837720589842
0.0964763193951443,3.88434589976458
0.0963439673960011,3.9103070975258
0.0962107338907672,3.93626074908155
0.0960766191365598,3.96220680434582
0.0959416233921968,3.9881452132473
0.0958057469181962,4.01407592572941
0.0956689899767759,4.03999889175044
0.0955313528318526,4.06591406128362
0.0953928357490419,4.09182138431722
0.0952534389956574,4.11772081085466
0.0951131628407103,4.14361229091461
0.0949720075549089,4.16949577453106
0.0948299734106581,4.19537121175342
0.094687060682059,4.22123855264666
0.0945432696449078,4.24709774729136
0.0943986005766961,4.27294874578381
0.0942530537566098,4.29879149823612
0.0941066294655286,4.32462595477634
0.0939593279860256,4.35045206554849
0.0938111496023669,4.37626978071272
0.0936620946005107,4.40207905044538
0.0935121632681069,4.42787982493912
0.0933613558944965,4.45367205440297
0.0932096727707116,4.47945568906247
0.0930571141894736,4.50523067915972
0.092903680445194,4.53099697495354
0.0927493718339728,4.55675452671949
0.0925941886535985,4.58250328475003
0.0924381312035476,4.60824319935459
0.0922811997849832,4.63397422085964
0.0921233947007556,4.65969629960884
0.0919647162554009,4.6854093859631
0.0918051647551405,4.71111343030069
0.0916447405078807,4.7368083830173
0.0914834438232123,4.76249419452621
0.0913212750124094,4.7881708152583
0.0911582343884294,4.81383819566221
0.0909943222659119,4.83949628620442
0.0908295389611787,4.8651450373693
0.0906638847922324,4.89078439965929
0.0904973600787566,4.91641432359491
0.0903299651421146,4.94203475971493
0.0901617003053494,4.96764565857639
0.0899925658931824,4.99324697075478
0.0898225622320133,5.01883864684403
0.0896516896499193,5.04442063745675
0.0894799484766545,5.06999289322416
0.0893073390436492,5.09555536479631
0.0891338616840092,5.12110800284212
0.0889595167325154,5.14665075804949
0.0887843045256228,5.1721835811254
0.0886082254014602,5.19770642279598
0.0884312796998295,5.22321923380664
0.0882534677622047,5.24872196492212
0.0880747899317315,5.27421456692665
0.0878952465532268,5.29969699062398
0.0877148379731778,5.32516918683751
0.0875335645397413,5.35063110641038
0.0873514266027432,5.37608270020556
0.0871684245136777,5.40152391910595
0.0869845586257067,5.42695471401446
0.086799829293659,5.45237503585413
0.0866142368740298,5.47778483556821
0.0864277817249798,5.50318406412025
0.0862404642063346,5.5285726724942
0.0860522846795843,5.5539506116945
0.0858632435078821,5.57931783274621
0.0856733410560444,5.60467428669503
0.0854825776905495,5.63001992460748
0.0852909537795372,5.65535469757091
0.0850984696928078,5.68067855669367
0.084905125801822,5.70599145310517
0.0847109224796994,5.73129333795597
0.0845158601012182,5.75658416241786
0.0843199390428147,5.78186387768401
0.084123159682582,5.80713243496901
0.0839255224002697,5.83238978550898
0.0837270275772831,5.85763588056168
0.0835276755966822,5.88287067140658
0.0833274668431813,5.90809410934496
0.0831264017031482,5.93330614570003
0.0829244805646032,5.95850673181699
0.0827217038172186,5.98369581906312
0.082518071852318,6.00887335882793
0.0823135850628752,6.03403930252319
0.0821082438435138,6.05919360158304
0.0819020485905062,6.08433620746411
0.0816949997017731,6.10946707164559
0.0814870975768825,6.13458614562933
0.0812783426170489,6.15969338093993
0.0810687352251326,6.18478872912484
0.0808582758056391,6.20987214175444
0.0806469647647182,6.23494357042217
0.0804348025101629,6.26000296674456
0.0802217894514092,6.28505028236138
0.0800079259995347,6.31008546893572
0.0797932125672585,6.33510847815408
0.0795776495689395,6.36011926172643
0.0793612374205768,6.38511777138636
0.0791439765398074,6.41010395889115
0.0789258673459069,6.43507777602184
0.0787069102597876,6.46003917458335
0.0784871057039983,6.48498810640457
0.0782664541027229,6.50992452333845
0.0780449558817805,6.53484837726208
0.0778226114686236,6.55975962007681
0.0775994212923379,6.58465820370831
0.0773753857836411,6.6095440801067
0.0771505053748826,6.63441720124661
0.0769247805000418,6.65927751912728
0.0766982115947282,6.68412498577268
0.0764707990961798,6.70895955323155
0.076242543443263,6.73378117357755
0.076013445076471,6.75858979890931
0.0757835044379233,6.78338538135054
0.0755527219713649,6.80816787305013
0.0753210981221655,6.83293722618222
0.0750886333373185,6.85769339294632
0.0748553280654399,6.88243632556738
0.074621182756768,6.90716597629588
0.0743861978631621,6.93188229740794
0.0741503738381016,6.95658524120541
0.0739137111366855,6.98127476001595
0.0736762102156313,7.00595080619312
0.073437871533274,7.03061333211649
0.0731986955495653,7.05526229019173
0.0729586827260729,7.07989763285067
0.0727178335259793,7.10451931255144
0.0724761484140812,7.12912728177851
0.0722336278567883,7.15372149304283
0.0719902723221227,7.17830189888191
0.0717460822797178,7.20286845185986
0.0715010582008176,7.22742110456757
0.0712552005582753,7.25195980962273
0.0710085098265532,7.27648451966995
0.0707609864817207,7.30099518738085
0.0705126310014547,7.32549176545415
0.0702634438650374,7.34997420661575
0.0700134255533563,7.37444246361886
0.0697625765489027,7.39889648924403
0.0695108973357711,7.4233362362993
0.0692583883996584,7.44776165762024
0.0690050502278621,7.47217270607009
0.0687508833092806,7.4965693345398
0.0684958881344114,7.52095149594818
0.0682400651953501,7.54531914324195
0.0679834149857903,7.56967222939582
0.0677259380010218,7.59401070741261
0.0674676347379297,7.61833453032335
0.067208505694994,7.64264365118732
0.0669485513722883,7.6669380230922
0.0666877722714786,7.69121759915412
0.0664261688958229,7.71548233251777
0.0661637417501697,7.73973217635647
0.0659004913409572,7.76396708387228
0.0656364181762125,7.7881870082961
0.0653715227655504,7.81239190288772
0.0651058056201724,7.83658172093596
0.0648392672528659,7.86075641575872
0.0645719081780032,7.88491594070308
0.0643037289115403,7.9090602491454
0.064034729971016,7.93318929449142
0.063764911875551,7.95730303017632
0.0634942751458469,7.98140140966482
0.0632228203041849,8.00548438645129
0.0629505478744251,8.02955191405982
0.0626774583820057,8.0536039460443
0.0624035523539411,8.07764043598855
0.0621288303188219,8.10166133750635
0.0618532928068136,8.1256666042416
0.0615769403496548,8.14965618986834
0.0612997734806574,8.1736300480909
0.0610217927347046,8.19758813264394
0.0607429986482506,8.22153039729256
0.0604633917593188,8.24545679583241
0.0601829726075014,8.26936728208973
0.0599017417339581,8.2932618099215
0.0596196996814151,8.31714033321547
0.0593368469941639,8.3410028058903
0.0590531842180606,8.36484918189559
0.0587687119005244,8.38867941521204
0.0584834305905369,8.41249345985149
0.0581973408386409,8.436291269857
0.0579104431969394,8.46007279930301
0.0576227382190943,8.48383800229532
0.0573342264603258,8.50758683297127
0.0570449084774107,8.53131924549981
0.0567547848286821,8.55503519408153
0.0564638560740275,8.57873463294883
0.0561721227748883,8.60241751636595
0.0558795854942584,8.6260837986291
0.0555862447966834,8.6497334340665
0.0552921012482595,8.67336637703852
0.0549971554166317,8.69698258193774
0.054701407870994,8.72058200318901
0.0544048591820869,8.74416459524961
0.0541075099221973,8.76773031260929
0.053809360665157,8.79127910979035
0.0535104119863418,8.81481094134774
0.05321066446267,8.83832576186918
0.0529101186726017,8.86182352597518
0.0526087751961374,8.8853041883192
0.0523066346148171,8.90876770358768
0.052003697511719,8.93221402650015
0.0516999644714584,8.95564311180935
0.0513954360801868,8.97905491430125
0.0510901129255905,9.00244938879518
0.0507839955968894,9.02582649014393
0.0504770846848362,9.04918617323379
0.0501693807817151,9.07252839298468
0.0498608844813404,9.09585310435023
0.0495515963790559,9.11916026231783
0.0492415170717331,9.14244982190876
0.0489306471577708,9.16572173817828
0.0486189872370932,9.18897596621567
0.0483065379111491,9.21221246114436
0.0479932997829108,9.235431178122
0.047679273456873,9.25863207234054
0.0473644595390511,9.28181509902633
0.0470488586369808,9.30498021344021
0.0467324713597163,9.32812737087759
0.0464152983178294,9.3512565266685
0.0460973401234084,9.37436763617776
0.0457785973900567,9.39746065480497
0.0454590707328918,9.42053553798467
0.045138760768544,9.44359224118639
0.0448176681151551,9.46663071991475
0.0444957933923777,9.48965092970952
0.0441731372213733,9.51265282614576
0.0438497002248117,9.53563636483385
0.0435254830268694,9.55860150141958
0.0432004862532286,9.5815481915843
0.042874710531076,9.6044763910449
0.0425481564891015,9.62738605555401
0.0422208247574969,9.6502771409
0.0418927159679551,9.67314960290708
0.0415638307536682,9.69600339743544
0.041234169749327,9.71883848038126
0.0409037335911193,9.74165480767685
0.0405725229167287,9.76445233529071
0.0402405383653338,9.7872310192276
0.0399077805776061,9.80999081552869
0.03957425019571,9.83273168027155
0.0392399478633004,9.85545356957032
0.038904874225522,9.87815643957575
0.0385690299290081,9.90084024647528
0.0382324156218791,9.92350494649315
0.0378950319537414,9.94615049589048
0.0375568795756864,9.96877685096534
0.0372179591402886,9.99138396805284
0.0368782713016049,10.0139718035252
0.0365378167151731,10.0365403137919
0.0361965960380108,10.0590894552996
0.0358546099286139,10.0816191845326
0.0355118590469555,10.1041294580123
0.0351683440544845,10.1266202322979
0.0348240656141246,10.1490914639861
0.0344790243902726,10.1715431097115
0.0341332210487973,10.1939751261463
0.0337866562570386,10.2163874700006
0.0334393306838056,10.2387800980225
0.0330912449993754,10.2611529669983
0.0327423998754925,10.2835060337522
0.0323927959853665,10.3058392551467
0.0320424340036715,10.3281525880827
0.0316913146065445,10.3504459894993
0.0313394384715844,10.3727194163741
0.0309868062778501,10.3949728257235
0.0306334187058599,10.4172061746021
0.0302792764375897,10.4394194201036
0.0299243801564716,10.4616125193603
0.0295687305473933,10.4837854295434
0.0292123282966961,10.5059381078631
0.0288551740921735,10.5280705115686
0.0284972686230704,10.5501825979483
0.0281386125800817,10.5722743243297
0.0277792066553501,10.5943456480796
0.0274190515424662,10.6163965266044
0.0270581479364659,10.6384269173497
0.0266964965338299,10.6604367778006
0.0263340980324817,10.6824260654821
0.0259709531317868,10.7043947379586
0.025607062532551,10.7263427528346
0.0252424269370191,10.7482700677541
0.0248770470488739,10.7701766404014
0.0245109235732344,10.7920624285005
0.0241440572166544,10.8139273898158
0.0237764486871215,10.8357714821517
0.0234080986940556,10.857594663353
0.0230390079483075,10.8793968913048
0.0226691771621574,10.9011781239325
0.0222986070493139,10.9229383192023
0.0219272983249119,10.9446774351208
0.0215552517055122,10.9663954297353
0.0211824679090994,10.988092261134
0.0208089476550806,11.0097678874456
0.0204346916642841,11.0314222668401
0.0200597006589586,11.0530553575284
0.0196839753627705,11.0746671177624
0.0193075165008037,11.0962575058351
0.0189303247995576,11.117826480081
0.018552400986946,11.1393739988756
0.0181737457922954,11.1609000206361
0.0177943599463437,11.182404503821
0.0174142441812389,11.2038874069305
0.0170333992305378,11.2253486885064
0.016651825829204,11.246788307132
0.0162695247136073,11.2682062214328
0.0158864966215216,11.2896023900759
0.0155027422921237,11.3109767717705
0.0151182624659922,11.3323293252677
0.0147330578851054,11.353660009361
0.0143471292928406,11.3749687828857
0.013960477433972,11.3962556047199
0.0135731030546699,11.4175204337835
0.0131850069024987,11.4387632290393
0.0127961897264157,11.4599839494923
0.0124066522767698,11.4811825541903
0.0120163953052999,11.5023590022238
0.0116254195651332,11.5235132527259
0.0112337258107843,11.5446452648725
0.0108413147981531,11.5657549978828
0.0104481872845242,11.5868424110185
0.0100543440285643,11.6079074635847
0.00965978579032195,11.6289501149295
0.00926451333122497,11.6499703244443
0.0088685274140799,11.6709680515638
0.0084718288030699,11.6919432557661
0.0080744182637536,11.7128958965727
0.00767629656306346,11.7338259335487
0.00727746446930438,11.7547333263028
0.00687792275215227,11.7756180344874
0.00647767218265244,11.7964800177987
0.00607671353321804,11.8173192359767
0.00567504757762893,11.8381356488055
0.00527267509102974,11.8589292161129
0.0048695968499286,11.8796998977711
0.00446581363219584,11.9004476536962
0.00406132621706196,11.9211724438489
0.00365613538511661,11.9418742282338
0.00325024191830692,11.9625529669002
0.00284364659993597,11.9832086199417
0.00243635021466121,12.0038411474965
0.00202835354849307,12.0244505097476
0.00161965738879355,12.0450366669224
0.0012102625242742,12.0655995792933
0.000800169744995305,12.0861392071774
0.000389379842363868,12.106655510937
-2.21063908679153e-05,12.1271484509791
-0.000434288160603868,12.147617987756
-0.000847164671405554,12.168064081765
-0.00126073512649394,12.1884866935488
-0.00167499872775062,12.2088857836954
-0.00208995467571982,12.2292613128381
-0.00250560216960943,12.2496132416556
-0.00292194040729271,12.2699415308724
-0.00333896858531019,12.2902461412585
-0.00375668589887068,12.3105270336294
-0.00417509154185319,12.3307841688467
-0.00459418470680845,12.3510175078175
-0.00501396458496017,12.3712270114952
-0.00543443036620711,12.391412640879
-0.005855581239124,12.4115743570141
-0.00627741639096385,12.4317121209919
-0.00669993500765892,12.4518258939502
-0.00712313627382249,12.4719156370728
-0.00754701937275049,12.4919813115902
-0.00797158348642313,12.5120228787789
-0.0083968277955061,12.5320402999625
-0.00882275147935274,12.5520335365107
-0.00924935371600527,12.5720025498401
-0.00967663368219618,12.5919473014141
-0.0101045905533503,12.6118677527428
-0.0105332235035862,12.6317638653832
-0.0109625317057174,12.6516356009392
-0.0113925143312547,12.671482921062
-0.011823170550407,12.6913057874498
-0.0122544995320837,12.7111041618478
-0.0126865004438955,12.7308780060486
-0.0131191724521567,12.7506272818923
-0.0135525147218862,12.7703519512662
-0.0139865264168098,12.7900519761052
-0.014421206699361,12.8097273183916
-0.0148565547306834,12.8293779401555
-0.0152925696706317,12.8490038034747
-0.0157292506777738,12.8686048704748
-0.0161665969093919,12.888181103329
-0.0166046075214848,12.9077324642587
-0.017043281668769,12.9272589155332
-0.0174826185046804,12.9467604194699
-0.0179226171813762,12.9662369384343
-0.0183632768497362,12.9856884348402
-0.0188045966593648,13.0051148711495
-0.0192465757585922,13.0245162098727
-0.0196892132944765,13.0438924135687
-0.0201325084128051,13.0632434448447
-0.0205764602580961,13.0825692663566
-0.0210210679736008,13.101869840809
-0.021466330701304,13.1211451309552
-0.0219122475819274,13.1403950995973
-0.0223588177549295,13.1596197095862
-0.0228060403585083,13.1788189238218
-0.0232539145296028,13.197992705253
-0.0237024394038947,13.2171410168778
-0.0241516141158098,13.2362638217432
-0.0246014377985196,13.2553610829456
-0.0250519095839438,13.2744327636307
-0.0255030286027508,13.2934788269935
-0.0259547939843602,13.3124992362784
-0.0264072048569442,13.3314939547794
-0.0268602603474294,13.35046294584
-0.0273139595814983,13.3694061728534
-0.0277683016835911,13.3883235992625
-0.0282232857769074,13.4072151885599
-0.0286789109834077,13.4260809042883
-0.0291351764238157,13.4449207100401
-0.0295920812176191,13.4637345694578
-0.0300496244830721,13.482522446234
-0.0305078053371965,13.5012843041113
-0.0309666228957837,13.5200201068827
-0.0314260762733966,13.5387298183914
-0.0318861645833708,13.5574134025308
-0.0323468869378168,13.5760708232451
-0.0328082424476215,13.5947020445286
-0.0332702302224497,13.6133070304263
-0.0337328493707463,13.6318857450339
-0.0341960989997375,13.6504381524978
-0.0346599782154331,13.668964217015
-0.0351244861226276,13.6874639028336
-0.0355896218249025,13.7059371742523
-0.0360553844246275,13.724383995621
-0.0365217730229627,13.7428043313406
-0.0369887867198601,13.761198145863
-0.0374564246140653,13.7795654036915
-0.0379246858031194,13.7979060693804
-0.0383935693833606,13.8162201075356
-0.0388630744499259,13.834507482814
-0.0393332000967531,13.8527681599244
-0.0398039454165823,13.8710021036267
-0.0402753095009579,13.8892092787328
-0.0407472914402298,13.9073896501059
-0.0412198903235561,13.9255431826611
-0.0416931052389037,13.9436698413653
-0.0421669352730513,13.9617695912373
-0.0426413795115898,13.9798423973476
-0.0431164370389255,13.997888224819
-0.043592106938281,14.0159070388262
-0.0440683882916967,14.033898804596
-0.0445452801800333,14.0518634874075
-0.0450227816829735,14.069801052592
-0.0455008918790231,14.0877114655332
-0.0459796098455135,14.1055946916671
-0.0464589346586032,14.1234506964822
-0.0469388653932795,14.1412794455196
-0.0474194011233605,14.159080904373
-0.0479005409214966,14.1768550386885
-0.0483822838591726,14.1946018141654
-0.0488646290067094,14.2123211965553
-0.0493475754332654,14.2300131516631
-0.0498311222068391,14.2476776453464
-0.0503152683942699,14.2653146435158
-0.0508000130612411,14.2829241121349
-0.0512853552722805,14.3005060172207
-0.051771294090763,14.3180603248431
-0.052257828578912,14.3355870011254
-0.0527449577978014,14.3530860122441
-0.0532326808073576,14.3705573244294
-0.0537209966663608,14.3880009039645
-0.0542099044324472,14.4054167171866
-0.0546994031621107,14.422804730486
-0.0551894919107049,14.4401649103071
-0.0556801697324446,14.4574972231476
-0.0561714356804077,14.4748016355594
-0.0566632888065375,14.4920781141478
-0.0571557281616437,14.5093266255724
-0.057648752795405,14.5265471365466
-0.0581423617563706,14.5437396138377
-0.0586365540919617,14.5609040242674
-0.059131328848474,14.5780403347113
-0.0596266850710794,14.5951485120993
-0.0601226218038272,14.6122285234158
-0.0606191380896468,14.6292803356992
-0.0611162329703489,14.6463039160426
-0.0616139054866279,14.6632992315935
-0.0621121546780632,14.6802662495538
-0.0626109795831215,14.6972049371803
-0.0631103792391584,14.7141152617841
-0.0636103526824202,14.7309971907315
-0.0641108989480461,14.7478506914432
-0.0646120170700698,14.7646757313949
-0.0651137060814214,14.7814722781172
-0.0656159650139292,14.7982402991958
-0.0661187928983218,14.8149797622713
-0.0666221887642299,14.8316906350396
-0.0671261516401875,14.8483728852515
-0.0676306805536353,14.8650264807133
-0.068135774530921,14.8816513892864
-0.0686414325973019,14.8982475788877
-0.0691476537769469,14.9148150174895
-0.0696544370929379,14.9313536731195
-0.0701617815672725,14.947863513861
-0.0706696862208647,14.9643445078529
-0.0711781500735481,14.9807966232898
-0.0716871721440764,14.9972198284221
-0.0721967514501269,15.0136140915557
-0.0727068870083008,15.0299793810527
-0.0732175778341262,15.046315665331
-0.0737288229420597,15.0626229128643
-0.0742406213454879,15.0789010921826
-0.0747529720567299,15.0951501718718
-0.0752658740870389,15.1113701205741
-0.0757793264466042,15.1275609069878
-0.0762933281445526,15.1437224998675
-0.0768078781889518,15.1598548680242
-0.0773229755868099,15.1759579803253
-0.0778386193440802,15.1920318056946
-0.0783548084656602,15.2080763131124
-0.0788715419553961,15.2240914716157
-0.0793888188160827,15.240077250298
-0.079906638049467,15.2560336183095
-0.0804249986562484,15.2719605448574
-0.0809438996360824,15.2878579992053
-0.081463339987581,15.3037259506741
-0.0819833187083161,15.3195643686413
-0.0825038347948195,15.3353732225417
-0.0830248872425872,15.3511524818668
-0.0835464750460791,15.3669021161655
-0.0840685971987228,15.3826220950438
-0.084591252692914,15.3983123881649
-0.0851144405200197,15.4139729652492
-0.085638159670379,15.4296037960746
-0.0861624091333063,15.4452048504764
-0.0866871878970922,15.4607760983472
-0.0872124949490058,15.4763175096373
-0.0877383292752971,15.4918290543545
-0.0882646898611978,15.5073107025642
-0.0887915756909249,15.5227624243896
-0.089318985747681,15.5381841900116
-0.0898469190136577,15.5535759696688
-0.0903753744700364,15.5689377336578
-0.090904351096991,15.5842694523332
-0.0914338478736894,15.5995710961074
-0.0919638637782962,15.614842635451
-0.0924943977879735,15.6300840408924
-0.0930254488788841,15.6452952830186
-0.0935570160261928,15.6604763324744
-0.0940890982040683,15.6756271599632
-0.0946216943856855,15.6907477362465
-0.0951548035432274,15.7058380321442
-0.095688424647887,15.7208980185347
-0.0962225566698695,15.7359276663549
-0.0967571985783936,15.7509269466002
-0.0972923493416948,15.7658958303247
-0.0978280079270258,15.7808342886409
-0.0983641733006601,15.7957422927204
-0.0989008444278923,15.8106198137933
-0.0994380202730418,15.8254668231485
-0.0999756997994535,15.8402832921341
-0.1005138819695,15.8550691921567
-0.101052565744585,15.8698244946823
-0.101591750085143,15.8845491712356
-0.102131433950644,15.8992431934006
-0.102671616299591,15.9139065328205
-0.103212296089529,15.9285391611975
-0.10375347227704,15.9431410502933
-0.104295143817749,15.9577121719288
-0.104837309666325,15.9722524979844
-0.105379968776484,15.9867620003996
-0.105923120100989,16.0012406511737
-0.106466762591653,16.0156884223656
-0.107010895199341,16.0301052860934
-0.107555516873975,16.0444912145353
-0.108100626564528,16.0588461799288
-0.108646223219036,16.0731701545715
-0.109192305784593,16.0874631108205
-0.109738873207355,16.101725021093
-0.110285924432544,16.1159558578661
-0.110833458404446,16.1301555936766
-0.111381474066418,16.1443242011216
-0.111929970360884,16.1584616528582
-0.112478946229345,16.1725679216035
-0.113028400612373,16.186642980135
-0.113578332449617,16.2006868012903
-0.114128740679806,16.2146993579672
-0.114679624240749,16.2286806231241
-0.115230982069336,16.2426305697794
-0.115782813101546,16.2565491710122
-0.116335116272439,16.2704363999622
-0.11688789051617,16.2842922298294
-0.117441134765979,16.2981166338744
-0.117994847954204,16.3119095854187
-0.118549029012275,16.3256710578442
-0.119103676870719,16.3394010245936
-0.119658790459165,16.3530994591707
-0.120214368706341,16.3667663351398
-0.120770410540077,16.3804016261262
-0.121326914887311,16.3940053058163
-0.121883880674088,16.4075773479573
-0.122441306825561,16.4211177263575
-0.122999192265996,16.4346264148865
-0.123557535918772,16.4481033874747
-0.124116336706383,16.4615486181141
-0.124675593550444,16.4749620808577
-0.125235305371685,16.4883437498199
-0.125795471089962,16.5016935991764
-0.126356089624254,16.5150116031643
-0.126917159892664,16.5282977360822
-0.127478680812426,16.5415519722903
-0.128040651299904,16.5547742862102
-0.128603070270593,16.567964652325
-0.129165936639123,16.5811230451799
-0.129729249319262,16.5942494393813
-0.130293007223913,16.6073438095977
-0.130857209265125,16.6204061305591
-0.131421854354086,16.6334363770577
-0.131986941401131,16.6464345239473
-0.13255246931574,16.6594005461437
-0.133118437006545,16.672334418625
-0.133684843381326,16.6852361164309
-0.13425168734702,16.6981056146634
-0.134818967809716,16.7109428884867
-0.135386683674665,16.723747913127
-0.135954833846272,16.736520663873
-0.13652341722811,16.7492611160755
-0.137092432722911,16.7619692451476
-0.137661879232576,16.7746450265649
-0.138231755658172,16.7872884358654
-0.13880206089994,16.7998994486494
-0.139372793857289,16.81247804058
-0.139943953428806,16.8250241873827
-0.140515538512253,16.8375378648456
-0.14108754800457,16.8500190488196
-0.141659980801881,16.8624677152181
-0.142232835799491,16.8748838400173
-0.14280611189189,16.8872673992565
-0.143379807972756,16.8996183690374
-0.143953922934957,16.9119367255249
-0.144528455670551,16.9242224449467
-0.145103405070791,16.9364755035935
-0.145678770026126,16.948695877819
-0.146254549426203,16.9608835440402
-0.146830742159869,16.9730384787369
-0.147407347115172,16.9851606584523
-0.147984363179367,16.9972500597927
-0.148561789238915,17.0093066594276
-0.149139624179484,17.0213304340899
-0.149717866885954,17.033321360576
-0.150296516242419,17.0452794157453


==> img/DataCSV/Fig2a_QP.csv <==
x1,y1
11,0.0137146078357728
16,1.4937311180269e-06
22,1.12159980176406e-08
37,3.16799998535211e-11


==> img/DataCSV/Fig2a_tol1.000000e-01.csv <==
x1,y1,y2
1,6285.2913007936,0.1
2,1058.07546022322,0.1
3,42.2439021962977,0.1
4,0.511045386221836,0.1
5,0.0291034013640801,0.1
6,0.0216228936926999,0.1
7,0.0190042404814552,0.1
8,0.0171370746987489,0.1
9,0.0157173323959166,0.1
10,0.0146057049426997,0.1
11,0.0137146078357728,0.1
12,0.0129860464329478,0.1
13,0.0123803097660284,0.1
14,0.0118694122890689,0.1
15,0.0114331290890435,0.1
16,0.0110565170519021,0.1
17,0.0107283179068194,0.1
18,0.0104399014521161,0.1
19,0.0101845491077245,0.1
20,0.00995695767421512,0.1
21,0.00975288867799631,0.1
22,0.00956891623565715,0.1
23,0.00940224281765121,0.1
24,0.0092505626227221,0.1
25,0.00911195882215738,0.1
26,0.00898482547478308,0.1
27,0.00886780731422189,0.1
28,0.00875975302464823,0.1
29,0.00865967843399551,0.1
30,0.00856673747242393,0.1
31,0.00848019888632756,0.1
32,0.00839942746908245,0.1
33,0.00832386888924798,0.1
34,0.00825303728880727,0.1
35,0.0081865050639601,0.1
36,0.00812389442848225,0.1
37,0.00806487040090887,0.1
38,0.00800913488243672,0.1
39,0.00795642185081179,0.1
40,0.00790649303872368,0.1
41,0.0078591345181259,0.1
42,0.00781415364155556,0.1
43,0.00777137646322345,0.1
44,0.00773064555611041,0.1
45,0.0076918180715511,0.1
46,0.0076547641154222,0.1
47,0.00761936533241017,0.1
48,0.00758551359794074,0.1
49,0.00755311000966282,0.1
50,0.00752206387780287,0.1
51,0.00749229192383241,0.1
52,0.00746371751299332,0.1
53,0.00743627001990033,0.1
54,0.00740988425226713,0.1
55,0.00738449995491499,0.1
56,0.00736006130978029,0.1
57,0.00733651658037526,0.1
58,0.00731381771137099,0.1
59,0.00729192005526057,0.1
60,0.00727078201209835,0.1


==> img/DataCSV/Fig2a_tol1.000000e-04.csv <==
x1,y1,y2
1,7390.7473840084,0.0001
2,3507.73218114919,0.0001
3,608.265399868288,0.0001
4,45.4610523341397,0.0001
5,1.58068052447498,0.0001
6,0.0350110470174252,0.0001
7,0.00115437656835882,0.0001
8,6.39012580220819e-05,0.0001
9,2.61228140742632e-06,0.0001
10,1.33765150302266e-06,0.0001
11,1.50215265402094e-06,0.0001
12,1.50166677315166e-06,0.0001
13,1.49668269565344e-06,0.0001
14,1.49425869475979e-06,0.0001
15,1.49353479732506e-06,0.0001
16,1.4937311180269e-06,0.0001
17,1.49435286145703e-06,0.0001
18,1.49514621551661e-06,0.0001
19,1.49593643030594e-06,0.0001
20,1.49661794460199e-06,0.0001
21,1.49716649381708e-06,0.0001
22,1.49753538031857e-06,0.0001
23,1.49776613986817e-06,0.0001
24,1.49783791651976e-06,0.0001
25,1.49777934297599e-06,0.0001
26,1.49758185347948e-06,0.0001
27,1.49728100206025e-06,0.0001
28,1.49688329119185e-06,0.0001
29,1.49639393864388e-06,0.0001
30,1.49584606902187e-06,0.0001
31,1.49523049702894e-06,0.0001
32,1.49457284366503e-06,0.0001
33,1.49386774213217e-06,0.0001
34,1.49313070352899e-06,0.0001
35,1.4923685449839e-06,0.0001
36,1.49158272169006e-06,0.0001
37,1.49078556539433e-06,0.0001
38,1.48996619224334e-06,0.0001
39,1.48914731691983e-06,0.0001
40,1.48831996141206e-06,0.0001
41,1.48748729319947e-06,0.0001
42,1.48666297754833e-06,0.0001
43,1.48584507406473e-06,0.0001
44,1.48501913732655e-06,0.0001
45,1.48420495008797e-06,0.0001
46,1.48339147137659e-06,0.0001
47,1.48258895132546e-06,0.0001
48,1.48179262668916e-06,0.0001
49,1.48101183551806e-06,0.0001
50,1.48023304100355e-06,0.0001
51,1.47947918451469e-06,0.0001
52,1.47872571803967e-06,0.0001
53,1.47797306627749e-06,0.0001
54,1.47724127953821e-06,0.0001
55,1.47652264423732e-06,0.0001
56,1.47581797688515e-06,0.0001
57,1.47511900703483e-06,0.0001
58,1.47443163808105e-06,0.0001
59,1.47375893577236e-06,0.0001
60,1.47309376600448e-06,0.0001
61,1.47244237362088e-06,0.0001
62,1.47181161176251e-06,0.0001
63,1.47117342469671e-06,0.0001
64,1.47055045865952e-06,0.0001
65,1.46995074523235e-06,0.0001


==> img/DataCSV/Fig2a_tol1.000000e-07.csv <==
x1,y1,y2
1,6947.40804256018,1e-07
2,5603.55486829765,1e-07
3,1887.41777382736,1e-07
4,347.474911705152,1e-07
5,35.9327512088845,1e-07
6,2.19637789075633,1e-07
7,0.0937176785245278,1e-07
8,0.00447576120717625,1e-07
9,0.000349251286937708,1e-07
10,3.33408681678914e-05,1e-07
11,3.1548695028534e-06,1e-07
12,2.73740413541914e-07,1e-07
13,9.26179087131771e-09,1e-07
14,1.3411590234117e-08,1e-07
15,1.46029644282372e-08,1e-07
16,1.40514165625969e-08,1e-07
17,1.34279563192885e-08,1e-07
18,1.2877480872344e-08,1e-07
19,1.23790873280759e-08,1e-07
20,1.19443467323683e-08,1e-07
21,1.15606026078455e-08,1e-07
22,1.12159980176406e-08,1e-07
23,1.08877046171525e-08,1e-07
24,1.06104472253975e-08,1e-07
25,1.03483994797147e-08,1e-07
26,1.01144159395264e-08,1e-07
27,9.88410498985825e-09,1e-07
28,9.68881432031747e-09,1e-07
29,9.49515589514621e-09,1e-07
30,9.33154916419527e-09,1e-07
31,9.16652228872873e-09,1e-07
32,9.0232799710066e-09,1e-07
33,8.87373867186505e-09,1e-07
34,8.74759285113181e-09,1e-07
35,8.62693063071635e-09,1e-07
36,8.51864427674268e-09,1e-07
37,8.41387707587471e-09,1e-07
38,8.30855253582962e-09,1e-07
39,8.21526880468393e-09,1e-07
40,8.12822524126041e-09,1e-07
41,8.034762941405e-09,1e-07
42,7.96405572357081e-09,1e-07
43,7.87714656366804e-09,1e-07
44,7.81247348094136e-09,1e-07
45,7.73899287928931e-09,1e-07
46,7.6745957469454e-09,1e-07
47,7.6062915504052e-09,1e-07
48,7.54424330102969e-09,1e-07
49,7.50019143998012e-09,1e-07
50,7.44196796470762e-09,1e-07
51,7.38424171352904e-09,1e-07
52,7.3384183657841e-09,1e-07
53,7.28413475695601e-09,1e-07
54,7.23952217429813e-09,1e-07
55,7.19995460550352e-09,1e-07
56,7.15409272291557e-09,1e-07
57,7.11838656326183e-09,1e-07
58,7.07304683971685e-09,1e-07
59,7.0399789611076e-09,1e-07
60,7.00455667655725e-09,1e-07
61,6.95517833257641e-09,1e-07
62,6.9258272327821e-09,1e-07
63,6.89860834982905e-09,1e-07
64,6.85819891645433e-09,1e-07
65,6.84349456101587e-09,1e-07
66,6.80421611101607e-09,1e-07
67,6.76621320013556e-09,1e-07
68,6.73717971211313e-09,1e-07
69,6.71462164390554e-09,1e-07
70,6.68806639111323e-09,1e-07
71,6.66991670875266e-09,1e-07


==> img/DataCSV/Fig2a_tol1.000000e-10.csv <==
x1,y1,y2
1,6123.54635793696,1e-10
2,5804.72565369861,1e-10
3,4535.86220134786,1e-10
4,2808.72557012172,1e-10
5,1483.29365026179,1e-10
6,701.96122307332,1e-10
7,306.109887514382,1e-10
8,125.116761373169,1e-10
9,48.4809459442343,1e-10
10,17.9545176346385,1e-10
11,6.39351391536814,1e-10
12,2.19907620814947,1e-10
13,0.733101922015207,1e-10
14,0.237476516403239,1e-10
15,0.0748865473835393,1e-10
16,0.0230161077860891,1e-10
17,0.00689858974321461,1e-10
18,0.00201637339130598,1e-10
19,0.000574288645525431,1e-10
20,0.000159111233330034,1e-10
21,4.27537635439864e-05,1e-10
22,1.10853295998291e-05,1e-10
23,2.74963123866951e-06,1e-10
24,6.42348537001119e-07,1e-10
25,1.36907619191121e-07,1e-10
26,2.45755124482528e-08,1e-10
27,2.62895809957844e-09,1e-10
28,5.42120284059122e-10,1e-10
29,5.17313651321851e-10,1e-10
30,2.50158473649648e-10,1e-10
31,9.56151521764543e-11,1e-10
32,4.75679513916371e-11,1e-10
33,3.66871375247208e-11,1e-10
34,2.8845077265597e-11,1e-10
35,3.09596961059618e-11,1e-10
36,3.27375537054607e-11,1e-10
37,3.16799998535211e-11,1e-10
38,2.98094504787589e-11,1e-10
39,3.03776023254796e-11,1e-10
40,3.25261039120029e-11,1e-10
41,3.19073218244667e-11,1e-10
42,3.00289905032744e-11,1e-10
43,2.99588636801582e-11,1e-10
44,3.03028571881789e-11,1e-10
45,3.24653763978251e-11,1e-10
46,3.10820868101387e-11,1e-10
47,2.91063266587373e-11,1e-10
48,2.99090992649856e-11,1e-10
49,3.12277137778793e-11,1e-10
50,2.98449797917957e-11,1e-10
51,3.13520256421297e-11,1e-10
52,3.12748029129542e-11,1e-10
53,3.23215139788027e-11,1e-10
54,3.00197038031261e-11,1e-10
55,3.23762210910279e-11,1e-10
56,2.98390760041835e-11,1e-10
57,3.61472687973028e-11,1e-10
58,3.01992263090418e-11,1e-10
59,3.47315044649175e-11,1e-10
60,3.22224042651544e-11,1e-10
61,3.21817335775444e-11,1e-10
62,3.14740519253508e-11,1e-10
63,3.06661717594388e-11,1e-10
64,2.98348223822874e-11,1e-10
65,3.32312332944429e-11,1e-10
66,3.42712752598531e-11,1e-10
67,3.34576451505255e-11,1e-10
68,3.51635537730533e-11,1e-10
69,2.83961438417861e-11,1e-10
70,3.28489865423594e-11,1e-10
71,3.52411181262867e-11,1e-10
72,2.83623047267503e-11,1e-10
73,3.32675319265026e-11,1e-10
74,3.14409746491625e-11,1e-10
75,2.89286661055988e-11,1e-10
76,3.12964051585289e-11,1e-10
77,2.84982397594872e-11,1e-10
78,3.36184180657625e-11,1e-10
79,3.01446969552879e-11,1e-10
80,3.15687241431198e-11,1e-10
81,3.1185757908217e-11,1e-10
82,3.36354716222209e-11,1e-10
83,3.13929360430008e-11,1e-10
84,3.0627474752883e-11,1e-10
85,3.08996510280519e-11,1e-10
86,3.21571889002323e-11,1e-10


==> img/DataCSV/Fig2b_QP.csv <==
x1,y1
18,0.00614285018546577
28,7.90004862089799e-06
37,5.2436331623719e-09
67,6.30832333642586e-12


==> img/DataCSV/Fig2b_tol1.000000e-01.csv <==
x1,y1,y2
1,4481.13847811227,0.1
2,5371.16618194515,0.1
3,8809.80922061448,0.1
4,3054.94967264763,0.1
5,286.309267602443,0.1
6,8.19474984781652,0.1
7,0.095816480291823,0.1
8,0.013817534735734,0.1
9,0.0119416490381897,0.1
10,0.0107043281907975,0.1
11,0.00971452557192294,0.1
12,0.00890863620944488,0.1
13,0.00824226462864759,0.1
14,0.00768362679004763,0.1
15,0.00720955537747754,0.1
16,0.00680286717615881,0.1
17,0.00645060564191555,0.1
18,0.00614285018546577,0.1
19,0.00587189650539206,0.1
20,0.00563168308139656,0.1
21,0.00541738359936224,0.1
22,0.00522511293530817,0.1
23,0.00505171203890483,0.1
24,0.00489458837599666,0.1
25,0.00475159608364921,0.1
26,0.00462094505156486,0.1
27,0.00450113097958749,0.1
28,0.0043908812780122,0.1
29,0.00428911250622185,0.1
30,0.00419489691137232,0.1
31,0.00410743569446154,0.1
32,0.00402603760380075,0.1
33,0.00395010157086957,0.1
34,0.00387910261221142,0.1
35,0.00381258022012258,0.1
36,0.0037501289076863,0.1
37,0.00369139027212107,0.1
38,0.00363604636812024,0.1
39,0.00358381427109904,0.1
40,0.00353444134042945,0.1
41,0.00348770136324938,0.1
42,0.00344339118500848,0.1
43,0.00340132785686852,0.1
44,0.00336134620748422,0.1
45,0.00332329675209498,0.1
46,0.00328704390943906,0.1
47,0.00325246438815231,0.1
48,0.00321944582630803,0.1
49,0.00318788566835964,0.1
50,0.00315769008822968,0.1
51,0.00312877309571233,0.1
52,0.00310105572035993,0.1
53,0.00307446531184198,0.1
54,0.00304893496789841,0.1
55,0.00302440296375562,0.1
56,0.00300081217534858,0.1
57,0.00297810982786508,0.1
58,0.00295624693161573,0.1
59,0.00293517804491247,0.1
60,0.00291486091547833,0.1
61,0.00289525623789835,0.1
62,0.00287632738950167,0.1
63,0.00285804017501443,0.1
64,0.00284036269359096,0.1
65,0.00282326510339364,0.1
66,0.00280671944645705,0.1
67,0.00279069955965412,0.1


==> img/DataCSV/Fig2b_tol1.000000e-04.csv <==
x1,y1,y2
1,7971.78128558424,0.0001
2,22328.0326067278,0.0001
3,17027.7375282607,0.0001
4,31763.3264433358,0.0001
5,22423.6252097214,0.0001
6,7219.89643261292,0.0001
7,1115.57364718294,0.0001
8,87.4796606587946,0.0001
9,3.67242899736043,0.0001
10,0.0866439140444142,0.0001
11,0.0012151325422984,0.0001
12,2.53516917856719e-05,0.0001
13,1.42355096324231e-05,0.0001
14,1.32825477536722e-05,0.0001
15,1.25145191011927e-05,0.0001
16,1.18529752430255e-05,0.0001
17,1.12780615343989e-05,0.0001
18,1.07747220028665e-05,0.0001
19,1.03307577441965e-05,0.0001
20,9.93667879085965e-06,0.0001
21,9.58490715562977e-06,0.0001
22,9.26921766861659e-06,0.0001
23,8.98446625005499e-06,0.0001
24,8.72645102946004e-06,0.0001
25,8.49170688323808e-06,0.0001
26,8.27730563052023e-06,0.0001
27,8.0807844474644e-06,0.0001
28,7.90004862089799e-06,0.0001
29,7.73329976905741e-06,0.0001
30,7.57904176459859e-06,0.0001
31,7.4359490583725e-06,0.0001
32,7.30283670969978e-06,0.0001
33,7.17873056141289e-06,0.0001
34,7.06274184858433e-06,0.0001
35,6.95417441153582e-06,0.0001
36,6.8523690836288e-06,0.0001
37,6.75662049727461e-06,0.0001
38,6.66641442149898e-06,0.0001
39,6.58144442955051e-06,0.0001
40,6.50112806832897e-06,0.0001
41,6.42512687741849e-06,0.0001
42,6.35313936834019e-06,0.0001
43,6.28488755150574e-06,0.0001
44,6.22000415808762e-06,0.0001
45,6.15826260618843e-06,0.0001
46,6.09947964383847e-06,0.0001
47,6.04352280889252e-06,0.0001
48,5.9900369214552e-06,0.0001
49,5.93898428105534e-06,0.0001
50,5.89014730092871e-06,0.0001
51,5.84339096978607e-06,0.0001
52,5.79861302077488e-06,0.0001
53,5.75569704340741e-06,0.0001
54,5.71446903099395e-06,0.0001
55,5.67491359994402e-06,0.0001
56,5.636866488939e-06,0.0001
57,5.60026008129501e-06,0.0001
58,5.56505822783788e-06,0.0001
59,5.53111727047534e-06,0.0001
60,5.49843614834852e-06,0.0001
61,5.46686710200714e-06,0.0001
62,5.43639064897996e-06,0.0001
63,5.40702016886892e-06,0.0001
64,5.37863236525502e-06,0.0001
65,5.35114625969722e-06,0.0001
66,5.32460460302926e-06,0.0001
67,5.29884460494228e-06,0.0001
68,5.2739628668676e-06,0.0001
69,5.24981850758589e-06,0.0001
70,5.22641967340652e-06,0.0001
71,5.20370954571518e-06,0.0001
72,5.18174052305196e-06,0.0001
73,5.16037763387222e-06,0.0001
74,5.13964131637648e-06,0.0001
75,5.11950202626752e-06,0.0001
76,5.09988605024159e-06,0.0001
77,5.0808516080024e-06,0.0001


==> img/DataCSV/Fig2b_tol1.000000e-07.csv <==
x1,y1,y2
1,264.588744253199,1e-07
2,11839.9571318301,1e-07
3,1032.28929957133,1e-07
4,15851.5022426534,1e-07
5,18081.7710740492,1e-07
6,11271.6524175617,1e-07
7,3981.5621515623,1e-07
8,822.248927257725,1e-07
9,102.770175977854,1e-07
10,8.04149385187334,1e-07
11,0.406514307378287,1e-07
12,0.0136623598611211,1e-07
13,0.00031328954430684,1e-07
14,5.01742326243521e-06,1e-07
15,5.12371833667165e-08,1e-07
16,7.03907139855139e-09,1e-07
17,7.59870495929141e-09,1e-07
18,7.39357771725517e-09,1e-07
19,7.17974705652405e-09,1e-07
20,6.9935053691073e-09,1e-07
21,6.77434944438898e-09,1e-07
22,6.65062583151981e-09,1e-07
23,6.50204853198783e-09,1e-07
24,6.32951656717207e-09,1e-07
25,6.19813284936333e-09,1e-07
26,6.05881280661239e-09,1e-07
27,5.97027211120138e-09,1e-07
28,5.84141302317104e-09,1e-07
29,5.77741302936276e-09,1e-07
30,5.69139335656083e-09,1e-07
31,5.62614081887456e-09,1e-07
32,5.55455798735744e-09,1e-07
33,5.44449720161444e-09,1e-07
34,5.40247337965675e-09,1e-07
35,5.33385331128795e-09,1e-07
36,5.26173810359284e-09,1e-07
37,5.2436331623719e-09,1e-07
38,5.19247818559688e-09,1e-07
39,5.15000083277365e-09,1e-07
40,5.11735422973085e-09,1e-07
41,5.03635226951122e-09,1e-07
42,5.02695792580646e-09,1e-07
43,4.98638226144723e-09,1e-07
44,4.95876100274441e-09,1e-07
45,4.9243257021449e-09,1e-07
46,4.86913082390214e-09,1e-07
47,4.83262596376469e-09,1e-07
48,4.82389155498496e-09,1e-07
49,4.78494391575529e-09,1e-07
50,4.77000184977329e-09,1e-07
51,4.73039408038692e-09,1e-07
52,4.73390375036432e-09,1e-07
53,4.71834905076912e-09,1e-07
54,4.66168674362804e-09,1e-07
55,4.63941703547687e-09,1e-07
56,4.61782808971886e-09,1e-07
57,4.59565004817836e-09,1e-07
58,4.57692079001606e-09,1e-07
59,4.57979514721915e-09,1e-07
60,4.5356388238537e-09,1e-07
61,4.51721465503271e-09,1e-07
62,4.51008046074819e-09,1e-07
63,4.50149547982968e-09,1e-07
64,4.49068272891309e-09,1e-07
65,4.46538028282507e-09,1e-07
66,4.45732709502041e-09,1e-07
67,4.41460851004884e-09,1e-07
68,4.42090034455563e-09,1e-07
69,4.42051427933757e-09,1e-07
70,4.3738864395054e-09,1e-07
71,4.36817886975938e-09,1e-07
72,4.35344788231497e-09,1e-07
73,4.35573504975653e-09,1e-07
74,4.35789486675282e-09,1e-07
75,4.31731543484513e-09,1e-07
76,4.31944720462247e-09,1e-07
77,4.29671816385541e-09,1e-07
78,4.29720193317079e-09,1e-07
79,4.28106394976175e-09,1e-07
80,4.27651423087524e-09,1e-07
81,4.23910241655832e-09,1e-07
82,4.2471798846546e-09,1e-07
83,4.24023306660228e-09,1e-07
84,4.2199989479112e-09,1e-07
85,4.22492606454422e-09,1e-07
86,4.22281935582784e-09,1e-07


==> img/DataCSV/Fig2b_tol1.000000e-10.csv <==
x1,y1,y2
1,83.0694163947152,1e-10
2,53.7885047131893,1e-10
3,337.43160499276,1e-10
4,427.233211110429,1e-10
5,297.185755010714,1e-10
6,130.167402768413,1e-10
7,36.1214207478441,1e-10
8,6.56377874739552,1e-10
9,0.880466996065374,1e-10
10,0.139845016779338,1e-10
11,0.0477193396118685,1e-10
12,0.0239760977956205,1e-10
13,0.0127302271212885,1e-10
14,0.00678700449703087,1e-10
15,0.00361905469853467,1e-10
16,0.0019297690077766,1e-10
17,0.0010289874375207,1e-10
18,0.000548670825352755,1e-10
19,0.000292558072743955,1e-10
20,0.000155995279847994,1e-10
21,8.31783637490405e-05,1e-10
22,4.43515729602383e-05,1e-10
23,2.36487131824369e-05,1e-10
24,1.26097313869593e-05,1e-10
25,6.72363244807225e-06,1e-10
26,3.58510533673645e-06,1e-10
27,1.9116107183614e-06,1e-10
28,1.01928513683844e-06,1e-10
29,5.43489370358382e-07,1e-10
30,2.8978926659531e-07,1e-10
31,1.54514806288715e-07,1e-10
32,8.23846287806209e-08,1e-10
33,4.39239496805848e-08,1e-10
34,2.34164654261761e-08,1e-10
35,1.24824539780057e-08,1e-10
36,6.65176798156392e-09,1e-10
37,3.54367106903421e-09,1e-10
38,1.88520947516907e-09,1e-10
39,1.00186047692521e-09,1e-10
40,5.30456742437086e-10,1e-10
41,2.79326571948787e-10,1e-10
42,1.45369498537468e-10,1e-10
43,7.38095477331368e-11,1e-10
44,3.63037865986417e-11,1e-10
45,1.58225811198259e-11,1e-10
46,5.16469347430073e-12,1e-10
47,9.26318539182232e-13,1e-10
48,3.17063236533471e-12,1e-10
49,5.65185721357097e-12,1e-10
50,6.56594697113884e-12,1e-10
51,6.3029576441113e-12,1e-10
52,6.77948082274088e-12,1e-10
53,7.32889994174729e-12,1e-10
54,6.41689860420743e-12,1e-10
55,6.9871621062474e-12,1e-10
56,6.54489630942122e-12,1e-10
57,6.30966174375869e-12,1e-10
58,6.85010421086374e-12,1e-10
59,6.39033808531292e-12,1e-10
60,6.75952048049063e-12,1e-10
61,6.61720036846933e-12,1e-10
62,6.66509131265536e-12,1e-10
63,6.43845652084133e-12,1e-10
64,6.11998696750671e-12,1e-10
65,7.02359469164712e-12,1e-10
66,6.62167843088289e-12,1e-10
67,6.30832333642586e-12,1e-10
68,6.73473207339367e-12,1e-10
69,6.56076603095436e-12,1e-10
70,6.15975509470246e-12,1e-10
71,5.70156152706514e-12,1e-10
72,6.2577133543622e-12,1e-10
73,6.19132764494257e-12,1e-10
74,6.03375023653325e-12,1e-10
75,6.12638812412911e-12,1e-10
76,6.50086497890951e-12,1e-10
77,6.44090742815968e-12,1e-10
78,5.83880345795659e-12,1e-10
79,5.99852620880857e-12,1e-10
80,5.52694541710415e-12,1e-10
81,6.27357442285741e-12,1e-10
82,5.97245889921069e-12,1e-10
83,6.08140274776452e-12,1e-10
84,6.60213521148055e-12,1e-10
85,6.07299213647696e-12,1e-10
86,5.9395183398161e-12,1e-10
87,6.13279099185201e-12,1e-10
88,5.97793393627271e-12,1e-10
89,5.68093891955549e-12,1e-10
90,5.63621141487262e-12,1e-10
91,6.0037067823936e-12,1e-10
92,5.62948233520011e-12,1e-10
93,5.89702032134608e-12,1e-10
94,5.80821051458126e-12,1e-10
95,5.53868394471706e-12,1e-10
96,5.73142712593683e-12,1e-10
97,5.85242902801075e-12,1e-10
98,5.43402070977307e-12,1e-10
99,5.86039147587285e-12,1e-10
100,5.48563722277346e-12,1e-10
101,5.58534097112062e-12,1e-10
102,5.64417258285845e-12,1e-10
103,5.33348149733583e-12,1e-10
104,5.84678838615956e-12,1e-10
105,5.08329824802532e-12,1e-10
106,5.50976449149409e-12,1e-10
107,5.95343137233367e-12,1e-10
108,5.556194180304e-12,1e-10
109,5.65045498754802e-12,1e-10
110,5.74443265953756e-12,1e-10
111,5.69045457441376e-12,1e-10
112,5.32926930696329e-12,1e-10
113,5.54387345242744e-12,1e-10
114,5.49447743070743e-12,1e-10
115,5.70334853975302e-12,1e-10
116,5.6691732737993e-12,1e-10


==> img/DataCSV/Fig2c_10.csv <==
x1,y1
-2.04869081416345,-0.875839459571529
-1.67252756845583,-0.824430304820019
-1.32148317849771,-0.762301437358153
-1.00012212352639,-0.690260692131248
-0.71262292313951,-0.609244783968632
-0.462723805801726,-0.520307127883549
-0.253674102267589,-0.424604141970763
-0.0881919959310955,-0.32338021099938
0.0315708205440304,-0.217951506212843
0.104057122758723,-0.109688871720263
0.128324402497751,0
0.104057122758723,0.109688871720263
0.0315708205440304,0.217951506212843
-0.0881919959310955,0.32338021099938
-0.253674102267589,0.424604141970763
-0.462723805801726,0.520307127883549
-0.71262292313951,0.609244783968632
-1.00012212352639,0.690260692131248
-1.32148317849771,0.762301437358153
-1.67252756845583,0.824430304820019
-2.04869081416345,0.875839459571529


==> img/DataCSV/Fig2c_100.csv <==
x1,y1
-0.241364543489645,-0.211120977054194
-0.215258490566842,-0.205668389460271
-0.189902007605387,-0.199153913696428
-0.165426012873071,-0.191611184706591
-0.141956878581595,-0.183079146417459
-0.119615778413157,-0.173601850666789
-0.0985180618876035,-0.163228229758992
-0.0787726588003659,-0.15201184382234
-0.0604815168061313,-0.140010604272226
-0.0437390750520576,-0.127286474808256
-0.0286317765782293,-0.113905151488953
-0.015237622002879,-0.0999357235358916
-0.00362576679674764,-0.0854503166185687
0.00614383577410116,-0.0705237204617556
0.0140207441934868,-0.0552330026980509
0.0199642891301228,-0.0396571109593465
0.0239437834177795,-0.0238764652616529
0.0259386804964461,-0.00797254278784709
0.0259386804964461,0.00797254278784714
0.0239437834177795,0.0238764652616529
0.0199642891301228,0.0396571109593466
0.0140207441934867,0.055233002698051
0.0061438357741011,0.0705237204617556
-0.0036257667967477,0.0854503166185687
-0.0152376220028791,0.0999357235358917
-0.0286317765782294,0.113905151488953
-0.0437390750520577,0.127286474808256
-0.0604815168061313,0.140010604272226
-0.078772658800366,0.15201184382234
-0.0985180618876035,0.163228229758992
-0.119615778413157,0.173601850666789
-0.141956878581596,0.183079146417459
-0.165426012873071,0.191611184706591
-0.189902007605387,0.199153913696428
-0.215258490566843,0.205668389460271
-0.241364543489645,0.211120977054194


==> img/DataCSV/Fig3.csv <==
x1,y1,y2,y3,y4
0.0001,2.33735332275981,2.40717890718645,4.54460061900897,1000
0.000114975699539774,2.33655244754188,2.40681757541841,4.5418964623776,1000
0.000132194114846603,2.33563230969131,2.40641998029654,4.53879088440467,1000
0.000151991108295293,2.33457526474717,2.40598647461991,4.53522494577531,1000
0.000174752840000768,2.3333610948497,2.40551932899472,4.53113127819531,1000
0.000200923300256505,2.33196664528448,2.40502360884339,4.52643296041705,1000
0.000231012970008316,2.33036541351284,2.40450835849384,4.5210422762257,1000
0.000265608778294669,2.32852708572509,2.40398818211756,4.5148593561798,1000
0.000305385550883342,2.32641701586665,2.40348532961279,4.50777071336488,1000
0.000351119173421513,2.32399564217803,2.40303241330756,4.49964769694861,1000
0.000403701725859655,2.32121783663903,2.40267589649254,4.49034490861345,1000
0.000464158883361278,2.31803218341948,2.4024805055815,4.4796986600963,1000
0.000533669923120631,2.31438018364466,2.40253472438206,4.46752560135458,1000
0.000613590727341318,2.31019538565313,2.40295753548765,4.45362172762432,1000
0.000705480231071865,2.30540244266729,2.40390658840285,4.43776209306873,1000
0.000811130830789687,2.29991610366938,2.4055880069647,4.41970173563119,1000
0.00093260334688322,2.29364014858154,2.4082681068563,4.39917856791215,1000
0.00107226722201032,2.28646628594352,2.41228737481913,4.37591931189107,1000
0.00123284673944207,2.27827304055425,2.41807714873769,4.34964990014952,1000
0.0014174741629268,2.26892467040456,2.4261795045595,4.3201119857145,1000
0.00162975083462064,2.25827016706615,2.43727086772196,4.28708706376377,1000
0.00187381742286038,2.24614241181495,2.45218978794573,4.2504290944693,1000
0.00215443469003188,2.23235758127422,2.47196911578189,4.21010579841772,1000
0.00247707635599171,2.21969792588088,2.4978724769242,4.16624887054021,1000
0.0028480358684358,2.29137658007124,2.53143445711221,4.11921490074109,1000
0.00327454916287773,2.37473266006262,2.5745033354609,4.06966147451983,1000
0.00376493580679247,2.47154479290434,2.62928468501057,4.01864570241216,1000
0.00432876128108306,2.58399107057378,2.69838388786718,3.96775433252823,1000
0.00497702356433211,2.71461714051912,2.78484547924385,3.91927483233909,1000
0.00572236765935022,2.86636958454857,2.89218679575437,3.87641442410071,1000
0.00657933224657568,3.04264112199851,3.02442328780604,3.84356748944102,1000
0.00756463327554629,3.24732151689585,3.18608608314901,3.82660740351477,1000
0.00869749002617783,3.48485417653005,3.38224136977514,3.83315985091625,1000
0.01,3.76030052355699,3.61853126977647,3.87284091378041,1000
0.0114975699539774,4.07941562798029,3.90125454568026,3.95722042455298,1000
0.0132194114846603,4.44873960867294,4.23748290943095,4.0991171594535,1000
0.0151991108295293,4.87570980625068,4.63517262851971,4.31196568561335,1000
0.0174752840000768,5.3687985450504,5.10320930071359,4.61041943730972,1000
0.0200923300256505,5.93768048097511,5.65134473280362,5.01038568347431,1000
0.0231012970008316,6.59343235841734,6.29005138488032,5.52563651232424,1000
0.0265608778294669,7.34876693737702,7.03040225345088,6.16369846543214,1000
0.0305385550883342,8.21830237424694,7.8841420553587,6.92817132241131,1000
0.0351119173421513,9.21886873762954,8.86411927096133,7.82947670043251,1000
0.0403701725859655,10.3698546174006,9.98517949810532,8.89512433284931,1000
0.0464158883361278,11.6935986895769,11.2654731088749,10.1681343802104,1000
0.0533669923120631,13.2158332649113,12.7279402423038,11.694265126803,1000
0.0613590727341318,14.9661889556275,14.4016062966933,13.5084768529638,1000
0.0705480231071865,16.9787714740047,16.3223712562872,15.6265447122085,1000
0.0811130830789687,19.2928232309342,18.533222504846,18.0406899742412,1000
0.093260334688322,21.9534839575744,21.0840985303893,20.7203325851749,1000
0.107226722201032,25.0126662062153,24.0317870378122,23.6274536742384,1000
0.123284673944207,28.5300634673704,27.440185565345,26.755711791958,1000
0.14174741629268,32.5743109011702,31.3810749593519,30.1777960782052,1000
0.162975083462064,37.2243214133159,35.9353920676388,34.0574304893673,1000
0.187381742286038,42.5708230711686,41.1949102939715,38.6066875728,1000
0.215443469003188,48.7181277043447,47.2642386604939,44.0286045522442,1000
0.247707635599171,55.7861650196193,54.2630911360848,50.492052163493,1000
0.28480358684358,63.9128217480508,62.3288239119684,58.1417931167936,1000
0.327454916287773,73.2566313176692,71.6192735075967,67.1208692380514,1000
0.376493580679247,83.9998664126093,82.3159512878437,77.5891753346742,1000
0.432876128108306,96.3520946672446,94.6276640232533,89.7349718922467,1000
0.497702356433211,110.554266801874,108.794639979951,103.78174480299,1000
0.572236765935022,126.883416911425,125.093248920738,119.993171444509,1000
0.657933224657568,145.658066572359,143.841414239945,138.677892772794,1000
0.756463327554629,167.244438172177,165.404827244793,160.194927510696,1000
0.869749002617783,192.06359865494,190.204087852102,184.960112278289,1000
1,220.599673030858,218.72291301349,213.453767586012,1000
1.14975699539774,253.409287864581,251.517574291743,246.229738030136,1000
1.32194114846603,291.132428951313,289.227749505697,283.925960407859,1000
1.51991108295293,334.50492497414,332.589000627858,327.276741700756,1000
1.74752840000768,384.372800653573,382.447121639683,377.126966519256,1000
2.00923300256505,441.708779363981,439.774636397967,434.448496288058,1000
2.31012970008316,507.631257121493,505.68976842307,500.359069463251,1000
2.65608778294668,583.42611805114,581.478252693987,576.144064049309,1000
3.05385550883341,670.571816869338,668.618414939084,663.281541800841,1000
3.51119173421513,770.76821764037,768.810007629727,763.471059094473,1000
4.03701725859656,885.969751338448,884.007365160485,878.666804012964,1000
4.64158883361278,1018.42353898744,1016.45752493503,1011.11570433834,1000
5.33669923120631,1170.71322401088,1168.7440579437,1163.40124859269,1000
6.13590727341318,1345.80936878358,1343.83746379878,1338.49387410001,1000
7.05480231071865,1547.1273984159,1545.15311319778,1539.80890434043,1000
8.11130830789687,1778.5942220387,1776.61786810367,1771.273165318,1000
9.3260334688322,2044.72483109241,2042.74667901463,2037.40158007627,1000
10.7226722201032,2350.71036873565,2348.73065358218,2343.38523518695,1000
12.3284673944207,2702.51938827419,2700.5383142931,2695.19263691274,1000
14.174741629268,3107.01427576157,3105.03202043398,3099.68613199004,1000
16.2975083462064,3572.08510768836,3570.10182526619,3564.75576391983,1000
18.7381742286038,4106.80355477722,4104.81937932065,4099.47317563363,1000
21.5443469003188,4721.59983400458,4719.61488205581,4714.26856063472,1000
24.7707635599171,5428.46616038597,5426.48053323818,5421.13411397926,1000
28.480358684358,6241.19066710208,6239.20445281759,6233.85795190695,1000
32.7454916287773,7175.62635671537,7173.63963187217,7168.29306251345,1000
37.6493580679247,8250.00032996639,8248.01316116255,8242.66653427669,1000
43.2876128108306,9485.26932347033,9483.28176857106,9477.93509312071,1000
49.7702356433211,10905.5284917424,10903.540600983,10898.1938845462,1000
57.2236765935022,12538.4814073872,12536.4932246338,12531.1464730948,1000
65.7933224657568,14415.9804463697,14413.9920097597,14408.6452286025,1000
75.6463327554629,16574.6481017083,16572.6594442922,16567.3126375493,1000
86.9749002617783,19056.5913402637,19054.6024907644,19049.2556622597,1000
100,21910.22294163,21908.2339251914,21902.8870780507,1000


==> img/DataCSV/Fig4a.csv <==
x1,y1
1,220.599673030858
1.08228947321442,238.62811225732
1.17135050383074,258.140120841784
1.26774031974041,279.257779761598
1.37206200282452,302.113216027701
1.48496826225447,326.849429367847
1.60716551829551,353.621186936604
1.73941832216442,382.595991649789
1.88255413959483,413.955130202648
2.03746852803971,447.894807328555
2.20513073990305,484.62737339462
2.38658978685858,524.382653015585
2.58298100319808,567.409382998403
2.79553314927409,613.976768616258
3.02557609948129,664.376167941638
3.27454916287773,718.922914791656
3.54401008850564,777.958291673729
3.83564481175534,841.851665089067
4.15127800275229,911.002796546833
4.49288448276537,985.844343753035
4.86260158006535,1066.84456761668
5.26274250254051,1154.51026201979
5.69581081073769,1249.38992467031
6.16451608188226,1352.07718889155
6.67179086288214,1463.21453780038
7.22080901838546,1583.49732413431
7.8150055886903,1713.67812085916
8.45809828175134,1854.57142979333
9.15411073375241,2007.05877769867
9.90739768377932,2172.09423173041
10.7226722201032,2350.71036873565
11.6050352685464,2544.02473577869
12.5600075074298,2753.24684230437
13.5935639087853,2979.68572766825
14.7121711219457,3224.75815137791
15.9228279334109,3489.99745736498
17.2331090561351,3777.06316760994
18.651212522211,4087.75136533976
20.1860109754739,4424.00593245989
21.847107184946,4787.93071197267
23.6448941264541,5181.80267098101
25.5906200083306,5608.08614703505
27.6964586480464,6069.44826668385
29.975585640099,6568.7756330309
32.4422607917163,7109.19238609346
35.1119173421513,7694.07974986291
38.001258523785,8327.09718734137
41.1283620691921,9012.2052968671
44.5127933180377,9753.69059242297
48.1757276314811,10556.1923230204
52.1400828799968,11424.7314986233
56.4306628335477,12364.742306089
61.0743123512606,13382.1061080427
66.1000853415785,14483.1882415741
71.5394265437649,15674.8778443696
77.4263682681127,16964.6309571155
83.797743325801,18360.5171743499
90.6934154806379,19871.2701335514
98.1565288645557,21506.3421582055
106.233777917376,23275.9633984272
114.975699539774,25191.2058387243
124.43698928736,27264.0525703941
134.676843584205,29507.4727681884
145.75933009693,31935.5028318328
157.753788586692,34563.3342113798
170.735264747069,37407.4084513774
184.784979742229,40485.5200612623
199.990838383153,43816.9278544245
216.447979121412,47422.475439931
234.259369301638,51324.7216373344
253.536449397011,55548.0816191416
274.399830258544,60118.9796696286
296.980047740645,65066.0145112557
321.418379424415,70420.1382451755
347.867728548681,76214.8500020216
376.493580679247,82486.4055334107
407.475039101951,89274.0440678529
441.005945417674,96620.2338017259
477.296092350519,104570.937624173
516.572536357342,113175.900669747
559.081018251222,122488.961589877
605.087500727294,132568.389383369
654.87983241077,143477.247979914
708.769548838597,155283.790824312
767.093821642943,168061.887862431
830.217568131974,181891.487726435
898.535734466907,196859.11809518
972.475766720517,213058.426923278
1052.50028527773,230590.768325219
1139.10997931126,249565.836856717
1232.84673944207,270102.353756089
1334.29704818486,292328.809865077
1444.09564939154,316384.269269071
1562.9295196512,342419.239791378
1691.54216649456,370596.614322263
1830.73828029537,401092.690261963
1981.38876897434,434098.272068731
2144.43620700619,469819.865796755
2320.90073282265,508480.970900292
2511.88643150958,550323.477770214


==> img/DataCSV/Fig4b/1.csv <==
x1,y1
1,0.00901967451728818
2,0.00450967081079387
3,0.00445927337722452
4,0.00441381429150707
5,0.0043728172722123
6,0.00433585075008215
7,0.00430252385118748
8,0.004272482718203
9,0.00424540714313685
10,0.00422100748718557
11,0.0040109970564899


==> img/DataCSV/Fig4b/2.csv <==
x1,y1
1,0.00901157339536416
2,0.00450578669768208
3,0.00289557147632831
4,0.00221156642707722
5,0.00201847268645517


==> img/DataCSV/Fig4b/3.csv <==
x1,y1
1,0.00901967451728818
2,0.00450967081079387
3,0.00418404833770266
4,0.00388816255446184
5,0.00361931803319188
6,0.00337506431528188
7,0.00315317356657995
8,0.00295162025449715
9,0.00276856266505808
10,0.00260232609486056
11,0.00161063089772571
12,0.00116786553903732
13,0.00102109633168204
14,0.00100042704008668


==> img/DataCSV/Fig4b/4.csv <==
x1,y1
1,0.00901157339536416
2,0.00450578669768208
3,0.00238531764066626
4,0.00133230517264457
5,0.000820027845918941
6,0.000589836055112573
7,0.000511874157505021
8,0.000500269205445777


==> img/DataCSV/Fig4b/5.csv <==
x1,y1
1,0.00901967451728818
2,0.00450967081079387
3,0.00410798591260725
4,0.00374281848369669
5,0.00341084914695971
6,0.00310906024428713
7,0.00283470842229125
8,0.00258529970709385
9,0.00235856684263503
10,0.00215244868731051
11,0.00110182654103054
12,0.000577102691677325
13,0.000315922938384682
14,0.000187662098953627
15,0.000127911256841932
16,0.000104999523467105
17,0.000100227231391261


==> img/DataCSV/Fig4b/7.csv <==
x1,y1
1,0.00901967451728818
2,0.00450967081079387
3,0.00410053151211525
4,0.00372858569549189
5,0.00339045238385055
6,0.00308305790224484
7,0.00280360795557167
8,0.00254956224129313
9,0.00231861136753538
10,0.00210865586754337
11,0.00105684123721227
12,0.00053093343863569
13,0.000267990605431701
14,0.000136542848110172
15,7.08664520954194e-05
16,3.8123004257712e-05
17,2.19388833928521e-05
18,1.42073888094555e-05
19,1.09612997222534e-05
20,1.00775080266914e-05


==> img/DataCSV/Fig4c.csv <==
x1,y1,y2,y3
64,2.65798208333333,100,20
279,11.4609779583333,218.776162394955,43.755232478991
1159,22.0689733333333,478.630092322639,95.7260184645277
2639,66.8477842083333,1047.1285480509,209.42570961018
4719,177.442322916667,2290.86765276777,458.173530553555
7399,349.260067708333,5011.87233627273,1002.37446725455


==> img/DataCSV/Fig5a.csv <==
x1,y1,y2
6.95500500288192e-07,0.1,-0.0175671721481725
6.95500500288192e-07,0.109854114198756,-0.0197626130425624
6.95500500288192e-07,0.120679264063933,-0.0221686325051087
6.95500500288192e-07,0.132571136559011,-0.0248042857361319
6.95500500288192e-07,0.145634847750124,-0.0276901144898332
6.95500500288192e-07,0.159985871960606,-0.0308482097609826
6.95500500288192e-07,0.175751062485479,-0.0343022646458003
6.95500500288192e-07,0.193069772888325,-0.0380776140519494
6.95500500288192e-07,0.212095088792019,-0.0422012574720611
6.95500500288192e-07,0.232995181051537,-0.0467018606242738
6.95500500288192e-07,0.255954792269954,-0.0516097313858112
6.95500500288192e-07,0.281176869797423,-0.05695676523286
6.95500500288192e-07,0.308884359647748,-0.0627763553060121
6.95500500288192e-07,0.339322177189533,-0.0691032623861518
6.95500500288192e-07,0.372759372031494,-0.0759734405082508
6.95500500288192e-07,0.409491506238043,-0.0834238147326926
6.95500500288192e-07,0.449843266896945,-0.0914920087776887
6.95500500288192e-07,0.494171336132384,-0.10021602181519
6.95500500288192e-07,0.542867543932386,-0.109633855737677
6.95500500288192e-07,0.596362331659464,-0.119783096561639
6.95500500288192e-07,0.655128556859551,-0.130700456256731
6.95500500288192e-07,0.719685673001152,-0.142421284003922
6.95500500288192e-07,0.79060432109077,-0.15497905854255
6.95500500288192e-07,0.868511373751353,-0.168404875590506
6.95500500288192e-07,0.954095476349994,-0.18272694612039
6.95500500288192e-07,1.04811313415469,-0.197970122308146
6.95500500288192e-07,1.15139539932645,-0.214155468075773
6.95500500288192e-07,1.2648552168553,-0.231299890227432
6.95500500288192e-07,1.38949549437314,-0.249415844224537
6.95500500288192e-07,1.52641796717523,-0.268511125758523
6.95500500288192e-07,1.67683293681101,-0.288588755653184
6.95500500288192e-07,1.84206996932672,-0.309646961531683
6.95500500288192e-07,2.02358964772516,-0.331679255430345
6.95500500288192e-07,2.22299648252619,-0.354674602451512
6.95500500288192e-07,2.44205309454865,-0.3786176719077
6.95500500288192e-07,2.68269579527973,-0.403489159435372
6.95500500288192e-07,2.94705170255181,-0.429266166374893
6.95500500288192e-07,3.23745754281764,-0.455922621358125
6.95500500288192e-07,3.55648030622313,-0.483429728497098
6.95500500288192e-07,3.90693993705462,-0.511756426805856
6.95500500288192e-07,4.29193426012878,-0.540869846541135
6.95500500288192e-07,4.71486636345739,-0.570735750070164
6.95500500288192e-07,5.17947467923121,-0.601318947653811
6.95500500288192e-07,5.6898660290183,-0.632583681958232
6.95500500288192e-07,6.25055192527397,-0.664493978708285
6.95500500288192e-07,6.866488450043,-0.697013964022288
6.95500500288192e-07,7.54312006335462,-0.730108151002663
6.95500500288192e-07,8.28642772854684,-0.763741698759385
6.95500500288192e-07,9.10298177991522,-0.797880646283101
6.95500500288192e-07,10,-0.832492121919292
8.06752567035931e-07,0.1,-0.0176075734827908
8.06752567035931e-07,0.109854114198756,-0.0198065435282906
8.06752567035931e-07,0.120679264063933,-0.022216507096614
8.06752567035931e-07,0.132571136559011,-0.0248565595311758
8.06752567035931e-07,0.145634847750124,-0.0277472857170363
8.06752567035931e-07,0.159985871960606,-0.0309108226567891
8.06752567035931e-07,0.175751062485479,-0.0343709121192567
8.06752567035931e-07,0.193069772888325,-0.0381529400127506
8.06752567035931e-07,0.212095088792019,-0.0422839586758446
8.06752567035931e-07,0.232995181051537,-0.0467926878641395
8.06752567035931e-07,0.255954792269954,-0.0517094898436458
8.06752567035931e-07,0.281176869797423,-0.0570663137836596
8.06752567035931e-07,0.308884359647748,-0.0628966045618209
8.06752567035931e-07,0.339322177189533,-0.069235171266015
8.06752567035931e-07,0.372759372031494,-0.0761180111338124
8.06752567035931e-07,0.409491506238043,-0.0835820854778821
8.06752567035931e-07,0.449843266896945,-0.0916650453475651
8.06752567035931e-07,0.494171336132384,-0.100404906294893
8.06752567035931e-07,0.542867543932386,-0.109839673637152
8.06752567035931e-07,0.596362331659464,-0.120006921983699
8.06752567035931e-07,0.655128556859551,-0.130943335428568
8.06752567035931e-07,0.719685673001152,-0.142684217532746
8.06752567035931e-07,0.79060432109077,-0.15526298286947
8.06752567035931e-07,0.868511373751353,-0.168710644218562
8.06752567035931e-07,0.954095476349994,-0.183055311268395
8.06752567035931e-07,1.04811313415469,-0.198321717683438
8.06752567035931e-07,1.15139539932645,-0.21453079345855
8.06752567035931e-07,1.2648552168553,-0.23169929851324
8.06752567035931e-07,1.38949549437314,-0.249839531480806
8.06752567035931e-07,1.52641796717523,-0.26895912472078
8.06752567035931e-07,1.67683293681101,-0.289060932926879
8.06752567035931e-07,1.84206996932672,-0.310143018589113
8.06752567035931e-07,2.02358964772516,-0.332198733313835
8.06752567035931e-07,2.22299648252619,-0.355216889930658
8.06752567035931e-07,2.44205309454865,-0.37918201671032
8.06752567035931e-07,2.68269579527973,-0.404074682107167
8.06752567035931e-07,2.94705170255181,-0.429871876361701
8.06752567035931e-07,3.23745754281764,-0.456547435089343
8.06752567035931e-07,3.55648030622313,-0.48407248958827
8.06752567035931e-07,3.90693993705462,-0.512415928910175
8.06752567035931e-07,4.29193426012878,-0.541544859648274
8.06752567035931e-07,4.71486636345739,-0.571425050861959
8.06752567035931e-07,5.17947467923121,-0.602021353610701
8.06752567035931e-07,5.6898660290183,-0.633298087248458
8.06752567035931e-07,6.25055192527397,-0.665219387849095
8.06752567035931e-07,6.866488450043,-0.697749517572546
8.06752567035931e-07,7.54312006335462,-0.730853136902628
8.06752567035931e-07,8.28642772854684,-0.764495543881606
8.06752567035931e-07,9.10298177991522,-0.798642885302577
8.06752567035931e-07,10,-0.833262344221954
9.35800483463883e-07,0.1,-0.0176498472765946
9.35800483463883e-07,0.109854114198756,-0.0198524710402612
9.35800483463883e-07,0.120679264063933,-0.022266515371809
9.35800483463883e-07,0.132571136559011,-0.0249111166609316
9.35800483463883e-07,0.145634847750124,-0.0278069038498092
9.35800483463883e-07,0.159985871960606,-0.0309760608880702
9.35800483463883e-07,0.175751062485479,-0.0344423791554747
9.35800483463883e-07,0.193069772888325,-0.038231296481206
9.35800483463883e-07,0.212095088792019,-0.0423699189305132
9.35800483463883e-07,0.232995181051537,-0.0468870211131564
9.35800483463883e-07,0.255954792269954,-0.0518130204070484
9.35800483463883e-07,0.281176869797423,-0.0571799202716029
9.35800483463883e-07,0.308884359647748,-0.0630212177564646
9.35800483463883e-07,0.339322177189533,-0.0693717704912354
9.35800483463883e-07,0.372759372031494,-0.0762676189114392
9.35800483463883e-07,0.409491506238043,-0.0837457602995955
9.35800483463883e-07,0.449843266896945,-0.0918438724403585
9.35800483463883e-07,0.494171336132384,-0.10059998632619
9.35800483463883e-07,0.542867543932386,-0.11005210939299
9.35800483463883e-07,0.596362331659464,-0.120237803157659
9.35800483463883e-07,0.655128556859551,-0.131193721774304
9.35800483463883e-07,0.719685673001152,-0.142955120754791
9.35800483463883e-07,0.79060432109077,-0.155555347741945
9.35800483463883e-07,0.868511373751353,-0.169025329523013
9.35800483463883e-07,0.954095476349994,-0.183393071216776
9.35800483463883e-07,1.04811313415469,-0.198683184531586
9.35800483463883e-07,1.15139539932645,-0.21491646201186
9.35800483463883e-07,1.2648552168553,-0.232109513176305
9.35800483463883e-07,1.38949549437314,-0.250274476407505
9.35800483463883e-07,1.52641796717523,-0.269418817486722
9.35800483463883e-07,1.67683293681101,-0.28954522198216
9.35800483463883e-07,1.84206996932672,-0.310651584569134
9.35800483463883e-07,2.02358964772516,-0.332731094104293
9.35800483463883e-07,2.22299648252619,-0.355772409214184
9.35800483463883e-07,2.44205309454865,-0.379759915580368
9.35800483463883e-07,2.68269579527973,-0.404674053234167
9.35800483463883e-07,2.94705170255181,-0.430491700155588
9.35800483463883e-07,3.23745754281764,-0.45718659735127
9.35800483463883e-07,3.55648030622313,-0.48472980032056
9.35800483463883e-07,3.90693993705462,-0.513090142282288
9.35800483463883e-07,4.29193426012878,-0.542234695557292
9.35800483463883e-07,4.71486636345739,-0.572129218919988
9.35800483463883e-07,5.17947467923121,-0.602738580453688
9.35800483463883e-07,5.6898660290183,-0.634027147481647
9.35800483463883e-07,6.25055192527397,-0.665959137577141
9.35800483463883e-07,6.866488450043,-0.698498927504471
9.35800483463883e-07,7.54312006335462,-0.731611320049471
9.35800483463883e-07,8.28642772854684,-0.765261771656154
9.35800483463883e-07,9.10298177991522,-0.79941658604371
9.35800483463883e-07,10,-0.83404308003471
1.08549086874147e-06,0.1,-0.0176941002588783
1.08549086874147e-06,0.109854114198756,-0.0199005078032473
1.08549086874147e-06,0.120679264063933,-0.0223187754390502
1.08549086874147e-06,0.132571136559011,-0.0249680815305242
1.08549086874147e-06,0.145634847750124,-0.0278691000265459
1.08549086874147e-06,0.159985871960606,-0.031044062783752
1.08549086874147e-06,0.175751062485479,-0.0345168117488455
1.08549086874147e-06,0.193069772888325,-0.0383128376059516
1.08549086874147e-06,0.212095088792019,-0.0424593010371237
1.08549086874147e-06,0.232995181051537,-0.0469850323267509
1.08549086874147e-06,0.255954792269954,-0.0519205046852414
1.08549086874147e-06,0.281176869797423,-0.0572977764492364
1.08549086874147e-06,0.308884359647748,-0.063150397257133
1.08549086874147e-06,0.339322177189533,-0.0695132734875952
1.08549086874147e-06,0.372759372031494,-0.0764224887321786
1.08549086874147e-06,0.409491506238043,-0.0839150759131615
1.08549086874147e-06,0.449843266896945,-0.0920287388964191
1.08549086874147e-06,0.494171336132384,-0.100801523106463
1.08549086874147e-06,0.542867543932386,-0.110271436712996
1.08549086874147e-06,0.596362331659464,-0.12047602636773
1.08549086874147e-06,0.655128556859551,-0.131451914125742
1.08549086874147e-06,0.719685673001152,-0.143234304920518
1.08549086874147e-06,0.79060432109077,-0.155856476597021
1.08549086874147e-06,0.868511373751353,-0.169349266791893
1.08549086874147e-06,0.954095476349994,-0.183740572667858
1.08549086874147e-06,1.04811313415469,-0.199054880436613
1.08549086874147e-06,1.15139539932645,-0.215312841580804
1.08549086874147e-06,1.2648552168553,-0.232530911624277
1.08549086874147e-06,1.38949549437314,-0.250721065210459
1.08549086874147e-06,1.52641796717523,-0.269890598243567
1.08549086874147e-06,1.67683293681101,-0.29004202413256
1.08549086874147e-06,1.84206996932672,-0.311173067032791
1.08549086874147e-06,2.02358964772516,-0.333276750723054
1.08549086874147e-06,2.22299648252619,-0.35634157770799
1.08549086874147e-06,2.44205309454865,-0.380351789583765
1.08549086874147e-06,2.68269579527973,-0.405287696872066
1.08549086874147e-06,2.94705170255181,-0.431126064552839
1.08549086874147e-06,3.23745754281764,-0.457840538460966
1.08549086874147e-06,3.55648030622313,-0.485402097518838
1.08549086874147e-06,3.90693993705462,-0.513779517344727
1.08549086874147e-06,4.29193426012878,-0.542939831935016
1.08549086874147e-06,4.71486636345739,-0.572848781666849
1.08549086874147e-06,5.17947467923121,-0.603471237616945
1.08549086874147e-06,5.6898660290183,-0.634771594023591
1.08549086874147e-06,6.25055192527397,-0.666714122628485
1.08549086874147e-06,6.866488450043,-0.69926328472157
1.08549086874147e-06,7.54312006335462,-0.732383999088309
1.08549086874147e-06,8.28642772854684,-0.766041866705668
1.08549086874147e-06,9.10298177991522,-0.800203355701613
1.08549086874147e-06,10,-0.834835952311542
1.25912568644936e-06,0.1,-0.0177404461239769
1.25912568644936e-06,0.109854114198756,-0.0199507732940105
1.25912568644936e-06,0.120679264063933,-0.0223734129554372
1.25912568644936e-06,0.132571136559011,-0.0250275864014873
1.25912568644936e-06,0.145634847750124,-0.0279340135612876
1.25912568644936e-06,0.159985871960606,-0.031114975179677
1.25912568644936e-06,0.175751062485479,-0.0345943647441449
1.25912568644936e-06,0.193069772888325,-0.0383977267415902
1.25912568644936e-06,0.212095088792019,-0.0425522773699094
1.25912568644936e-06,0.232995181051537,-0.0470869034116148
1.25912568644936e-06,0.255954792269954,-0.0520321346265226
1.25912568644936e-06,0.281176869797423,-0.0574200848041686
1.25912568644936e-06,0.308884359647748,-0.0632843565683107
1.25912568644936e-06,0.339322177189533,-0.0696599052243239
1.25912568644936e-06,0.372759372031494,-0.0765828574379035
1.25912568644936e-06,0.409491506238043,-0.0840902813902729
1.25912568644936e-06,0.449843266896945,-0.092219906312803
1.25912568644936e-06,0.494171336132384,-0.101009790981358
1.25912568644936e-06,0.542867543932386,-0.110497942832266
1.25912568644936e-06,0.596362331659464,-0.120721891788071
1.25912568644936e-06,0.655128556859551,-0.13171822554717
1.25912568644936e-06,0.719685673001152,-0.14352209583169
1.25912568644936e-06,0.79060432109077,-0.15616670771482
1.25912568644936e-06,0.868511373751353,-0.169682806418133
1.25912568644936e-06,0.954095476349994,-0.184098177658295
1.25912568644936e-06,1.04811313415469,-0.199437178512053
1.25912568644936e-06,1.15139539932645,-0.215720315699639
1.25912568644936e-06,1.2648552168553,-0.232963887077486
1.25912568644936e-06,1.38949549437314,-0.251179699995644
1.25912568644936e-06,1.52641796717523,-0.270374877130632
1.25912568644936e-06,1.67683293681101,-0.290551756661311
1.25912568644936e-06,1.84206996932672,-0.31170788949541
1.25912568644936e-06,2.02358964772516,-0.333836131997759
1.25912568644936e-06,2.22299648252619,-0.356924828638255
1.25912568644936e-06,2.44205309454865,-0.380958075453122
1.25912568644936e-06,2.68269579527973,-0.405916052415938
1.25912568644936e-06,2.94705170255181,-0.431775410882136
1.25912568644936e-06,3.23745754281764,-0.458509701248502
1.25912568644936e-06,3.55648030622313,-0.486089825822941
1.25912568644936e-06,3.90693993705462,-0.514484502522962
1.25912568644936e-06,4.29193426012878,-0.543660726258437
1.25912568644936e-06,4.71486636345739,-0.573584216513338
1.25912568644936e-06,5.17947467923121,-0.604219841519745
1.25912568644936e-06,5.6898660290183,-0.635532011327065
1.25912568644936e-06,6.25055192527397,-0.667485033885482
1.25912568644936e-06,6.866488450043,-0.70004342996658
1.25912568644936e-06,7.54312006335462,-0.733172204442464
1.25912568644936e-06,8.28642772854684,-0.766837073301565
1.25912568644936e-06,9.10298177991522,-0.801004647896331
1.25912568644936e-06,10,-0.83564258019563
1.46053508134499e-06,0.1,-0.0177890060248953
1.46053508134499e-06,0.109854114198756,-0.0200033947520372
1.46053508134499e-06,0.120679264063933,-0.0224305616545648
1.46053508134499e-06,0.132571136559011,-0.0250897719363668
1.46053508134499e-06,0.145634847750124,-0.0280017925050855
1.46053508134499e-06,0.159985871960606,-0.0311889539966173
1.46053508134499e-06,0.175751062485479,-0.0346752024311169
1.46053508134499e-06,0.193069772888325,-0.0384861370597078
1.46053508134499e-06,0.212095088792019,-0.042649030503538
1.46053508134499e-06,0.232995181051537,-0.0471928268689602
1.46053508134499e-06,0.255954792269954,-0.052148113177166
1.46053508134499e-06,0.281176869797423,-0.0575470592331714
1.46053508134499e-06,0.308884359647748,-0.0634233210205158
1.46053508134499e-06,0.339322177189533,-0.0698119029167658
1.46053508134499e-06,0.372759372031494,-0.0767489745370472
1.46053508134499e-06,0.409491506238043,-0.0842716388867895
1.46053508134499e-06,0.449843266896945,-0.0924176497819926
1.46053508134499e-06,0.494171336132384,-0.101225078193425
1.46053508134499e-06,0.542867543932386,-0.110731929269637
1.46053508134499e-06,0.596362331659464,-0.12097571424579
1.46053508134499e-06,0.655128556859551,-0.131992984103242
1.46053508134499e-06,0.719685673001152,-0.143818834612363
1.46053508134499e-06,0.79060432109077,-0.156486394990848
1.46053508134499e-06,0.868511373751353,-0.17002631467135
1.46053508134499e-06,0.954095476349994,-0.184466264328535
1.46053508134499e-06,1.04811313415469,-0.199830468166324
1.46053508134499e-06,1.15139539932645,-0.21613928435144
1.46053508134499e-06,1.2648552168553,-0.233408849321363
1.46053508134499e-06,1.38949549437314,-0.251650799512843
1.46053508134499e-06,1.52641796717523,-0.270872080973035
1.46053508134499e-06,1.67683293681101,-0.291074853543988
1.46053508134499e-06,1.84206996932672,-0.312256492137578
1.46053508134499e-06,2.02358964772516,-0.334409683362579
1.46053508134499e-06,2.22299648252619,-0.357522611749029
1.46053508134499e-06,2.44205309454865,-0.381579226318737
1.46053508134499e-06,2.68269579527973,-0.406559575491173
1.46053508134499e-06,2.94705170255181,-0.432440196422565
1.46053508134499e-06,3.23745754281764,-0.459194543896449
1.46053508134499e-06,3.55648030622313,-0.48679344377704
1.46053508134499e-06,3.90693993705462,-0.515205556697274
1.46053508134499e-06,4.29193426012878,-0.544397838929727
1.46053508134499e-06,4.71486636345739,-0.574335989101401
1.46053508134499e-06,5.17947467923121,-0.604984871375426
1.46053508134499e-06,5.6898660290183,-0.636308907746307
1.46053508134499e-06,6.25055192527397,-0.6682724340162
1.46053508134499e-06,6.866488450043,-0.70084001572096
1.46053508134499e-06,7.54312006335462,-0.733976721730529
1.46053508134499e-06,8.28642772854684,-0.767648354555582
1.46053508134499e-06,9.10298177991522,-0.801821637735871
1.46053508134499e-06,10,-0.836464362253885
1.69416186707681e-06,0.1,-0.0178399091036191
1.69416186707681e-06,0.109854114198756,-0.0200585077275173
1.69416186707681e-06,0.120679264063933,-0.0224903639125684
1.69416186707681e-06,0.132571136559011,-0.0251547877826506
1.69416186707681e-06,0.145634847750124,-0.0280725942476376
1.69416186707681e-06,0.159985871960606,-0.0312661648594945
1.69416186707681e-06,0.175751062485479,-0.0347594991810864
1.69416186707681e-06,0.193069772888325,-0.0385782522026539
1.69416186707681e-06,0.212095088792019,-0.0427497538838501
1.69416186707681e-06,0.232995181051537,-0.0473030064818647
1.69416186707681e-06,0.255954792269954,-0.0522686549849589
1.69416186707681e-06,0.281176869797423,-0.0576789257613759
1.69416186707681e-06,0.308884359647748,-0.063567528504481
1.69416186707681e-06,0.339322177189533,-0.0699695167747545
1.69416186707681e-06,0.372759372031494,-0.0769211029662177
1.69416186707681e-06,0.409491506238043,-0.0844594244164755
1.69416186707681e-06,0.449843266896945,-0.0926222586764812
1.69416186707681e-06,0.494171336132384,-0.101447687674639
1.69416186707681e-06,0.542867543932386,-0.110973712629559
1.69416186707681e-06,0.596362331659464,-0.121237824028991
1.69416186707681e-06,0.655128556859551,-0.132276533671381
1.69416186707681e-06,0.719685673001152,-0.144124878523801
1.69416186707681e-06,0.79060432109077,-0.156815908751491
1.69416186707681e-06,0.868511373751353,-0.170380174512027
1.69416186707681e-06,0.954095476349994,-0.184845227733796
1.69416186707681e-06,1.04811313415469,-0.200235155908704
1.69416186707681e-06,1.15139539932645,-0.216570164767324
1.69416186707681e-06,1.2648552168553,-0.233866225497273
1.69416186707681e-06,1.38949549437314,-0.252134799936741
1.69416186707681e-06,1.52641796717523,-0.271382654051682
1.69416186707681e-06,1.67683293681101,-0.291611766206319
1.69416186707681e-06,1.84206996932672,-0.312819332549776
1.69416186707681e-06,2.02358964772516,-0.334997867589091
1.69416186707681e-06,2.22299648252619,-0.358135394019538
1.69416186707681e-06,2.44205309454865,-0.382215712416657
1.69416186707681e-06,2.68269579527973,-0.407218738672934
1.69416186707681e-06,2.94705170255181,-0.433120895213354
1.69416186707681e-06,3.23745754281764,-0.459895541086793
1.69416186707681e-06,3.55648030622313,-0.487513425962516
1.69416186707681e-06,3.90693993705462,-0.515943153754411
1.69416186707681e-06,4.29193426012878,-0.54515164289879
1.69416186707681e-06,4.71486636345739,-0.57510457204916
1.69416186707681e-06,5.17947467923121,-0.605766801945353
1.69416186707681e-06,5.6898660290183,-0.637102766294357
1.69416186707681e-06,6.25055192527397,-0.66907682651243
1.69416186707681e-06,6.866488450043,-0.701653586989847
1.69416186707681e-06,7.54312006335462,-0.734798169055476
1.69416186707681e-06,8.28642772854684,-0.768476443010126
1.69416186707681e-06,9.10298177991522,-0.802655218542418
1.69416186707681e-06,10,-0.837302394719956
1.96515952852983e-06,0.1,-0.0178932930569024
1.96515952852983e-06,0.109854114198756,-0.0201162566691646
1.96515952852983e-06,0.120679264063933,-0.0225529713551654
1.96515952852983e-06,0.132571136559011,-0.0252227931987711
1.96515952852983e-06,0.145634847750124,-0.0281465861620424
1.96515952852983e-06,0.159985871960606,-0.0313467837606382
1.96515952852983e-06,0.175751062485479,-0.034847440128875
1.96515952852983e-06,0.193069772888325,-0.0386742669830763
1.96515952852983e-06,0.212095088792019,-0.0428546525450519
1.96515952852983e-06,0.232995181051537,-0.0474176580497054
1.96515952852983e-06,0.255954792269954,-0.0523939871503676
1.96515952852983e-06,0.281176869797423,-0.0578159233095392
1.96515952852983e-06,0.308884359647748,-0.0637172302537723
1.96515952852983e-06,0.339322177189533,-0.0701330107996673
1.96515952852983e-06,0.372759372031494,-0.0770995199006191
1.96515952852983e-06,0.409491506238043,-0.0846539286735639
1.96515952852983e-06,0.449843266896945,-0.0928340374820817
1.96515952852983e-06,0.494171336132384,-0.101677937891588
1.96515952852983e-06,0.542867543932386,-0.111223625452099
1.96515952852983e-06,0.596362331659464,-0.121508567742476
1.96515952852983e-06,0.655128556859551,-0.13256923480129
1.96515952852983e-06,0.719685673001152,-0.144440601825781
1.96515952852983e-06,0.79060432109077,-0.157155636615129
1.96515952852983e-06,0.868511373751353,-0.170744786450413
1.96515952852983e-06,0.954095476349994,-0.185235480698797
1.96515952852983e-06,1.04811313415469,-0.20065166619798
1.96515952852983e-06,1.15139539932645,-0.21701339226726
1.96515952852983e-06,1.2648552168553,-0.234336460933873
1.96515952852983e-06,1.38949549437314,-0.252632155687277
1.96515952852983e-06,1.52641796717523,-0.271907058911384
1.96515952852983e-06,1.67683293681101,-0.292162964318884
1.96515952852983e-06,1.84206996932672,-0.313396886512773
1.96515952852983e-06,2.02358964772516,-0.335601165551593
1.96515952852983e-06,2.22299648252619,-0.358763660413966
1.96515952852983e-06,2.44205309454865,-0.382868021822744
1.96515952852983e-06,2.68269579527973,-0.407894032206629
1.96515952852983e-06,2.94705170255181,-0.433817998771909
1.96515952852983e-06,3.23745754281764,-0.460613184762984
1.96515952852983e-06,3.55648030622313,-0.48825026396122
1.96515952852983e-06,3.90693993705462,-0.516697784198376
1.96515952852983e-06,4.29193426012878,-0.545922626987622
1.96515952852983e-06,4.71486636345739,-0.575890452130157
1.96515952852983e-06,5.17947467923121,-0.606566118160923
1.96515952852983e-06,5.6898660290183,-0.637914071592153
1.96515952852983e-06,6.25055192527397,-0.669898699958535
1.96515952852983e-06,6.866488450043,-0.702484645545865
1.96515952852983e-06,7.54312006335462,-0.735637078302064
1.96515952852983e-06,8.28642772854684,-0.769321927716347
1.96515952852983e-06,9.10298177991522,-0.803506074383204
1.96515952852983e-06,10,-0.838157502600018
2.2795059005991e-06,0.1,-0.0179493047502259
2.2795059005991e-06,0.109854114198756,-0.0201767955546382
2.2795059005991e-06,0.120679264063933,-0.0226185455085077
2.2795059005991e-06,0.132571136559011,-0.0252939577250883
2.2795059005991e-06,0.145634847750124,-0.0282239462956151
2.2795059005991e-06,0.159985871960606,-0.0314309977701272
2.2795059005991e-06,0.175751062485479,-0.0349392219006801
2.2795059005991e-06,0.193069772888325,-0.0387743881323031
2.2795059005991e-06,0.212095088792019,-0.0429639438765002
2.2795059005991e-06,0.232995181051537,-0.0475370101728554
2.2795059005991e-06,0.255954792269954,-0.0525243500285221
2.2795059005991e-06,0.281176869797423,-0.0579583045125898
2.2795059005991e-06,0.308884359647748,-0.0638726916790097
2.2795059005991e-06,0.339322177189533,-0.0703026636332974
2.2795059005991e-06,0.372759372031494,-0.0772845176163944
2.2795059005991e-06,0.409491506238043,-0.0848554579072075
2.2795059005991e-06,0.449843266896945,-0.0930533066829714
2.2795059005991e-06,0.494171336132384,-0.101916163737145
2.2795059005991e-06,0.542867543932386,-0.111482017113976
2.2795059005991e-06,0.596362331659464,-0.121788309213951
2.2795059005991e-06,0.655128556859551,-0.132871465624254
2.2795059005991e-06,0.719685673001152,-0.144766396686935
2.2795059005991e-06,0.79060432109077,-0.157505984401372
2.2795059005991e-06,0.868511373751353,-0.171120569452564
2.2795059005991e-06,0.954095476349994,-0.185637454718539
2.2795059005991e-06,1.04811313415469,-0.201080442336037
2.2795059005991e-06,1.15139539932645,-0.217469421144621
2.2795059005991e-06,1.2648552168553,-0.234820020020932
2.2795059005991e-06,1.38949549437314,-0.253143340291254
2.2795059005991e-06,1.52641796717523,-0.272445777208893
2.2795059005991e-06,1.67683293681101,-0.292728936630493
2.2795059005991e-06,1.84206996932672,-0.313989648815427
2.2795059005991e-06,2.02358964772516,-0.336220077028544
2.2795059005991e-06,2.22299648252619,-0.359407914665949
2.2795059005991e-06,2.44205309454865,-0.383536661219956
2.2795059005991e-06,2.68269579527973,-0.408585964757835
2.2795059005991e-06,2.94705170255181,-0.434532016827476
2.2795059005991e-06,3.23745754281764,-0.461347984853037
2.2795059005991e-06,3.55648030622313,-0.489004467093804
2.2795059005991e-06,3.90693993705462,-0.517469955998654
2.2795059005991e-06,4.29193426012878,-0.54671129713927
2.2795059005991e-06,4.71486636345739,-0.576694132675348
2.2795059005991e-06,5.17947467923121,-0.607383320318069
2.2795059005991e-06,5.6898660290183,-0.638743320854687
2.2795059005991e-06,6.25055192527397,-0.670738549345369
2.2795059005991e-06,6.866488450043,-0.703333686995404
2.2795059005991e-06,7.54312006335462,-0.736493952366416
2.2795059005991e-06,8.28642772854684,-0.770185331959957
2.2795059005991e-06,9.10298177991522,-0.804374771244209
2.2795059005991e-06,10,-0.839030327882925
2.64413503098827e-06,0.1,-0.0180081008681619
2.64413503098827e-06,0.109854114198756,-0.0202402885664384
2.64413503098827e-06,0.120679264063933,-0.0226872584968456
2.64413503098827e-06,0.132571136559011,-0.0253684619029398
2.64413503098827e-06,0.145634847750124,-0.0283048641099146
2.64413503098827e-06,0.159985871960606,-0.0315190057964295
2.64413503098827e-06,0.175751062485479,-0.0350350533976444
2.64413503098827e-06,0.193069772888325,-0.0388788351008753
2.64413503098827e-06,0.212095088792019,-0.0430778584424343
2.64413503098827e-06,0.232995181051537,-0.0476613050909744
2.64413503098827e-06,0.255954792269954,-0.0526599980853572
2.64413503098827e-06,0.281176869797423,-0.0581063365927613
2.64413503098827e-06,0.308884359647748,-0.0640341932570091
2.64413503098827e-06,0.339322177189533,-0.0704787694618453
2.64413503098827e-06,0.372759372031494,-0.0774764044081376
2.64413503098827e-06,0.409491506238043,-0.0850643348510273
2.64413503098827e-06,0.449843266896945,-0.0932804037016159
2.64413503098827e-06,0.494171336132384,-0.102162717479743
2.64413503098827e-06,0.542867543932386,-0.111749254783671
2.64413503098827e-06,0.596362331659464,-0.122077430453628
2.64413503098827e-06,0.655128556859551,-0.133183622815106
2.64413503098827e-06,0.719685673001152,-0.14510267414683
2.64413503098827e-06,0.79060432109077,-0.157867377091066
2.64413503098827e-06,0.868511373751353,-0.17150796189605
2.64413503098827e-06,0.954095476349994,-0.1860516009076
2.64413503098827e-06,1.04811313415469,-0.201521947408691
2.64413503098827e-06,1.15139539932645,-0.217938725596672
2.64413503098827e-06,1.2648552168553,-0.235317387127758
2.64413503098827e-06,1.38949549437314,-0.253668847287186
2.64413503098827e-06,1.52641796717523,-0.27299931060283
2.64413503098827e-06,1.67683293681101,-0.293310191842079
2.64413503098827e-06,1.84206996932672,-0.314598134111565
2.64413503098827e-06,2.02358964772516,-0.336855121541826
2.64413503098827e-06,2.22299648252619,-0.360068680099656
2.64413503098827e-06,2.44205309454865,-0.384222156700886
2.64413503098827e-06,2.68269579527973,-0.409295064196176
2.64413503098827e-06,2.94705170255181,-0.435263478086219
2.64413503098827e-06,3.23745754281764,-0.462100470016396
2.64413503098827e-06,3.55648030622313,-0.489776563151259
2.64413503098827e-06,3.90693993705462,-0.518260195320083
2.64413503098827e-06,4.29193426012878,-0.547518177199927
2.64413503098827e-06,4.71486636345739,-0.577516134586973
2.64413503098827e-06,5.17947467923121,-0.60821892582613
2.64413503098827e-06,5.6898660290183,-0.639591027565213
2.64413503098827e-06,6.25055192527397,-0.671596884041674
2.64413503098827e-06,6.866488450043,-0.704201216996901
2.64413503098827e-06,7.54312006335462,-0.737369294974893
2.64413503098827e-06,8.28642772854684,-0.771067162155696
2.64413503098827e-06,9.10298177991522,-0.805261827973675
2.64413503098827e-06,10,-0.839921419558629
3.0670901357447e-06,0.1,-0.0180698486161508
3.0670901357447e-06,0.109854114198756,-0.0203069108163238
3.0670901357447e-06,0.120679264063933,-0.022759293790135
3.0670901357447e-06,0.132571136559011,-0.0254464980449494
3.0670901357447e-06,0.145634847750124,-0.0283895412733003
3.0670901357447e-06,0.159985871960606,-0.0316110194006793
3.0670901357447e-06,0.175751062485479,-0.0351351566292907
3.0670901357447e-06,0.193069772888325,-0.0389878409147007
3.0670901357447e-06,0.212095088792019,-0.0431966408581183
3.0670901357447e-06,0.232995181051537,-0.047790799578436
3.0670901357447e-06,0.255954792269954,-0.0528012008114573
3.0670901357447e-06,0.281176869797423,-0.0582603022908747
3.0670901357447e-06,0.308884359647748,-0.0642020314783629
3.0670901357447e-06,0.339322177189533,-0.0706616389785108
3.0670901357447e-06,0.372759372031494,-0.0776755055650315
3.0670901357447e-06,0.409491506238043,-0.0852808997111467
3.0670901357447e-06,0.449843266896945,-0.0935156838968927
3.0670901357447e-06,0.494171336132384,-0.102417969769677
3.0670901357447e-06,0.542867543932386,-0.112025724433681
3.0670901357447e-06,0.596362331659464,-0.122376332670275
3.0670901357447e-06,0.655128556859551,-0.133506122609772
3.0670901357447e-06,0.719685673001152,-0.145449865132692
3.0670901357447e-06,0.79060432109077,-0.158240259839798
3.0670901357447e-06,0.868511373751353,-0.171907422577975
3.0670901357447e-06,0.954095476349994,-0.186478391000439
3.0670901357447e-06,1.04811313415469,-0.20197666527619
3.0670901357447e-06,1.15139539932645,-0.218421800703315
3.0670901357447e-06,1.2648552168553,-0.235829067568439
3.0670901357447e-06,1.38949549437314,-0.254209191175446
3.0670901357447e-06,1.52641796717523,-0.273568181687446
3.0670901357447e-06,1.67683293681101,-0.293907259522939
3.0670901357447e-06,1.84206996932672,-0.315222877817881
3.0670901357447e-06,2.02358964772516,-0.337506839235508
3.0670901357447e-06,2.22299648252619,-0.360746500489015
3.0670901357447e-06,2.44205309454865,-0.384925054607069
3.0670901357447e-06,2.68269579527973,-0.410021878414552
3.0670901357447e-06,2.94705170255181,-0.436012931030454
3.0670901357447e-06,3.23745754281764,-0.462871188423356
3.0670901357447e-06,3.55648030622313,-0.490567099154885
3.0670901357447e-06,3.90693993705462,-0.519069047264751
3.0670901357447e-06,4.29193426012878,-0.548343809649656
3.0670901357447e-06,4.71486636345739,-0.578356997086993
3.0670901357447e-06,5.17947467923121,-0.609073470079007
3.0670901357447e-06,5.6898660290183,-0.640457722788033
3.0670901357447e-06,6.25055192527397,-0.672474230367927
3.0670901357447e-06,6.866488450043,-0.705087756872774
3.0670901357447e-06,7.54312006335462,-0.738263622574948
3.0670901357447e-06,8.28642772854684,-0.771967930912307
3.0670901357447e-06,9.10298177991522,-0.80616775639366
3.0670901357447e-06,10,-0.840831295621488
3.55770102151949e-06,0.1,-0.0181347264712996
3.55770102151949e-06,0.109854114198756,-0.0203768491214366
3.55770102151949e-06,0.120679264063933,-0.0228348470048821
3.55770102151949e-06,0.132571136559011,-0.0255282710600039
3.55770102151949e-06,0.145634847750124,-0.0284781925094552
3.55770102151949e-06,0.159985871960606,-0.0317072636681725
3.55770102151949e-06,0.175751062485479,-0.0352397676079343
3.55770102151949e-06,0.193069772888325,-0.0391016530904736
3.55770102151949e-06,0.212095088792019,-0.0433205507261233
3.55770102151949e-06,0.232995181051537,-0.0479257659005745
3.55770102151949e-06,0.255954792269954,-0.0529482436972991
3.55770102151949e-06,0.281176869797423,-0.0584205008594517
3.55770102151949e-06,0.308884359647748,-0.0643765198571426
3.55770102151949e-06,0.339322177189533,-0.0708516004083277
3.55770102151949e-06,0.372759372031494,-0.0778821644091895
3.55770102151949e-06,0.409491506238043,-0.0855055112162476
3.55770102151949e-06,0.449843266896945,-0.0937595216238813
3.55770102151949e-06,0.494171336132384,-0.102682310706424
3.55770102151949e-06,0.542867543932386,-0.112311831913253
3.55770102151949e-06,0.596362331659464,-0.122685437346924
3.55770102151949e-06,0.655128556859551,-0.133839401881505
3.55770102151949e-06,0.719685673001152,-0.145808421533676
3.55770102151949e-06,0.79060432109077,-0.158625099047785
3.55770102151949e-06,0.868511373751353,-0.172319431778046
3.55770102151949e-06,0.954095476349994,-0.18691831840533
3.55770102151949e-06,1.04811313415469,-0.202445101615851
3.55770102151949e-06,1.15139539932645,-0.218919163456459
3.55770102151949e-06,1.2648552168553,-0.236355588616141
3.55770102151949e-06,1.38949549437314,-0.254764908415948
3.55770102151949e-06,1.52641796717523,-0.274152934972323
3.55770102151949e-06,1.67683293681101,-0.294520691071349
3.55770102151949e-06,1.84206996932672,-0.315864437054569
3.55770102151949e-06,2.02358964772516,-0.338175791795911
3.55770102151949e-06,2.22299648252619,-0.361441940956702
3.55770102151949e-06,2.44205309454865,-0.385645922406753
3.55770102151949e-06,2.68269579527973,-0.410766976185539
3.55770102151949e-06,2.94705170255181,-0.436780944753704
3.55770102151949e-06,3.23745754281764,-0.463660708568841
3.55770102151949e-06,3.55648030622313,-0.49137664214916
3.55770102151949e-06,3.90693993705462,-0.519897076644455
3.55770102151949e-06,4.29193426012878,-0.549188756355328
3.55770102151949e-06,4.71486636345739,-0.579217278454013
3.55770102151949e-06,5.17947467923121,-0.60994750719058
3.55770102151949e-06,5.6898660290183,-0.641343955960422
3.55770102151949e-06,6.25055192527397,-0.673371132636196
3.55770102151949e-06,6.866488450043,-0.705993845431552
3.55770102151949e-06,7.54312006335462,-0.73917746820114
3.55770102151949e-06,8.28642772854684,-0.77288816545577
3.55770102151949e-06,9.10298177991522,-0.807093078470514
3.55770102151949e-06,10,-0.841760474695168
4.12678988824291e-06,0.1,-0.0182029249865293
4.12678988824291e-06,0.109854114198756,-0.0204503028354456
4.12678988824291e-06,0.120679264063933,-0.0229141267616278
4.12678988824291e-06,0.132571136559011,-0.0256139993364247
4.12678988824291e-06,0.145634847750124,-0.0285710465055288
4.12678988824291e-06,0.159985871960606,-0.0318079781407379
4.12678988824291e-06,0.175751062485479,-0.0353491373045428
4.12678988824291e-06,0.193069772888325,-0.0392205346141802
4.12678988824291e-06,0.212095088792019,-0.043449863636562
4.12678988824291e-06,0.232995181051537,-0.0480664928346521
4.12678988824291e-06,0.255954792269954,-0.0531014292737992
4.12678988824291e-06,0.281176869797423,-0.058587249121548
4.12678988824291e-06,0.308884359647748,-0.0645579900065752
4.12678988824291e-06,0.339322177189533,-0.0710490005990628
4.12678988824291e-06,0.372759372031494,-0.0780967433999848
4.12678988824291e-06,0.409491506238043,-0.0857385477333443
4.12678988824291e-06,0.449843266896945,-0.094012311358941
4.12678988824291e-06,0.494171336132384,-0.102956150970715
4.12678988824291e-06,0.542867543932386,-0.112608004085028
4.12678988824291e-06,0.596362331659464,-0.12300518737956
4.12678988824291e-06,0.655128556859551,-0.134183919279016
4.12678988824291e-06,0.719685673001152,-0.146178817335831
4.12678988824291e-06,0.79060432109077,-0.159022383489069
4.12678988824291e-06,0.868511373751353,-0.172744492379497
4.12678988824291e-06,0.954095476349994,-0.187371899314647
4.12678988824291e-06,1.04811313415469,-0.202927785019463
4.12678988824291e-06,1.15139539932645,-0.219431353842479
4.12678988824291e-06,1.2648552168553,-0.236897500568806
4.12678988824291e-06,1.38949549437314,-0.255336558475515
4.12678988824291e-06,1.52641796717523,-0.274754137910068
4.12678988824291e-06,1.67683293681101,-0.295151060721532
4.12678988824291e-06,1.84206996932672,-0.316523391630724
4.12678988824291e-06,2.02358964772516,-0.338862563414801
4.12678988824291e-06,2.22299648252619,-0.362155588914762
4.12678988824291e-06,2.44205309454865,-0.386385349612661
4.12678988824291e-06,2.68269579527973,-0.411530948056318
4.12678988824291e-06,2.94705170255181,-0.437568109832942
4.12678988824291e-06,3.23745754281764,-0.46446962012221
4.12678988824291e-06,3.55648030622313,-0.49220578002937
4.12678988824291e-06,3.90693993705462,-0.520744868786573
4.12678988824291e-06,4.29193426012878,-0.550053599355147
4.12678988824291e-06,4.71486636345739,-0.580097556787211
4.12678988824291e-06,5.17947467923121,-0.610841610740083
4.12678988824291e-06,5.6898660290183,-0.642250295626493
4.12678988824291e-06,6.25055192527397,-0.674288153902614
4.12678988824291e-06,6.866488450043,-0.706920039847687
4.12678988824291e-06,7.54312006335462,-0.740111382812615
4.12678988824291e-06,8.28642772854684,-0.773828410273236
4.12678988824291e-06,9.10298177991522,-0.80803833210997
4.12678988824291e-06,10,-0.842709488354949
4.78691005193863e-06,0.1,-0.0182746476513032
4.78691005193863e-06,0.109854114198756,-0.0205274847381541
4.78691005193863e-06,0.120679264063933,-0.022997355602664
4.78691005193863e-06,0.132571136559011,-0.0257039156869759
4.78691005193863e-06,0.145634847750124,-0.0286683468836373
4.78691005193863e-06,0.159985871960606,-0.0319134178142666
4.78691005193863e-06,0.175751062485479,-0.0354635326705659
4.78691005193863e-06,0.193069772888325,-0.0393447649866867
4.78691005193863e-06,0.212095088792019,-0.0435848722353491
4.78691005193863e-06,0.232995181051537,-0.0482132867595905
4.78691005193863e-06,0.255954792269954,-0.0532610782222053
4.78691005193863e-06,0.281176869797423,-0.0587608825993575
4.78691005193863e-06,0.308884359647748,-0.0647467927847187
4.78691005193863e-06,0.339322177189533,-0.0712542061821702
4.78691005193863e-06,0.372759372031494,-0.0783196253082827
4.78691005193863e-06,0.409491506238043,-0.0859804084531362
4.78691005193863e-06,0.449843266896945,-0.0942744688941671
4.78691005193863e-06,0.494171336132384,-0.103239923024974
4.78691005193863e-06,0.542867543932386,-0.112914690029168
4.78691005193863e-06,0.596362331659464,-0.123336048282222
4.78691005193863e-06,0.655128556859551,-0.134540156429811
4.78691005193863e-06,0.719685673001152,-0.146561549820926
4.78691005193863e-06,0.79060432109077,-0.15943262550311
4.78691005193863e-06,0.868511373751353,-0.173183131050853
4.78691005193863e-06,0.954095476349994,-0.187839673874285
4.78691005193863e-06,1.04811313415469,-0.203425268148063
4.78691005193863e-06,1.15139539932645,-0.219958935980286
4.78691005193863e-06,1.2648552168553,-0.237455377868672
4.78691005193863e-06,1.38949549437314,-0.255924724927222
4.78691005193863e-06,1.52641796717523,-0.275372381974215
4.78691005193863e-06,1.67683293681101,-0.295798966599018
4.78691005193863e-06,1.84206996932672,-0.317200345076355
4.78691005193863e-06,2.02358964772516,-0.33956776179754
4.78691005193863e-06,2.22299648252619,-0.362888055048538
4.78691005193863e-06,2.44205309454865,-0.387143948741569
4.78691005193863e-06,2.68269579527973,-0.412314407283935
4.78691005193863e-06,2.94705170255181,-0.438375039239637
4.78691005193863e-06,3.23745754281764,-0.465298534814443
4.78691005193863e-06,3.55648030622313,-0.493055122405348
4.78691005193863e-06,3.90693993705462,-0.521613030374759
4.78691005193863e-06,4.29193426012878,-0.550938941676954
4.78691005193863e-06,4.71486636345739,-0.580998430802685
4.78691005193863e-06,5.17947467923121,-0.611756374547054
4.78691005193863e-06,5.6898660290183,-0.643177330192088
4.78691005193863e-06,6.25055192527397,-0.675225876705761
4.78691005193863e-06,6.866488450043,-0.707866916398489
4.78691005193863e-06,7.54312006335462,-0.741065936086611
4.78691005193863e-06,8.28642772854684,-0.774789228156233
4.78691005193863e-06,9.10298177991522,-0.809004072991198
4.78691005193863e-06,10,-0.843678885035263
5.55262285357288e-06,0.1,-0.018350111812358
5.55262285357288e-06,0.109854114198756,-0.0206086219870866
5.55262285357288e-06,0.120679264063933,-0.023084770973611
5.55262285357288e-06,0.132571136559011,-0.0257982683595332
5.55262285357288e-06,0.145634847750124,-0.0287703532396473
5.55262285357288e-06,0.159985871960606,-0.0320238542029355
5.55262285357288e-06,0.175751062485479,-0.0355832377298721
5.55262285357288e-06,0.193069772888325,-0.0394746413405461
5.55262285357288e-06,0.212095088792019,-0.0437258873646297
5.55262285357288e-06,0.232995181051537,-0.0483664728186814
5.55262285357288e-06,0.255954792269954,-0.0534275305575767
5.55262285357288e-06,0.281176869797423,-0.0589417567167919
5.55262285357288e-06,0.308884359647748,-0.0649432995143327
5.55262285357288e-06,0.339322177189533,-0.0714676048079225
5.55262285357288e-06,0.372759372031494,-0.0785512144646624
5.55262285357288e-06,0.409491506238043,-0.0862315146489404
5.55262285357288e-06,0.449843266896945,-0.0945464326031634
5.55262285357288e-06,0.494171336132384,-0.103534082385906
5.55262285357288e-06,0.542867543932386,-0.113232362318632
5.55262285357288e-06,0.596362331659464,-0.123678509462103
5.55262285357288e-06,0.655128556859551,-0.134908619212188
5.55262285357288e-06,0.719685673001152,-0.146957140832422
5.55262285357288e-06,0.79060432109077,-0.159856362251928
5.55262285357288e-06,0.868511373751353,-0.173635899491467
5.55262285357288e-06,0.954095476349994,-0.188322207415067
5.55262285357288e-06,1.04811313415469,-0.203938128946862
5.55262285357288e-06,1.15139539932645,-0.220502499317606
5.55262285357288e-06,1.2648552168553,-0.238029820278055
5.55262285357288e-06,1.38949549437314,-0.256530016604135
5.55262285357288e-06,1.52641796717523,-0.276008283789525
5.55262285357288e-06,1.67683293681101,-0.296465031826548
5.55262285357288e-06,1.84206996932672,-0.31789592572313
5.55262285357288e-06,2.02358964772516,-0.340292019218117
5.55262285357288e-06,2.22299648252619,-0.363639974345741
5.55262285357288e-06,2.44205309454865,-0.387922356317364
5.55262285357288e-06,2.68269579527973,-0.413117990812398
5.55262285357288e-06,2.94705170255181,-0.439202369291191
5.55262285357288e-06,3.23745754281764,-0.466148087364257
5.55262285357288e-06,3.55648030622313,-0.49392530150271
5.55262285357288e-06,3.90693993705462,-0.522502190325879
5.55262285357288e-06,4.29193426012878,-0.55184540819139
5.55262285357288e-06,4.71486636345739,-0.581920520663607
5.55262285357288e-06,5.17947467923121,-0.612692413479123
5.55262285357288e-06,5.6898660290183,-0.644125668710721
5.55262285357288e-06,6.25055192527397,-0.676184903831783
5.55262285357288e-06,6.866488450043,-0.708835071210073
5.55262285357288e-06,7.54312006335462,-0.742041717152679
5.55262285357288e-06,8.28642772854684,-0.775771200952713
5.55262285357288e-06,9.10298177991522,-0.809990875443348
5.55262285357288e-06,10,-0.84466923135754
6.44081886216631e-06,0.1,-0.0184295496578777
6.44081886216631e-06,0.109854114198756,-0.0206939571346858
6.44081886216631e-06,0.120679264063933,-0.023176626272656
6.44081886216631e-06,0.132571136559011,-0.0258973221172958
6.44081886216631e-06,0.145634847750124,-0.0288773422532609
6.44081886216631e-06,0.159985871960606,-0.0321395764806864
6.44081886216631e-06,0.175751062485479,-0.0357085547449518
6.44081886216631e-06,0.193069772888325,-0.039610479632303
6.44081886216631e-06,0.212095088792019,-0.0438732392797514
6.44081886216631e-06,0.232995181051537,-0.0485263961596319
6.44081886216631e-06,0.255954792269954,-0.0536011468902111
6.44081886216631e-06,0.281176869797423,-0.0591302480804148
6.44081886216631e-06,0.308884359647748,-0.0651479032812586
6.44081886216631e-06,0.339322177189533,-0.0716896064590319
6.44081886216631e-06,0.372759372031494,-0.0787919380858403
6.44081886216631e-06,0.409491506238043,-0.086492311013339
6.44081886216631e-06,0.449843266896945,-0.0948286647872415
6.44081886216631e-06,0.494171336132384,-0.103839108973188
6.44081886216631e-06,0.542867543932386,-0.113561518369437
6.44081886216631e-06,0.596362331659464,-0.124033085568298
6.44081886216631e-06,0.655128556859551,-0.135289839099395
6.44081886216631e-06,0.719685673001152,-0.147366138112007
6.44081886216631e-06,0.79060432109077,-0.160294157046003
6.44081886216631e-06,0.868511373751353,-0.174103375744
6.44081886216631e-06,0.954095476349994,-0.188820091749112
6.44081886216631e-06,1.04811313415469,-0.204466971923066
6.44081886216631e-06,1.15139539932645,-0.221062659888124
6.44081886216631e-06,1.2648552168553,-0.238621454113912
6.44081886216631e-06,1.38949549437314,-0.257153068809675
6.44081886216631e-06,1.52641796717523,-0.276662486316974
6.44081886216631e-06,1.67683293681101,-0.297149905682598
6.44081886216631e-06,1.84206996932672,-0.318610787835785
6.44081886216631e-06,2.02358964772516,-0.341035993623012
6.44081886216631e-06,2.22299648252619,-0.364412007172531
6.44081886216631e-06,2.44205309454865,-0.38872123391934
6.44081886216631e-06,2.68269579527973,-0.413942360293399
6.44081886216631e-06,2.94705170255181,-0.440050760644387
6.44081886216631e-06,3.23745754281764,-0.467018936444706
6.44081886216631e-06,3.55648030622313,-0.494816973103188
6.44081886216631e-06,3.90693993705462,-0.523413000704698
6.44081886216631e-06,4.29193426012878,-0.552773646501585
6.44081886216631e-06,4.71486636345739,-0.582864468845497
6.44081886216631e-06,5.17947467923121,-0.613650364293691
6.44081886216631e-06,5.6898660290183,-0.645095941702454
6.44081886216631e-06,6.25055192527397,-0.677165859111016
6.44081886216631e-06,6.866488450043,-0.709825121032687
6.44081886216631e-06,7.54312006335462,-0.743039335347776
6.44081886216631e-06,8.28642772854684,-0.77677493030539
6.44081886216631e-06,9.10298177991522,-0.810999333181561
6.44081886216631e-06,10,-0.845681112919394
7.47109045746625e-06,0.1,-0.0185132092686327
7.47109045746625e-06,0.109854114198756,-0.0207837492147889
7.47109045746625e-06,0.120679264063933,-0.0232731919712473
7.47109045746625e-06,0.132571136559011,-0.0260013593925194
7.47109045746625e-06,0.145634847750124,-0.0289896088734957
7.47109045746625e-06,0.159985871960606,-0.0322608926951227
7.47109045746625e-06,0.175751062485479,-0.0358398054617339
7.47109045746625e-06,0.193069772888325,-0.0397526159147071
7.47109045746625e-06,0.212095088792019,-0.044027278947211
7.47109045746625e-06,0.232995181051537,-0.0486934232564597
7.47109045746625e-06,0.255954792269954,-0.0537823097695323
7.47109045746625e-06,0.281176869797423,-0.0593267558432229
7.47109045746625e-06,0.308884359647748,-0.065361020315809
7.47109045746625e-06,0.339322177189533,-0.0719206448471566
7.47109045746625e-06,0.372759372031494,-0.0790422476836583
7.47109045746625e-06,0.409491506238043,-0.0867632670768025
7.47109045746625e-06,0.449843266896945,-0.0951216530992417
7.47109045746625e-06,0.494171336132384,-0.104155508538278
7.47109045746625e-06,0.542867543932386,-0.113902681869779
7.47109045746625e-06,0.596362331659464,-0.124400317917987
7.47109045746625e-06,0.655128556859551,-0.1356843745796
7.47109045746625e-06,0.719685673001152,-0.147789116710119
7.47109045746625e-06,0.79060432109077,-0.160746600742271
7.47109045746625e-06,0.868511373751353,-0.174586165576912
7.47109045746625e-06,0.954095476349994,-0.189333946534114
7.47109045746625e-06,1.04811313415469,-0.205012429489458
7.47109045746625e-06,1.15139539932645,-0.221640061632166
7.47109045746625e-06,1.2648552168553,-0.239230933543739
7.47109045746625e-06,1.38949549437314,-0.257794544587189
7.47109045746625e-06,1.52641796717523,-0.277335660095654
7.47109045746625e-06,1.67683293681101,-0.297854264814791
7.47109045746625e-06,1.84206996932672,-0.319345612796315
7.47109045746625e-06,2.02358964772516,-0.34180036978583
7.47109045746625e-06,2.22299648252619,-0.36520484039847
7.47109045746625e-06,2.44205309454865,-0.389541269277518
7.47109045746625e-06,2.68269579527973,-0.414788203152265
7.47109045746625e-06,2.94705170255181,-0.440920899332412
7.47109045746625e-06,3.23745754281764,-0.467911765691821
7.47109045746625e-06,3.55648030622313,-0.495730817525479
7.47109045746625e-06,3.90693993705462,-0.5243461376776
7.47109045746625e-06,4.29193426012878,-0.55372432787052
7.47109045746625e-06,4.71486636345739,-0.583830941038083
7.47109045746625e-06,5.17947467923121,-0.614630886514937
7.47109045746625e-06,5.6898660290183,-0.646088802006851
7.47109045746625e-06,6.25055192527397,-0.678169388247717
7.47109045746625e-06,6.866488450043,-0.710837704047969
7.47109045746625e-06,7.54312006335462,-0.744059421001766
7.47109045746625e-06,8.28642772854684,-0.777801038416401
7.47109045746625e-06,9.10298177991522,-0.81203006005255
7.47109045746625e-06,10,-0.846715135027954
8.66616401083971e-06,0.1,-0.0186013557395802
8.66616401083971e-06,0.109854114198756,-0.0208782749020512
8.66616401083971e-06,0.120679264063933,-0.0233747568101299
8.66616401083971e-06,0.132571136559011,-0.0261106815177911
8.66616401083971e-06,0.145634847750124,-0.02910746758374
8.66616401083971e-06,0.159985871960606,-0.0323881310653201
8.66616401083971e-06,0.175751062485479,-0.035977332437415
8.66616401083971e-06,0.193069772888325,-0.039901407693327
8.66616401083971e-06,0.212095088792019,-0.04418837942814
8.66616401083971e-06,0.232995181051537,-0.0488679433178202
8.66616401083971e-06,0.255954792269954,-0.053971425115057
8.66616401083971e-06,0.281176869797423,-0.0595317031558738
8.66616401083971e-06,0.308884359647748,-0.0655830914617084
8.66616401083971e-06,0.339322177189533,-0.0721611788968284
8.66616401083971e-06,0.372759372031494,-0.0793026205610676
8.66616401083971e-06,0.409491506238043,-0.0870448787126494
8.66616401083971e-06,0.449843266896945,-0.0954259120546089
8.66616401083971e-06,0.494171336132384,-0.104483814177469
8.66616401083971e-06,0.542867543932386,-0.114256404292019
8.66616401083971e-06,0.596362331659464,-0.124780776003866
8.66616401083971e-06,0.655128556859551,-0.136092812655315
8.66616401083971e-06,0.719685673001152,-0.148226680473997
8.66616401083971e-06,0.79060432109077,-0.161214313217545
8.66616401083971e-06,0.868511373751353,-0.175084903940211
8.66616401083971e-06,0.954095476349994,-0.189864420708585
8.66616401083971e-06,1.04811313415469,-0.205575163376616
8.66616401083971e-06,1.15139539932645,-0.22223537778364
8.66616401083971e-06,1.2648552168553,-0.239858941945359
8.66616401083971e-06,1.38949549437314,-0.258455136051023
8.66616401083971e-06,1.52641796717523,-0.278028504543983
8.66616401083971e-06,1.67683293681101,-0.298578814510257
8.66616401083971e-06,1.84206996932672,-0.320101110343003
8.66616401083971e-06,2.02358964772516,-0.342585860514647
8.66616401083971e-06,2.22299648252619,-0.366019188572167
8.66616401083971e-06,2.44205309454865,-0.3903831774168
8.66616401083971e-06,2.68269579527973,-0.415656233700964
8.66616401083971e-06,2.94705170255181,-0.441813497847185
8.66616401083971e-06,3.23745754281764,-0.468827284756874
8.66616401083971e-06,3.55648030622313,-0.496667540648175
8.66616401083971e-06,3.90693993705462,-0.525302302506968
8.66616401083971e-06,4.29193426012878,-0.554698148187671
8.66616401083971e-06,4.71486636345739,-0.584820627084993
8.66616401083971e-06,5.17947467923121,-0.615634663347453
8.66616401083971e-06,5.6898660290183,-0.647104925671409
8.66616401083971e-06,6.25055192527397,-0.679196159684147
8.66616401083971e-06,6.866488450043,-0.711873480709445
8.66616401083971e-06,7.54312006335462,-0.745102626255195
8.66616401083971e-06,8.28642772854684,-0.778850168843132
8.66616401083971e-06,9.10298177991522,-0.813083690809216
8.66616401083971e-06,10,-0.84777192345456
1.00524011977019e-05,0.1,-0.0186942723753485
1.00524011977019e-05,0.109854114198756,-0.0209778297479803
1.00524011977019e-05,0.120679264063933,-0.0234816290745433
1.00524011977019e-05,0.132571136559011,-0.026225610038874
1.00524011977019e-05,0.145634847750124,-0.0292312537505746
1.00524011977019e-05,0.159985871960606,-0.0325216413648573
1.00524011977019e-05,0.175751062485479,-0.0361215004557647
1.00524011977019e-05,0.193069772888325,-0.0400572353721072
1.00524011977019e-05,0.212095088792019,-0.0443569373519632
1.00524011977019e-05,0.232995181051537,-0.0490503697864361
1.00524011977019e-05,0.255954792269954,-0.0541689237391221
1.00524011977019e-05,0.281176869797423,-0.0597455387100586
1.00524011977019e-05,0.308884359647748,-0.0658145837372661
1.00524011977019e-05,0.339322177189533,-0.0724116943214025
1.00524011977019e-05,0.372759372031494,-0.0795735613996523
1.00524011977019e-05,0.409491506238043,-0.0873376697327674
1.00524011977019e-05,0.449843266896945,-0.0957419846318026
1.00524011977019e-05,0.494171336132384,-0.104824587933373
1.00524011977019e-05,0.542867543932386,-0.114623266491558
1.00524011977019e-05,0.596362331659464,-0.125175059086722
1.00524011977019e-05,0.655128556859551,-0.136515770426021
1.00524011977019e-05,0.719685673001152,-0.148679463616798
1.00524011977019e-05,0.79060432109077,-0.16169794492075
1.00524011977019e-05,0.868511373751353,-0.175600256497632
1.00524011977019e-05,0.954095476349994,-0.190412194001098
1.00524011977019e-05,1.04811313415469,-0.206155866116603
1.00524011977019e-05,1.15139539932645,-0.222849312325972
1.00524011977019e-05,1.2648552168553,-0.240506193333199
1.00524011977019e-05,1.38949549437314,-0.259135565781616
1.00524011977019e-05,1.52641796717523,-0.278741749322431
1.00524011977019e-05,1.67683293681101,-0.299324290025256
1.00524011977019e-05,1.84206996932672,-0.32087801986637
1.00524011977019e-05,2.02358964772516,-0.343393207914137
1.00524011977019e-05,2.22299648252619,-0.366855795149595
1.00524011977019e-05,2.44205309454865,-0.391247701851742
1.00524011977019e-05,2.68269579527973,-0.416547194299792
1.00524011977019e-05,2.94705170255181,-0.442729296268567
1.00524011977019e-05,3.23745754281764,-0.469766230403852
1.00524011977019e-05,3.55648030622313,-0.49762787497628
1.00524011977019e-05,3.90693993705462,-0.526282222587628
1.00524011977019e-05,4.29193426012878,-0.555695828976232
1.00524011977019e-05,4.71486636345739,-0.585834241962724
1.00524011977019e-05,5.17947467923121,-0.616662402627927
1.00524011977019e-05,5.6898660290183,-0.648145012876775
1.00524011977019e-05,6.25055192527397,-0.68024686550025
1.00524011977019e-05,6.866488450043,-0.712933134617513
1.00524011977019e-05,7.54312006335462,-0.74616962591051
1.00524011977019e-05,8.28642772854684,-0.779922987326337
1.00524011977019e-05,9.10298177991522,-0.814160881916632
1.00524011977019e-05,10,-0.848852125219147
1.16603804997418e-05,0.1,-0.0187922619629593
1.16603804997418e-05,0.109854114198756,-0.0210827294971152
1.16603804997418e-05,0.120679264063933,-0.0235941379523512
1.16603804997418e-05,0.132571136559011,-0.026346488113066
1.16603804997418e-05,0.145634847750124,-0.0293613250609446
1.16603804997418e-05,0.159985871960606,-0.0326617963948672
1.16603804997418e-05,0.175751062485479,-0.0362726980343381
1.16603804997418e-05,0.193069772888325,-0.0402205037924438
1.16603804997418e-05,0.212095088792019,-0.0445333744848643
1.16603804997418e-05,0.232995181051537,-0.0492411419343345
1.16603804997418e-05,0.255954792269954,-0.0543752629661062
1.16603804997418e-05,0.281176869797423,-0.0599687383787384
1.16603804997418e-05,0.308884359647748,-0.0660559919934817
1.16603804997418e-05,0.339322177189533,-0.0726727052956777
1.16603804997418e-05,0.372759372031494,-0.0798556039432512
1.16603804997418e-05,0.409491506238043,-0.0876421935785711
1.16603804997418e-05,0.449843266896945,-0.0960704439667791
1.16603804997418e-05,0.494171336132384,-0.105178422489054
1.16603804997418e-05,0.542867543932386,-0.11500388039667
1.16603804997418e-05,0.596362331659464,-0.125583797877044
1.16603804997418e-05,0.655128556859551,-0.136953896757702
1.16603804997418e-05,0.719685673001152,-0.149148132371346
1.16603804997418e-05,0.79060432109077,-0.162198178507346
1.16603804997418e-05,0.868511373751353,-0.17613292123847
1.16603804997418e-05,0.954095476349994,-0.190977978516545
1.16603804997418e-05,1.04811313415469,-0.20675526260105
1.16603804997418e-05,1.15139539932645,-0.223482601519722
1.16603804997418e-05,1.2648552168553,-0.24117343385358
1.16603804997418e-05,1.38949549437314,-0.259836588286995
1.16603804997418e-05,1.52641796717523,-0.27947615576013
1.16603804997418e-05,1.67683293681101,-0.300091457976113
1.16603804997418e-05,1.84206996932672,-0.321677111764085
1.16603804997418e-05,2.02358964772516,-0.344223184704316
1.16603804997418e-05,2.22299648252619,-0.367715433776862
1.16603804997418e-05,2.44205309454865,-0.392135615833705
1.16603804997418e-05,2.68269579527973,-0.417461856569474
1.16603804997418e-05,2.94705170255181,-0.443669063442133
1.16603804997418e-05,3.23745754281764,-0.470729367653704
1.16603804997418e-05,3.55648030622313,-0.498612580752845
1.16603804997418e-05,3.90693993705462,-0.527286652526781
1.16603804997418e-05,4.29193426012878,-0.55671811844242
1.16603804997418e-05,4.71486636345739,-0.586872526800254
1.16603804997418e-05,5.17947467923121,-0.617714837816028
1.16603804997418e-05,5.6898660290183,-0.649209788900006
1.16603804997418e-05,6.25055192527397,-0.681322222350132
1.16603804997418e-05,6.866488450043,-0.714017373430257
1.16603804997418e-05,7.54312006335462,-0.747261118317863
1.16603804997418e-05,8.28642772854684,-0.781020182652112
1.16603804997418e-05,9.10298177991522,-0.815262312390779
1.16603804997418e-05,10,-0.849956409406659
1.35255717240814e-05,0.1,-0.0188956481248845
1.35255717240814e-05,0.109854114198756,-0.0211933114867398
1.35255717240814e-05,0.120679264063933,-0.0237126349787339
1.35255717240814e-05,0.132571136559011,-0.0264736819969502
1.35255717240814e-05,0.145634847750124,-0.0294980630488845
1.35255717240814e-05,0.159985871960606,-0.0328089935513616
1.35255717240814e-05,0.175751062485479,-0.0364313390279999
1.35255717240814e-05,0.193069772888325,-0.0403916438702633
1.35255717240814e-05,0.212095088792019,-0.0447181393976555
1.35255717240814e-05,0.232995181051537,-0.049440726558566
1.35255717240814e-05,0.255954792269954,-0.0545909283528576
1.35255717240814e-05,0.281176869797423,-0.0602018069579629
1.35255717240814e-05,0.308884359647748,-0.0663078406737438
1.35255717240814e-05,0.339322177189533,-0.0729447562298118
1.35255717240814e-05,0.372759372031494,-0.080149312782239
1.35255717240814e-05,0.409491506238043,-0.0879590351119278
1.35255717240814e-05,0.449843266896945,-0.0964118951458885
1.35255717240814e-05,0.494171336132384,-0.105545942958989
1.35255717240814e-05,0.542867543932386,-0.115398890793334
1.35255717240814e-05,0.596362331659464,-0.126007656309558
1.35255717240814e-05,0.655128556859551,-0.137407874043013
1.35255717240814e-05,0.719685673001152,-0.149633386732027
1.35255717240814e-05,0.79060432109077,-0.162715730559289
1.35255717240814e-05,0.868511373751353,-0.176683630172226
1.35255717240814e-05,0.954095476349994,-0.191562520402425
1.35255717240814e-05,1.04811313415469,-0.207374111716413
1.35255717240814e-05,1.15139539932645,-0.224136015504562
1.35255717240814e-05,1.2648552168553,-0.241861443351562
1.35255717240814e-05,1.38949549437314,-0.26055899153306
1.35255717240814e-05,1.52641796717523,-0.280232518347556
1.35255717240814e-05,1.67683293681101,-0.30088111779368
1.35255717240814e-05,1.84206996932672,-0.322499188856863
1.35255717240814e-05,2.02358964772516,-0.345076595597907
1.35255717240814e-05,2.22299648252619,-0.36859890962929
1.35255717240814e-05,2.44205309454865,-0.393047723652177
1.35255717240814e-05,2.68269579527973,-0.418401022655391
1.35255717240814e-05,2.94705170255181,-0.444633598207128
1.35255717240814e-05,3.23745754281764,-0.471717490976942
1.35255717240814e-05,3.55648030622313,-0.499622447117225
1.35255717240814e-05,3.90693993705462,-0.528316375269045
1.35255717240814e-05,4.29193426012878,-0.557765792568251
1.35255717240814e-05,4.71486636345739,-0.587936249940723
1.35255717240814e-05,5.17947467923121,-0.618792729026053
1.35255717240814e-05,5.6898660290183,-0.650300005117195
1.35255717240814e-05,6.25055192527397,-0.682422972436858
1.35255717240814e-05,6.866488450043,-0.715126929811184
1.35255717240814e-05,7.54312006335462,-0.748377826296983
1.35255717240814e-05,8.28642772854684,-0.78214246754852
1.35255717240814e-05,9.10298177991522,-0.816388684670999
1.35255717240814e-05,10,-0.851085468016153
1.5689118418333e-05,0.1,-0.0190047767553136
1.5689118418333e-05,0.109854114198756,-0.021309936133241
1.5689118418333e-05,0.120679264063933,-0.0238374955707952
1.5689118418333e-05,0.132571136559011,-0.0266075826271347
1.5689118418333e-05,0.145634847750124,-0.0296418747232569
1.5689118418333e-05,0.159985871960606,-0.0329636564908893
1.5689118418333e-05,0.175751062485479,-0.0365978643329665
1.5689118418333e-05,0.193069772888325,-0.0405711143355187
1.5689118418333e-05,0.212095088792019,-0.0449117092375724
1.5689118418333e-05,0.232995181051537,-0.0496496197819723
1.5689118418333e-05,0.255954792269954,-0.0548164355149389
1.5689118418333e-05,0.281176869797423,-0.0604452800149062
1.5689118418333e-05,0.308884359647748,-0.0665706856797876
1.5689118418333e-05,0.339322177189533,-0.0732284236491304
1.5689118418333e-05,0.372759372031494,-0.080455285242972
1.5689118418333e-05,0.409491506238043,-0.0882888125086863
1.5689118418333e-05,0.449843266896945,-0.0967669771014628
1.5689118418333e-05,0.494171336132384,-0.105927808781015
1.5689118418333e-05,0.542867543932386,-0.11580897720904
1.5689118418333e-05,0.596362331659464,-0.126447333414468
1.5689118418333e-05,0.655128556859551,-0.137878420055687
1.5689118418333e-05,0.719685673001152,-0.150135962288275
1.5689118418333e-05,0.79060432109077,-0.163251353393794
1.5689118418333e-05,0.868511373751353,-0.177253151109144
1.5689118418333e-05,0.954095476349994,-0.192166601598064
1.5689118418333e-05,1.04811313415469,-0.208013208059169
1.5689118418333e-05,1.15139539932645,-0.224810359978188
1.5689118418333e-05,1.2648552168553,-0.242571037011773
1.5689118418333e-05,1.38949549437314,-0.261303598544934
1.5689118418333e-05,1.52641796717523,-0.281011666297478
1.5689118418333e-05,1.67683293681101,-0.30169410324331
1.5689118418333e-05,1.84206996932672,-0.323345087867307
1.5689118418333e-05,2.02358964772516,-0.345954278738138
1.5689118418333e-05,2.22299648252619,-0.369507060808591
1.5689118418333e-05,2.44205309454865,-0.393984861991927
1.5689118418333e-05,2.68269579527973,-0.419365526545528
1.5689118418333e-05,2.94705170255181,-0.445623730676149
1.5689118418333e-05,3.23745754281764,-0.472731425536119
1.5689118418333e-05,3.55648030622313,-0.500658293311472
1.5689118418333e-05,3.90693993705462,-0.529372203267804
1.5689118418333e-05,4.29193426012878,-0.558839656249213
1.5689118418333e-05,4.71486636345739,-0.589026208046507
1.5689118418333e-05,5.17947467923121,-0.619896864100611
1.5689118418333e-05,5.6898660290183,-0.651416440046861
1.5689118418333e-05,6.25055192527397,-0.683549884526537
1.5689118418333e-05,6.866488450043,-0.716262562415191
1.5689118418333e-05,7.54312006335462,-0.749520498095994
1.5689118418333e-05,8.28642772854684,-0.783290579618379
1.5689118418333e-05,9.10298177991522,-0.817540725527572
1.5689118418333e-05,10,-0.852240016844017
1.81987454405512e-05,0.1,-0.0191200175420364
1.81987454405512e-05,0.109854114198756,-0.021432988507869
1.81987454405512e-05,0.120679264063933,-0.023969120655164
1.81987454405512e-05,0.132571136559011,-0.0267486072973178
1.81987454405512e-05,0.145634847750124,-0.0297931942892043
1.81987454405512e-05,0.159985871960606,-0.0331262368983369
1.81987454405512e-05,0.175751062485479,-0.0367727436954053
1.81987454405512e-05,0.193069772888325,-0.0407594035782458
1.81987454405512e-05,0.212095088792019,-0.0451145916082783
1.81987454405512e-05,0.232995181051537,-0.0498683489634205
1.81987454405512e-05,0.255954792269954,-0.0550523320631738
1.81987454405512e-05,0.281176869797423,-0.0606997258466188
1.81987454405512e-05,0.308884359647748,-0.0668451163483568
1.81987454405512e-05,0.339322177189533,-0.0735243181842538
1.81987454405512e-05,0.372759372031494,-0.0807741533867678
1.81987454405512e-05,0.409491506238043,-0.0886321792637389
1.81987454405512e-05,0.449843266896945,-0.0971363646142462
1.81987454405512e-05,0.494171336132384,-0.106324715713241
1.81987454405512e-05,0.542867543932386,-0.116234855899416
1.81987454405512e-05,0.596362331659464,-0.12690356528912
1.81987454405512e-05,0.655128556859551,-0.138366289902703
1.81987454405512e-05,0.719685673001152,-0.150656632152992
1.81987454405512e-05,0.79060432109077,-0.163805836964029
1.81987454405512e-05,0.868511373751353,-0.177842289529618
1.81987454405512e-05,0.954095476349994,-0.192791041669541
1.81987454405512e-05,1.04811313415469,-0.208673383733559
1.81987454405512e-05,1.15139539932645,-0.225506477954637
1.81987454405512e-05,1.2648552168553,-0.24330306707552
1.81987454405512e-05,1.38949549437314,-0.262071269081596
1.81987454405512e-05,1.52641796717523,-0.281814465176239
1.81987454405512e-05,1.67683293681101,-0.302531284012353
1.81987454405512e-05,1.84206996932672,-0.324215680963526
1.81987454405512e-05,2.02358964772516,-0.346857107198791
1.81987454405512e-05,2.22299648252619,-0.370440759799833
1.81987454405512e-05,2.44205309454865,-0.394947901347653
1.81987454405512e-05,2.68269579527973,-0.42035623544375
1.81987454405512e-05,2.94705170255181,-0.446640323568093
1.81987454405512e-05,3.23745754281764,-0.473772028479625
1.81987454405512e-05,3.55648030622313,-0.501720969936208
1.81987454405512e-05,3.90693993705462,-0.530454979704552
1.81987454405512e-05,4.29193426012878,-0.559940544478148
1.81987454405512e-05,4.71486636345739,-0.59014322724901
1.81987454405512e-05,5.17947467923121,-0.621028059727498
1.81987454405512e-05,5.6898660290183,-0.652559900435215
1.81987454405512e-05,6.25055192527397,-0.684703755003183
1.81987454405512e-05,6.866488450043,-0.71742505691416
1.81987454405512e-05,7.54312006335462,-0.750689908388695
1.81987454405512e-05,8.28642772854684,-0.784465282309265
1.81987454405512e-05,9.10298177991522,-0.818719187005444
1.81987454405512e-05,10,-0.853420796402413
2.11098117038225e-05,0.1,-0.0192417655758282
2.11098117038225e-05,0.109854114198756,-0.0215628800040828
2.11098117038225e-05,0.120679264063933,-0.0241079383911069
2.11098117038225e-05,0.132571136559011,-0.0268972014345395
2.11098117038225e-05,0.145634847750124,-0.0299524849752829
2.11098117038225e-05,0.159985871960606,-0.0332972163602925
2.11098117038225e-05,0.175751062485479,-0.0369564776282315
2.11098117038225e-05,0.193069772888325,-0.0409570316050612
2.11098117038225e-05,0.212095088792019,-0.0453273265620972
2.11098117038225e-05,0.232995181051537,-0.0500974747216128
2.11098117038225e-05,0.255954792269954,-0.0552991996546812
2.11098117038225e-05,0.281176869797423,-0.0609657475537276
2.11098117038225e-05,0.308884359647748,-0.067131757542839
2.11098117038225e-05,0.339322177189533,-0.0738330866757584
2.11098117038225e-05,0.372759372031494,-0.0811065861225596
2.11098117038225e-05,0.409491506238043,-0.0889898263051234
2.11098117038225e-05,0.449843266896945,-0.0975207704265914
2.11098117038225e-05,0.494171336132384,-0.106737397939767
2.11098117038225e-05,0.542867543932386,-0.116677281941338
2.11098117038225e-05,0.596362331659464,-0.127377127173537
2.11098117038225e-05,0.655128556859551,-0.138872278077517
2.11098117038225e-05,0.719685673001152,-0.151196208989002
2.11098117038225e-05,0.79060432109077,-0.164380010854712
2.11098117038225e-05,0.868511373751353,-0.178451890545225
2.11098117038225e-05,0.954095476349994,-0.193436699732947
2.11098117038225e-05,1.04811313415469,-0.209355510234338
2.11098117038225e-05,1.15139539932645,-0.226225251604301
2.11098117038225e-05,1.2648552168553,-0.244058424636369
2.11098117038225e-05,1.38949549437314,-0.262862901385805
2.11098117038225e-05,1.52641796717523,-0.282641818607279
2.11098117038225e-05,1.67683293681101,-0.303393567366974
2.11098117038225e-05,1.84206996932672,-0.325111877369316
2.11098117038225e-05,2.02358964772516,-0.347785990548087
2.11098117038225e-05,2.22299648252619,-0.371400914989759
2.11098117038225e-05,2.44205309454865,-0.395937747497631
2.11098117038225e-05,2.68269579527973,-0.42137405119984
2.11098117038225e-05,2.94705170255181,-0.447684273595834
2.11098117038225e-05,3.23745754281764,-0.474840190288293
2.11098117038225e-05,3.55648030622313,-0.502811360257476
2.11098117038225e-05,3.90693993705462,-0.531565579757306
2.11098117038225e-05,4.29193426012878,-0.561069323576737
2.11098117038225e-05,4.71486636345739,-0.591288164344522
2.11098117038225e-05,5.17947467923121,-0.622187162601342
2.11098117038225e-05,5.6898660290183,-0.653731222384782
2.11098117038225e-05,6.25055192527397,-0.685885408965568
2.11098117038225e-05,6.866488450043,-0.718615227063154
2.11098117038225e-05,7.54312006335462,-0.751886859311402
2.11098117038225e-05,8.28642772854684,-0.785667365921999
2.11098117038225e-05,9.10298177991522,-0.81992484740543
2.11098117038225e-05,10,-0.854628572874055
2.44865313175866e-05,0.1,-0.0193704430484995
2.44865313175866e-05,0.109854114198756,-0.0217000500980878
2.44865313175866e-05,0.120679264063933,-0.0242544059911051
2.44865313175866e-05,0.132571136559011,-0.0270538404772202
2.44865313175866e-05,0.145634847750124,-0.0301202409650561
2.44865313175866e-05,0.159985871960606,-0.0334771083468864
2.44865313175866e-05,0.175751062485479,-0.037149599439263
2.44865313175866e-05,0.193069772888325,-0.0411645521094547
2.44865313175866e-05,0.212095088792019,-0.0455504887080446
2.44865313175866e-05,0.232995181051537,-0.0503375930762101
2.44865313175866e-05,0.255954792269954,-0.055557656162227
2.44865313175866e-05,0.281176869797423,-0.0612439852329758
2.44865313175866e-05,0.308884359647748,-0.0674312718637648
2.44865313175866e-05,0.339322177189533,-0.0741554143972593
2.44865313175866e-05,0.372759372031494,-0.0814532914370765
2.44865313175866e-05,0.409491506238043,-0.0893624842261093
2.44865313175866e-05,0.449843266896945,-0.0979209474700962
2.44865313175866e-05,0.494171336132384,-0.107166630288682
2.44865313175866e-05,0.542867543932386,-0.117137051435872
2.44865313175866e-05,0.596362331659464,-0.127868835633051
2.44865313175866e-05,0.655128556859551,-0.13939722061739
2.44865313175866e-05,0.719685673001152,-0.151755547136429
2.44865313175866e-05,0.79060432109077,-0.164974746375277
2.44865313175866e-05,0.868511373751353,-0.179082840953912
2.44865313175866e-05,0.954095476349994,-0.194104476468323
2.44865313175866e-05,1.04811313415469,-0.210060500416724
2.44865313175866e-05,1.15139539932645,-0.226967604177717
2.44865313175866e-05,1.2648552168553,-0.244838041516123
2.44865313175866e-05,1.38949549437314,-0.263679434011143
2.44865313175866e-05,1.52641796717523,-0.283494670048642
2.44865313175866e-05,1.67683293681101,-0.304281899879916
2.44865313175866e-05,1.84206996932672,-0.326034625042401
2.44865313175866e-05,2.02358964772516,-0.348741876477996
2.44865313175866e-05,2.22299648252619,-0.372388472247938
2.44865313175866e-05,2.44205309454865,-0.396955343037794
2.44865313175866e-05,2.68269579527973,-0.422419911797707
2.44865313175866e-05,2.94705170255181,-0.448756512909909
2.44865313175866e-05,3.23745754281764,-0.475936836175974
2.44865313175866e-05,3.55648030622313,-0.503930381565748
2.44865313175866e-05,3.90693993705462,-0.532704911919515
2.44865313175866e-05,4.29193426012878,-0.562226892475779
2.44865313175866e-05,4.71486636345739,-0.592461908037342
2.44865313175866e-05,5.17947467923121,-0.623375050630933
2.44865313175866e-05,5.6898660290183,-0.654931272527377
2.44865313175866e-05,6.25055192527397,-0.687095701367141
2.44865313175866e-05,6.866488450043,-0.719833915808617
2.44865313175866e-05,7.54312006335462,-0.753112181540511
2.44865313175866e-05,8.28642772854684,-0.786897648658767
2.44865313175866e-05,9.10298177991522,-0.821158512303872
2.44865313175866e-05,10,-0.855864139104566
2.84033900623839e-05,0.1,-0.0195065010398214
2.84033900623839e-05,0.109854114198756,-0.0218449682031789
2.84033900623839e-05,0.120679264063933,-0.0244090116399718
2.84033900623839e-05,0.132571136559011,-0.0272190318545411
2.84033900623839e-05,0.145634847750124,-0.0302969894357085
2.84033900623839e-05,0.159985871960606,-0.033666460304292
2.84033900623839e-05,0.175751062485479,-0.0373526773732607
2.84033900623839e-05,0.193069772888325,-0.0413825546586971
2.84033900623839e-05,0.212095088792019,-0.0457846894386552
2.84033900623839e-05,0.232995181051537,-0.0505893377094163
2.84033900623839e-05,0.255954792269954,-0.0558283579651845
2.84033900623839e-05,0.281176869797423,-0.0615351182919709
2.84033900623839e-05,0.308884359647748,-0.067744361981593
2.84033900623839e-05,0.339322177189533,-0.0744920274003468
2.84033900623839e-05,0.372759372031494,-0.0818150187459256
2.84033900623839e-05,0.409491506238043,-0.0897509256363765
2.84033900623839e-05,0.449843266896945,-0.0983376912108684
2.84033900623839e-05,0.494171336132384,-0.107613230565478
2.84033900623839e-05,0.542867543932386,-0.117615003824029
2.84033900623839e-05,0.596362331659464,-0.128379550850843
2.84033900623839e-05,0.655128556859551,-0.139941997367465
2.84033900623839e-05,0.719685673001152,-0.152335544843474
2.84033900623839e-05,0.79060432109077,-0.165590958752972
2.84033900623839e-05,0.868511373751353,-0.179736071391536
2.84033900623839e-05,0.954095476349994,-0.194795316226325
2.84033900623839e-05,1.04811313415469,-0.21078931055547
2.84033900623839e-05,1.15139539932645,-0.227734502014895
2.84033900623839e-05,1.2648552168553,-0.245642892222862
2.84033900623839e-05,1.38949549437314,-0.264521847727775
2.84033900623839e-05,1.52641796717523,-0.28437400464592
2.84033900623839e-05,1.67683293681101,-0.305197269230637
2.84033900623839e-05,1.84206996932672,-0.326984912422123
2.84033900623839e-05,2.02358964772516,-0.349725752500169
2.84033900623839e-05,2.22299648252619,-0.373404416571998
2.84033900623839e-05,2.44205309454865,-0.398001668977399
2.84033900623839e-05,2.68269579527973,-0.423494792902955
2.84033900623839e-05,2.94705170255181,-0.449858010599412
2.84033900623839e-05,3.23745754281764,-0.477062927545374
2.84033900623839e-05,3.55648030622313,-0.505078986588268
2.84033900623839e-05,3.90693993705462,-0.533873919370573
2.84033900623839e-05,4.29193426012878,-0.563414184045439
2.84033900623839e-05,4.71486636345739,-0.593665380231311
2.84033900623839e-05,5.17947467923121,-0.624592634193603
2.84033900623839e-05,5.6898660290183,-0.656160949242757
2.84033900623839e-05,6.25055192527397,-0.688335518200358
2.84033900623839e-05,6.866488450043,-0.721081996439623
2.84033900623839e-05,7.54312006335462,-0.754366735411973
2.84033900623839e-05,8.28642772854684,-0.788156977711998
2.84033900623839e-05,9.10298177991522,-0.82242101561214
2.84033900623839e-05,10,-0.857128315633548
3.29467884435109e-05,0.1,-0.0196504213923883
3.29467884435109e-05,0.109854114198756,-0.0219981356174641
3.29467884435109e-05,0.120679264063933,-0.0245722765125311
3.29467884435109e-05,0.132571136559011,-0.0273933170727269
3.29467884435109e-05,0.145634847750124,-0.0304832927046027
3.29467884435109e-05,0.159985871960606,-0.0338658558592287
3.29467884435109e-05,0.175751062485479,-0.0375663168694815
3.29467884435109e-05,0.193069772888325,-0.0416116669992705
3.29467884435109e-05,0.212095088792019,-0.0460305792778117
3.29467884435109e-05,0.232995181051537,-0.0508533823504633
3.29467884435109e-05,0.255954792269954,-0.0561120023646991
3.29467884435109e-05,0.281176869797423,-0.0618398678888645
3.29467884435109e-05,0.308884359647748,-0.0680717730945695
3.29467884435109e-05,0.339322177189533,-0.074843694984167
3.29467884435109e-05,0.372759372031494,-0.0821925613686628
3.29467884435109e-05,0.409491506238043,-0.0901559676354965
3.29467884435109e-05,0.449843266896945,-0.0987718421151396
3.29467884435109e-05,0.494171336132384,-0.108078062004439
3.29467884435109e-05,0.542867543932386,-0.118112024317781
3.29467884435109e-05,0.596362331659464,-0.128910179032712
3.29467884435109e-05,0.655128556859551,-0.1405075343538
3.29467884435109e-05,0.719685673001152,-0.152937146602645
3.29467884435109e-05,0.79060432109077,-0.166229609427759
3.29467884435109e-05,0.868511373751353,-0.180412558581487
3.29467884435109e-05,0.954095476349994,-0.195510209229229
3.29467884435109e-05,1.04811313415469,-0.211542942494539
3.29467884435109e-05,1.15139539932645,-0.228526956641595
3.29467884435109e-05,1.2648552168553,-0.246473995992353
3.29467884435109e-05,1.38949549437314,-0.265391167508103
3.29467884435109e-05,1.52641796717523,-0.285280851161854
3.29467884435109e-05,1.67683293681101,-0.306140706078934
3.29467884435109e-05,1.84206996932672,-0.32796377024765
3.29467884435109e-05,2.02358964772516,-0.350738647709628
3.29467884435109e-05,2.22299648252619,-0.374449773797908
3.29467884435109e-05,2.44205309454865,-0.399077746397385
3.29467884435109e-05,2.68269579527973,-0.424599709470754
3.29467884435109e-05,2.94705170255181,-0.450989774251145
3.29467884435109e-05,3.23745754281764,-0.478219463500134
3.29467884435109e-05,3.55648030622313,-0.506258164955807
3.29467884435109e-05,3.90693993705462,-0.535073581398959
3.29467884435109e-05,4.29193426012878,-0.564632166476522
3.29467884435109e-05,4.71486636345739,-0.594899537370888
3.29467884435109e-05,5.17947467923121,-0.62584085743763
3.29467884435109e-05,5.6898660290183,-0.657421183923908
3.29467884435109e-05,6.25055192527397,-0.689605777726301
3.29467884435109e-05,6.866488450043,-0.722360373783305
3.29467884435109e-05,7.54312006335462,-0.755651412083804
3.29467884435109e-05,8.28642772854684,-0.789446230395184
3.29467884435109e-05,9.10298177991522,-0.823713220676842
3.29467884435109e-05,10,-0.858421951765299
3.82169475670806e-05,0.1,-0.0198027186719818
3.82169475670806e-05,0.109854114198756,-0.0221600875630913
3.82169475670806e-05,0.120679264063933,-0.0247447568885528
3.82169475670806e-05,0.132571136559011,-0.0275772739002083
3.82169475670806e-05,0.145634847750124,-0.0306797504834446
3.82169475670806e-05,0.159985871960606,-0.0340759171355456
3.82169475670806e-05,0.175751062485479,-0.0377911629353205
3.82169475670806e-05,0.193069772888325,-0.0418525574817637
3.82169475670806e-05,0.212095088792019,-0.0462888503508109
3.82169475670806e-05,0.232995181051537,-0.0511304432844614
3.82169475670806e-05,0.255954792269954,-0.0564093301247328
3.82169475670806e-05,0.281176869797423,-0.0621589994987808
3.82169475670806e-05,0.308884359647748,-0.0684142955135947
3.82169475670806e-05,0.339322177189533,-0.075211232291662
3.82169475670806e-05,0.372759372031494,-0.0825867591281966
3.82169475670806e-05,0.409491506238043,-0.0905784744105993
3.82169475670806e-05,0.449843266896945,-0.099224288237132
3.82169475670806e-05,0.494171336132384,-0.108562035839893
3.82169475670806e-05,0.542867543932386,-0.118629046448125
3.82169475670806e-05,0.596362331659464,-0.129461674925755
3.82169475670806e-05,0.655128556859551,-0.141094806266886
3.82169475670806e-05,0.719685673001152,-0.153561345593876
3.82169475670806e-05,0.79060432109077,-0.166891708450359
3.82169475670806e-05,0.868511373751353,-0.181113327683622
3.82169475670806e-05,0.954095476349994,-0.196250193867402
3.82169475670806e-05,1.04811313415469,-0.21232244588842
3.82169475670806e-05,1.15139539932645,-0.229346026953482
3.82169475670806e-05,1.2648552168553,-0.247332418913702
3.82169475670806e-05,1.38949549437314,-0.266288464593177
3.82169475670806e-05,1.52641796717523,-0.286216283983274
3.82169475670806e-05,1.67683293681101,-0.307113286012776
3.82169475670806e-05,1.84206996932672,-0.328972273447407
3.82169475670806e-05,2.02358964772516,-0.351781634616873
3.82169475670806e-05,2.22299648252619,-0.37552561237614
3.82169475670806e-05,2.44205309454865,-0.400184638172084
3.82169475670806e-05,2.68269579527973,-0.42573571741489
3.82169475670806e-05,2.94705170255181,-0.452152851567719
3.82169475670806e-05,3.23745754281764,-0.479407482413905
3.82169475670806e-05,3.55648030622313,-0.507468944724588
3.82169475670806e-05,3.90693993705462,-0.536304914878868
3.82169475670806e-05,4.29193426012878,-0.565881844713559
3.82169475670806e-05,4.71486636345739,-0.596165371832482
3.82169475670806e-05,5.17947467923121,-0.627120699633596
3.82169475670806e-05,5.6898660290183,-0.658712942289989
3.82169475670806e-05,6.25055192527397,-0.690907431750752
3.82169475670806e-05,6.866488450043,-0.723669985445421
3.82169475670806e-05,7.54312006335462,-0.756967134742561
3.82169475670806e-05,8.28642772854684,-0.790766315316545
3.82169475670806e-05,9.10298177991522,-0.825036021421952
3.82169475670806e-05,10,-0.859745926680601
4.43301198794887e-05,0.1,-0.0199639422091567
4.43301198794887e-05,0.109854114198756,-0.0223313953133679
4.43301198794887e-05,0.120679264063933,-0.0249270463619429
4.43301198794887e-05,0.132571136559011,-0.0277715186551342
4.43301198794887e-05,0.145634847750124,-0.0308870022382381
4.43301198794887e-05,0.159985871960606,-0.0342973071816218
4.43301198794887e-05,0.175751062485479,-0.0380279026351534
4.43301198794887e-05,0.193069772888325,-0.0421059376047909
4.43301198794887e-05,0.212095088792019,-0.0465602389765862
4.43301198794887e-05,0.232995181051537,-0.0514212819858993
4.43301198794887e-05,0.255954792269954,-0.0567211281395199
4.43301198794887e-05,0.281176869797423,-0.0624933256077478
4.43301198794887e-05,0.308884359647748,-0.0687727673749805
4.43301198794887e-05,0.339322177189533,-0.0755955030334519
4.43301198794887e-05,0.372759372031494,-0.0829985010795794
4.43301198794887e-05,0.409491506238043,-0.0910193599593241
4.43301198794887e-05,0.449843266896945,-0.099695967930258
4.43301198794887e-05,0.494171336132384,-0.109066113998317
4.43301198794887e-05,0.542867543932386,-0.119167054731142
4.43301198794887e-05,0.596362331659464,-0.130035044451811
4.43301198794887e-05,0.655128556859551,-0.141704839056448
4.43301198794887e-05,0.719685673001152,-0.154209186235219
4.43301198794887e-05,0.79060432109077,-0.167578316984037
4.43301198794887e-05,0.868511373751353,-0.181839454743037
4.43301198794887e-05,0.954095476349994,-0.197016359091662
4.43301198794887e-05,1.04811313415469,-0.213128920535462
4.43301198794887e-05,1.15139539932645,-0.230192821488517
4.43301198794887e-05,1.2648552168553,-0.248219276139555
4.43301198794887e-05,1.38949549437314,-0.267214858640122
4.43301198794887e-05,1.52641796717523,-0.287181425205774
4.43301198794887e-05,1.67683293681101,-0.30811613157067
4.43301198794887e-05,1.84206996932672,-0.330011543100061
4.43301198794887e-05,2.02358964772516,-0.352855831048751
4.43301198794887e-05,2.22299648252619,-0.376633045213971
4.43301198794887e-05,2.44205309454865,-0.401323450754728
4.43301198794887e-05,2.68269579527973,-0.426903915338319
4.43301198794887e-05,2.94705170255181,-0.453348332045177
4.43301198794887e-05,3.23745754281764,-0.480628063557009
4.43301198794887e-05,3.55648030622313,-0.508712393953987
4.43301198794887e-05,3.90693993705462,-0.537568975800939
4.43301198794887e-05,4.29193426012878,-0.567164261940555
4.43301198794887e-05,4.71486636345739,-0.597463913367023
4.43301198794887e-05,5.17947467923121,-0.628433176575489
4.43301198794887e-05,5.6898660290183,-0.660037225747711
4.43301198794887e-05,6.25055192527397,-0.692241466947422
4.43301198794887e-05,6.866488450043,-0.725011803097007
4.43301198794887e-05,7.54312006335462,-0.758314859854791
4.43301198794887e-05,8.28642772854684,-0.792118173596617
4.43301198794887e-05,9.10298177991522,-0.826390343533767
4.43301198794887e-05,10,-0.861101150590143
5.14211535361496e-05,0.1,-0.0201346782155482
5.14211535361496e-05,0.109854114198756,-0.0225126684019803
5.14211535361496e-05,0.120679264063933,-0.02511977813911
5.14211535361496e-05,0.132571136559011,-0.0279767085882456
5.14211535361496e-05,0.145634847750124,-0.031105729651266
5.14211535361496e-05,0.159985871960606,-0.0345307325054115
5.14211535361496e-05,0.175751062485479,-0.0382772676918362
5.14211535361496e-05,0.193069772888325,-0.0423725646758481
5.14211535361496e-05,0.212095088792019,-0.046845528380465
5.14211535361496e-05,0.232995181051537,-0.0517267078754898
5.14211535361496e-05,0.255954792269954,-0.0570482322264753
5.14211535361496e-05,0.281176869797423,-0.0628437085334133
5.14211535361496e-05,0.308884359647748,-0.0691480774806245
5.14211535361496e-05,0.339322177189533,-0.0759974223390382
5.14211535361496e-05,0.372759372031494,-0.083428728363019
5.14211535361496e-05,0.409491506238043,-0.0914795909380837
5.14211535361496e-05,0.449843266896945,-0.100187872681557
5.14211535361496e-05,0.494171336132384,-0.109591311911224
5.14211535361496e-05,0.542867543932386,-0.119727087451926
5.14211535361496e-05,0.596362331659464,-0.130631347455546
5.14211535361496e-05,0.655128556859551,-0.142338712637339
5.14211535361496e-05,0.719685673001152,-0.154881766840887
5.14211535361496e-05,0.79060432109077,-0.16829054990985
5.14211535361496e-05,0.868511373751353,-0.182592069238348
5.14211535361496e-05,0.954095476349994,-0.197809846901226
5.14211535361496e-05,1.04811313415469,-0.213963518802876
5.14211535361496e-05,1.15139539932645,-0.231068500787193
5.14211535361496e-05,1.2648552168553,-0.249135734180502
5.14211535361496e-05,1.38949549437314,-0.268171519950271
5.14211535361496e-05,1.52641796717523,-0.288177446795733
5.14211535361496e-05,1.67683293681101,-0.309150414338288
5.14211535361496e-05,1.84206996932672,-0.331082748466883
5.14211535361496e-05,2.02358964772516,-0.353962402118016
5.14211535361496e-05,2.22299648252619,-0.377773231583953
5.14211535361496e-05,2.44205309454865,-0.402495336026757
5.14211535361496e-05,2.68269579527973,-0.428105446325402
5.14211535361496e-05,2.94705170255181,-0.454577348710269
5.14211535361496e-05,3.23745754281764,-0.48188232878092
5.14211535361496e-05,3.55648030622313,-0.509989622340379
5.14211535361496e-05,3.90693993705462,-0.538866860857544
5.14211535361496e-05,4.29193426012878,-0.568480501119726
5.14211535361496e-05,4.71486636345739,-0.598796230594117
5.14211535361496e-05,5.17947467923121,-0.62977934203214
5.14211535361496e-05,5.6898660290183,-0.661395072801834
5.14211535361496e-05,6.25055192527397,-0.693608906229178
5.14211535361496e-05,6.866488450043,-0.726386833807836
5.14211535361496e-05,7.54312006335462,-0.759695578464216
5.14211535361496e-05,8.28642772854684,-0.793502780130546
5.14211535361496e-05,9.10298177991522,-0.827777145689576
5.14211535361496e-05,10,-0.862488565930851
5.96464669659443e-05,0.1,-0.0203155519655953
5.96464669659443e-05,0.109854114198756,-0.0227045569058856
5.96464669659443e-05,0.120679264063933,-0.0253236274193806
5.96464669659443e-05,0.132571136559011,-0.0281935443547706
5.96464669659443e-05,0.145634847750124,-0.031336659179041
5.96464669659443e-05,0.159985871960606,-0.0347769457117508
5.96464669659443e-05,0.175751062485479,-0.038540037196081
5.96464669659443e-05,0.193069772888325,-0.0426532445849533
5.96464669659443e-05,0.212095088792019,-0.0471455515238199
5.96464669659443e-05,0.232995181051537,-0.0520475811972455
5.96464669659443e-05,0.255954792269954,-0.0573915300418136
5.96464669659443e-05,0.281176869797423,-0.0632110633701734
5.96464669659443e-05,0.308884359647748,-0.0695411682634772
5.96464669659443e-05,0.339322177189533,-0.0764179597334263
5.96464669659443e-05,0.372759372031494,-0.0838784371826333
5.96464669659443e-05,0.409491506238043,-0.0919601896337646
5.96464669659443e-05,0.449843266896945,-0.100701050067827
5.96464669659443e-05,0.494171336132384,-0.110138701447359
5.96464669659443e-05,0.542867543932386,-0.120310239564986
5.96464669659443e-05,0.596362331659464,-0.131251700565762
5.96464669659443e-05,0.655128556859551,-0.142997563705154
5.96464669659443e-05,0.719685673001152,-0.155580242385283
5.96464669659443e-05,0.79060432109077,-0.16902957853401
5.96464669659443e-05,0.868511373751353,-0.183372356728153
5.96464669659443e-05,0.954095476349994,-0.198631854925906
5.96464669659443e-05,1.04811313415469,-0.214827448142142
5.96464669659443e-05,1.15139539932645,-0.231974279839443
5.96464669659443e-05,1.2648552168553,-0.250083013282524
5.96464669659443e-05,1.38949549437314,-0.269159671776924
5.96464669659443e-05,1.52641796717523,-0.289205572828749
5.96464669659443e-05,1.67683293681101,-0.310217357118462
5.96464669659443e-05,1.84206996932672,-0.332187109094627
5.96464669659443e-05,2.02358964772516,-0.355102562260776
5.96464669659443e-05,2.22299648252619,-0.378947379097896
5.96464669659443e-05,2.44205309454865,-0.403701493210461
5.96464669659443e-05,2.68269579527973,-0.429341499795419
5.96464669659443e-05,2.94705170255181,-0.455841079917132
5.96464669659443e-05,3.23745754281764,-0.483171444260414
5.96464669659443e-05,3.55648030622313,-0.511301782907014
5.96464669659443e-05,3.90693993705462,-0.540199709082642
5.96464669659443e-05,4.29193426012878,-0.569831686583435
5.96464669659443e-05,4.71486636345739,-0.600163432548127
5.96464669659443e-05,5.17947467923121,-0.631160289249424
5.96464669659443e-05,5.6898660290183,-0.662787560515198
5.96464669659443e-05,6.25055192527397,-0.69501081016766
5.96464669659443e-05,6.866488450043,-0.727796121427275
5.96464669659443e-05,7.54312006335462,-0.761110317535335
5.96464669659443e-05,8.28642772854684,-0.794921144895822
5.96464669659443e-05,9.10298177991522,-0.829197420830861
5.96464669659443e-05,10,-0.863909148605693
6.9187499246169e-05,0.1,-0.020507230031071
6.9187499246169e-05,0.109854114198756,-0.0229077537902177
6.9187499246169e-05,0.120679264063933,-0.0255393138437776
6.9187499246169e-05,0.132571136559011,-0.0284227725655518
6.9187499246169e-05,0.145634847750124,-0.0315805646972393
6.9187499246169e-05,0.159985871960606,-0.0350367482337831
6.9187499246169e-05,0.175751062485479,-0.0388170404163498
6.9187499246169e-05,0.193069772888325,-0.0429488346843803
6.9187499246169e-05,0.212095088792019,-0.0474611940445562
6.9187499246169e-05,0.232995181051537,-0.0523848160102558
6.9187499246169e-05,0.255954792269954,-0.0577519641138828
6.9187499246169e-05,0.281176869797423,-0.0635963610541168
6.9187499246169e-05,0.308884359647748,-0.069953038874097
6.9187499246169e-05,0.339322177189533,-0.0768581422352849
6.9187499246169e-05,0.372759372031494,-0.0843486819063361
6.9187499246169e-05,0.409491506238043,-0.0924622370556335
6.9187499246169e-05,0.449843266896945,-0.10123660683023
6.9187499246169e-05,0.494171336132384,-0.110709413961106
6.9187499246169e-05,0.542867543932386,-0.120917665708119
6.9187499246169e-05,0.596362331659464,-0.13189728016706
6.9187499246169e-05,0.655128556859551,-0.143682588658738
6.9187499246169e-05,0.719685673001152,-0.156305827370274
6.9187499246169e-05,0.79060432109077,-0.169796633394715
6.9187499246169e-05,0.868511373751353,-0.18418156159314
6.9187499246169e-05,0.954095476349994,-0.199483639100094
6.9187499246169e-05,1.04811313415469,-0.21572197369243
6.9187499246169e-05,1.15139539932645,-0.232911430615916
6.9187499246169e-05,1.2648552168553,-0.25106238988534
6.9187499246169e-05,1.38949549437314,-0.270180592710703
6.9187499246169e-05,1.52641796717523,-0.290267081802585
6.9187499246169e-05,1.67683293681101,-0.311318236172841
6.9187499246169e-05,1.84206996932672,-0.333325896987437
6.9187499246169e-05,2.02358964772516,-0.356277577340547
6.9187499246169e-05,2.22299648252619,-0.380156745745187
6.9187499246169e-05,2.44205309454865,-0.404943170843877
6.9187499246169e-05,2.68269579527973,-0.430613313416467
6.9187499246169e-05,2.94705170255181,-0.457140751202651
6.9187499246169e-05,3.23745754281764,-0.484496622292844
6.9187499246169e-05,3.55648030622313,-0.512650073749596
6.9187499246169e-05,3.90693993705462,-0.541568703545935
6.9187499246169e-05,4.29193426012878,-0.571218985679218
6.9187499246169e-05,4.71486636345739,-0.601566670276141
6.9187499246169e-05,5.17947467923121,-0.632577152503134
6.9187499246169e-05,5.6898660290183,-0.664215806018515
6.9187499246169e-05,6.25055192527397,-0.696448278461705
6.9187499246169e-05,6.866488450043,-0.729240748012973
6.9187499246169e-05,7.54312006335462,-0.762560141343887
6.9187499246169e-05,8.28642772854684,-0.79637431430596
6.9187499246169e-05,9.10298177991522,-0.830652197481569
6.9187499246169e-05,10,-0.865363909267877
8.02547123985022e-05,0.1,-0.0207104225516622
8.02547123985022e-05,0.109854114198756,-0.0231229972996092
8.02547123985022e-05,0.120679264063933,-0.0257676040054126
8.02547123985022e-05,0.132571136559011,-0.0286651884039174
8.02547123985022e-05,0.145634847750124,-0.0318382702201843
8.02547123985022e-05,0.159985871960606,-0.0353109931470168
8.02547123985022e-05,0.175751062485479,-0.0391091596986423
8.02547123985022e-05,0.193069772888325,-0.043260246764715
8.02547123985022e-05,0.212095088792019,-0.047793397299425
8.02547123985022e-05,0.232995181051537,-0.0527393832868519
8.02547123985022e-05,0.255954792269954,-0.0581305349864817
8.02547123985022e-05,0.281176869797423,-0.0640006315406386
8.02547123985022e-05,0.308884359647748,-0.0703847483815979
8.02547123985022e-05,0.339322177189533,-0.0773190575703511
8.02547123985022e-05,0.372759372031494,-0.0848405782809934
8.02547123985022e-05,0.409491506238043,-0.0929868761417796
8.02547123985022e-05,0.449843266896945,-0.101795712061996
8.02547123985022e-05,0.494171336132384,-0.111304643451969
8.02547123985022e-05,0.542867543932386,-0.121550583324821
8.02547123985022e-05,0.596362331659464,-0.132569325477081
8.02547123985022e-05,0.655128556859551,-0.144395046625032
8.02547123985022e-05,0.719685673001152,-0.157059798791302
8.02547123985022e-05,0.79060432109077,-0.17059300716419
8.02547123985022e-05,0.868511373751353,-0.185020989869697
8.02547123985022e-05,0.954095476349994,-0.200366516424638
8.02547123985022e-05,1.04811313415469,-0.216648420968355
8.02547123985022e-05,1.15139539932645,-0.233881284680141
8.02547123985022e-05,1.2648552168553,-0.252075199158379
8.02547123985022e-05,1.38949549437314,-0.271235619139456
8.02547123985022e-05,1.52641796717523,-0.291363309021791
8.02547123985022e-05,1.67683293681101,-0.312454383532544
8.02547123985022e-05,1.84206996932672,-0.334500438845328
8.02547123985022e-05,2.02358964772516,-0.357488766816645
8.02547123985022e-05,2.22299648252619,-0.381402641993453
8.02547123985022e-05,2.44205309454865,-0.406221668816209
8.02547123985022e-05,2.68269579527973,-0.431922175078225
8.02547123985022e-05,2.94705170255181,-0.458477637199158
8.02547123985022e-05,3.23745754281764,-0.485859123153333
8.02547123985022e-05,3.55648030622313,-0.514035739836507
8.02547123985022e-05,3.90693993705462,-0.542975073100596
8.02547123985022e-05,4.29193426012878,-0.572643610467255
8.02547123985022e-05,4.71486636345739,-0.603007138487412
8.02547123985022e-05,5.17947467923121,-0.634031108702472
8.02547123985022e-05,5.6898660290183,-0.665680968069774
8.02547123985022e-05,6.25055192527397,-0.697922451454482
8.02547123985022e-05,6.866488450043,-0.730721835307425
8.02547123985022e-05,7.54312006335462,-0.76404615291443
8.02547123985022e-05,8.28642772854684,-0.797863372610577
8.02547123985022e-05,9.10298177991522,-0.832142541111977
8.02547123985022e-05,10,-0.866853894649711
9.30922338911239e-05,0.1,-0.0209258855200247
9.30922338911239e-05,0.109854114198756,-0.0233510733756154
9.30922338911239e-05,0.120679264063933,-0.0260093139915625
9.30922338911239e-05,0.132571136559011,-0.0289216382904749
9.30922338911239e-05,0.145634847750124,-0.0321106526782144
9.30922338911239e-05,0.159985871960606,-0.0356005880504319
9.30922338911239e-05,0.175751062485479,-0.0394173334416681
9.30922338911239e-05,0.193069772888325,-0.0435884501136794
9.30922338911239e-05,0.212095088792019,-0.0481431614955279
9.30922338911239e-05,0.232995181051537,-0.0531123141053534
9.30922338911239e-05,0.255954792269954,-0.0585283044611295
9.30922338911239e-05,0.281176869797423,-0.0644249670843289
9.30922338911239e-05,0.308884359647748,-0.0708374190792423
9.30922338911239e-05,0.339322177189533,-0.0778018574908736
9.30922338911239e-05,0.372759372031494,-0.0853553067540983
9.30922338911239e-05,0.409491506238043,-0.0935353150717788
9.30922338911239e-05,0.449843266896945,-0.102379600501323
9.30922338911239e-05,0.494171336132384,-0.111925649827568
9.30922338911239e-05,0.542867543932386,-0.122210275887987
9.30922338911239e-05,0.596362331659464,-0.133269141722399
9.30922338911239e-05,0.655128556859551,-0.145136262579568
9.30922338911239e-05,0.719685673001152,-0.157843499195957
9.30922338911239e-05,0.79060432109077,-0.171420057639842
9.30922338911239e-05,0.868511373751353,-0.185892012169268
9.30922338911239e-05,0.954095476349994,-0.201281867811059
9.30922338911239e-05,1.04811313415469,-0.217608178626765
9.30922338911239e-05,1.15139539932645,-0.234885235876584
9.30922338911239e-05,1.2648552168553,-0.253122837609652
9.30922338911239e-05,1.38949549437314,-0.272326147778292
9.30922338911239e-05,1.52641796717523,-0.292495649049903
9.30922338911239e-05,1.67683293681101,-0.31362718937409
9.30922338911239e-05,1.84206996932672,-0.335712118365799
9.30922338911239e-05,2.02358964772516,-0.358737505973812
9.30922338911239e-05,2.22299648252619,-0.382686432948719
9.30922338911239e-05,2.44205309454865,-0.407538340461211
9.30922338911239e-05,2.68269579527973,-0.433269424921288
9.30922338911239e-05,2.94705170255181,-0.459853063602474
9.30922338911239e-05,3.23745754281764,-0.48726025700423
9.30922338911239e-05,3.55648030622313,-0.515460074862301
9.30922338911239e-05,3.90693993705462,-0.544420094183243
9.30922338911239e-05,4.29193426012878,-0.574106819469275
9.30922338911239e-05,4.71486636345739,-0.604486077253421
9.30922338911239e-05,5.17947467923121,-0.635523379043356
9.30922338911239e-05,5.6898660290183,-0.667184248662786
9.30922338911239e-05,6.25055192527397,-0.699434511699118
9.30922338911239e-05,6.866488450043,-0.732240546262341
9.30922338911239e-05,7.54312006335462,-0.765569495505053
9.30922338911239e-05,8.28642772854684,-0.799389443341858
9.30922338911239e-05,9.10298177991522,-0.833669555548304
9.30922338911239e-05,10,-0.868380188936658
0.000107983241754181,0.1,-0.0211544230537535
0.000107983241754181,0.109854114198756,-0.0235928180742103
0.000107983241754181,0.120679264063933,-0.0262653119414791
0.000107983241754181,0.132571136559011,-0.0291930225726872
0.000107983241754181,0.145634847750124,-0.0323986447311354
0.000107983241754181,0.159985871960606,-0.0359064979941775
0.000107983241754181,0.175751062485479,-0.0397425591281749
0.000107983241754181,0.193069772888325,-0.0439344746396754
0.000107983241754181,0.212095088792019,-0.0485115488940167
0.000107983241754181,0.232995181051537,-0.0535047029214317
0.000107983241754181,0.255954792269954,-0.058946398923245
0.000107983241754181,0.281176869797423,-0.0648705256069689
0.000107983241754181,0.308884359647748,-0.0713122398812503
0.000107983241754181,0.339322177189533,-0.0783077611883688
0.000107983241754181,0.372759372031494,-0.0858941158899153
0.000107983241754181,0.409491506238043,-0.0941088306740908
0.000107983241754181,0.449843266896945,-0.102989575918479
0.000107983241754181,0.494171336132384,-0.112573762259641
0.000107983241754181,0.542867543932386,-0.122898096214867
0.000107983241754181,0.596362331659464,-0.133998103403442
0.000107983241754181,0.655128556859551,-0.145907630553452
0.000107983241754181,0.719685673001152,-0.158658339826205
0.000107983241754181,0.79060432109077,-0.172279210816138
0.000107983241754181,0.868511373751353,-0.18679606667543
0.000107983241754181,0.954095476349994,-0.202231141000528
0.000107983241754181,1.04811313415469,-0.218602701305441
0.000107983241754181,1.15139539932645,-0.235924743087868
0.000107983241754181,1.2648552168553,-0.254206765761236
0.000107983241754181,1.38949549437314,-0.273453638263862
0.000107983241754181,1.52641796717523,-0.293665558223736
0.000107983241754181,1.67683293681101,-0.314838104455455
0.000107983241754181,1.84206996932672,-0.336962378603875
0.000107983241754181,2.02358964772516,-0.360025228208738
0.000107983241754181,2.22299648252619,-0.384009540571143
0.000107983241754181,2.44205309454865,-0.408894594704971
0.000107983241754181,2.68269579527973,-0.434656457419893
0.000107983241754181,2.94705170255181,-0.461268409192445
0.000107983241754181,3.23745754281764,-0.488701385856271
0.000107983241754181,3.55648030622313,-0.516924423152139
0.000107983241754181,3.90693993705462,-0.545905092664309
0.000107983241754181,4.29193426012878,-0.575609919467233
0.000107983241754181,4.71486636345739,-0.606004773757163
0.000107983241754181,5.17947467923121,-0.63705523071047
0.000107983241754181,5.6898660290183,-0.668726894683953
0.000107983241754181,6.25055192527397,-0.70098568557201
0.000107983241754181,6.866488450043,-0.733798086610246
0.000107983241754181,7.54312006335462,-0.767131354138787
0.000107983241754181,8.28642772854684,-0.80095369080728
0.000107983241754181,9.10298177991522,-0.835234384428075
0.000107983241754181,10,-0.869943915186564
0.000125256211096827,0.1,-0.0213968896196563
0.000125256211096827,0.109854114198756,-0.0238491199509111
0.000125256211096827,0.120679264063933,-0.0265365205851344
0.000125256211096827,0.132571136559011,-0.0294802982097301
0.000125256211096827,0.145634847750124,-0.0327032375898864
0.000125256211096827,0.159985871960606,-0.0362297484274902
0.000125256211096827,0.175751062485479,-0.0400858963875145
0.000125256211096827,0.193069772888325,-0.0442994140365066
0.000125256211096827,0.212095088792019,-0.0488996870637999
0.000125256211096827,0.232995181051537,-0.0539177108970737
0.000125256211096827,0.255954792269954,-0.0593860127323509
0.000125256211096827,0.281176869797423,-0.0653385341348042
0.000125256211096827,0.308884359647748,-0.0718104697929647
0.000125256211096827,0.339322177189533,-0.078838058783064
0.000125256211096827,0.372759372031494,-0.0864583258639309
0.000125256211096827,0.409491506238043,-0.0947087719127857
0.000125256211096827,0.449843266896945,-0.103627014582449
0.000125256211096827,0.494171336132384,-0.11325038261907
0.000125256211096827,0.542867543932386,-0.123615469859915
0.000125256211096827,0.596362331659464,-0.134757657635695
0.000125256211096827,0.655128556859551,-0.146710616914632
0.000125256211096827,0.719685673001152,-0.159505803832706
0.000125256211096827,0.79060432109077,-0.173171964026173
0.000125256211096827,0.868511373751353,-0.187734662208225
0.000125256211096827,0.954095476349994,-0.203215853547698
0.000125256211096827,1.04811313415469,-0.219633512524301
0.000125256211096827,1.15139539932645,-0.237001333052322
0.000125256211096827,1.2648552168553,-0.255328510883072
0.000125256211096827,1.38949549437314,-0.274619615805139
0.000125256211096827,1.52641796717523,-0.294874557222564
0.000125256211096827,1.67683293681101,-0.31608864260565
0.000125256211096827,1.84206996932672,-0.338252724384446
0.000125256211096827,2.02358964772516,-0.36135342736788
0.000125256211096827,2.22299648252619,-0.385373445941199
0.000125256211096827,2.44205309454865,-0.410291898263438
0.000125256211096827,2.68269579527973,-0.436084723513818
0.000125256211096827,2.94705170255181,-0.462725107902168
0.000125256211096827,3.23745754281764,-0.490183925578015
0.000125256211096827,3.55648030622313,-0.518430181614254
0.000125256211096827,3.90693993705462,-0.547431445746101
0.000125256211096827,4.29193426012878,-0.577154267349472
0.000125256211096827,4.71486636345739,-0.607564564089698
0.000125256211096827,5.17947467923121,-0.638627978626324
0.000125256211096827,5.6898660290183,-0.670310199615835
0.000125256211096827,6.25055192527397,-0.702577244932745
0.000125256211096827,6.866488450043,-0.735395706482396
0.000125256211096827,7.54312006335462,-0.768732957181088
0.000125256211096827,8.28642772854684,-0.802557321628052
0.000125256211096827,9.10298177991522,-0.836838212700873
0.000125256211096827,10,-0.871546236793933
0.000145292159815396,0.1,-0.0216541921672237
0.000145292159815396,0.109854114198756,-0.0241209223699684
0.000145292159815396,0.120679264063933,-0.0268239197244806
0.000145292159815396,0.132571136559011,-0.0297844814154893
0.000145292159815396,0.145634847750124,-0.0330254838111263
0.000145292159815396,0.159985871960606,-0.0365714281333807
0.000145292159815396,0.175751062485479,-0.0404484700577384
0.000145292159815396,0.193069772888325,-0.0446844289592429
0.000145292159815396,0.212095088792019,-0.0493087721567375
0.000145292159815396,0.232995181051537,-0.054352569260157
0.000145292159815396,0.255954792269954,-0.0598484116507055
0.000145292159815396,0.281176869797423,-0.0658302922807621
0.000145292159815396,0.308884359647748,-0.0723334414312782
0.000145292159815396,0.339322177189533,-0.0793941148659728
0.000145292159815396,0.372759372031494,-0.0870493320146851
0.000145292159815396,0.409491506238043,-0.0953365634336735
0.000145292159815396,0.449843266896945,-0.104293368788075
0.000145292159815396,0.494171336132384,-0.113956988971754
0.000145292159815396,0.542867543932386,-0.124363898568195
0.000145292159815396,0.596362331659464,-0.135549327550663
0.000145292159815396,0.655128556859551,-0.147546763707746
0.000145292159815396,0.719685673001152,-0.160387449546218
0.000145292159815396,0.79060432109077,-0.17409988913874
0.000145292159815396,0.868511373751353,-0.188709381342294
0.000145292159815396,0.954095476349994,-0.204237595856664
0.000145292159815396,1.04811313415469,-0.220702207637149
0.000145292159815396,1.15139539932645,-0.238116603230608
0.000145292159815396,1.2648552168553,-0.256489669774547
0.000145292159815396,1.38949549437314,-0.275825673880878
0.000145292159815396,1.52641796717523,-0.296124233683071
0.000145292159815396,1.67683293681101,-0.317380383259294
0.000145292159815396,1.84206996932672,-0.339584724759089
0.000145292159815396,2.02358964772516,-0.362723660129348
0.000145292159815396,2.22299648252619,-0.386779691569681
0.000145292159815396,2.44205309454865,-0.411731777883669
0.000145292159815396,2.68269579527973,-0.437555732783948
0.000145292159815396,2.94705170255181,-0.464224650930971
0.000145292159815396,3.23745754281764,-0.491709347949161
0.000145292159815396,3.55648030622313,-0.519978801736411
0.000145292159815396,3.90693993705462,-0.549000583905041
0.000145292159815396,4.29193426012878,-0.578741272001209
0.000145292159815396,4.71486636345739,-0.609166835091169
0.000145292159815396,5.17947467923121,-0.640242987244944
0.000145292159815396,5.6898660290183,-0.671935505285461
0.000145292159815396,6.25055192527397,-0.70421050882878
0.000145292159815396,6.866488450043,-0.737034702071489
0.000145292159815396,7.54312006335462,-0.7703755779621
0.000145292159815396,8.28642772854684,-0.804201586322323
0.000145292159815396,9.10298177991522,-0.838482268173709
0.000145292159815396,10,-0.873188358998642
0.000168533053323032,0.1,-0.021927292118022
0.000168533053323032,0.109854114198756,-0.0244092256932486
0.000168533053323032,0.120679264063933,-0.0271285486086845
0.000168533053323032,0.132571136559011,-0.0301066502134589
0.000168533053323032,0.145634847750124,-0.0333665000207452
0.000168533053323032,0.159985871960606,-0.0369326921082023
0.000168533053323032,0.175751062485479,-0.0408314732074002
0.000168533053323032,0.193069772888325,-0.0450907501733422
0.000168533053323032,0.212095088792019,-0.0497400721683556
0.000168533053323032,0.232995181051537,-0.0548105826604097
0.000168533053323032,0.255954792269954,-0.0603349362778048
0.000168533053323032,0.281176869797423,-0.0663471757406783
0.000168533053323032,0.308884359647748,-0.0728825645658372
0.000168533053323032,0.339322177189533,-0.0799773720709107
0.000168533053323032,0.372759372031494,-0.0876686084262697
0.000168533053323032,0.409491506238043,-0.0959937091443588
0.000168533053323032,0.449843266896945,-0.104990170419473
0.000168533053323032,0.494171336132384,-0.114695139112236
0.000168533053323032,0.542867543932386,-0.125144963767336
0.000168533053323032,0.596362331659464,-0.136374715735638
0.000168533053323032,0.655128556859551,-0.148417692032609
0.000168533053323032,0.719685673001152,-0.161304913787222
0.000168533053323032,0.79060432109077,-0.175064635792934
0.000168533053323032,0.868511373751353,-0.189721883561867
0.000168533053323032,0.954095476349994,-0.205298034253037
0.000168533053323032,1.04811313415469,-0.221810456818901
0.000168533053323032,1.15139539932645,-0.23927222470729
0.000168533053323032,1.2648552168553,-0.257691911580622
0.000168533053323032,1.38949549437314,-0.277073476971373
0.000168533053323032,1.52641796717523,-0.297416244848533
0.000168533053323032,1.67683293681101,-0.318714974025574
0.000168533053323032,1.84206996932672,-0.34096001549748
0.000168533053323032,2.02358964772516,-0.364137548419826
0.000168533053323032,2.22299648252619,-0.388229883743242
0.000168533053323032,2.44205309454865,-0.413215822621186
0.000168533053323032,2.68269579527973,-0.439071055664669
0.000168533053323032,2.94705170255181,-0.465768588894877
0.000168533053323032,3.23745754281764,-0.493279182752084
0.000168533053323032,3.55648030622313,-0.521571791621269
0.000168533053323032,3.90693993705462,-0.550613992873535
0.000168533053323032,4.29193426012878,-0.580372396235318
0.000168533053323032,4.71486636345739,-0.610813026232778
0.000168533053323032,5.17947467923121,-0.641901672387066
0.000168533053323032,5.6898660290183,-0.673604203654618
0.000168533053323032,6.25055192527397,-0.705886845242594
0.000168533053323032,6.866488450043,-0.73871641733723
0.000168533053323032,7.54312006335462,-0.772060536442038
0.000168533053323032,8.28642772854684,-0.80588778093169
0.000168533053323032,9.10298177991522,-0.84016782309989
0.000168533053323032,10,-0.874871530438266
0.000195491553697546,0.1,-0.0222172071456354
0.000195491553697546,0.109854114198756,-0.0247150892771395
0.000195491553697546,0.120679264063933,-0.0274515081435408
0.000195491553697546,0.132571136559011,-0.030447946846415
0.000195491553697546,0.145634847750124,-0.033727469511755
0.000195491553697546,0.159985871960606,-0.037314764334106
0.000195491553697546,0.175751062485479,-0.0412361700675103
0.000195491553697546,0.193069772888325,-0.0455196816298576
0.000195491553697546,0.212095088792019,-0.0501949301391544
0.000195491553697546,0.232995181051537,-0.0552931324790037
0.000195491553697546,0.255954792269954,-0.0608470054500783
0.000195491553697546,0.281176869797423,-0.0668906397647785
0.000195491553697546,0.308884359647748,-0.0734593296441571
0.000195491553697546,0.339322177189533,-0.0805893546338789
0.000195491553697546,0.372759372031494,-0.0883177115079914
0.000195491553697546,0.409491506238043,-0.0966817957963176
0.000195491553697546,0.449843266896945,-0.105719034519282
0.000195491553697546,0.494171336132384,-0.115466474106133
0.000195491553697546,0.542867543932386,-0.125960330070518
0.000195491553697546,0.596362331659464,-0.137235507686102
0.000195491553697546,0.655128556859551,-0.149325105436493
0.000195491553697546,0.719685673001152,-0.162259915190133
0.000195491553697546,0.79060432109077,-0.176067934648027
0.000195491553697546,0.868511373751353,-0.190773908431489
0.000195491553697546,0.954095476349994,-0.206398914072296
0.000195491553697546,1.04811313415469,-0.222960008069611
0.000195491553697546,1.15139539932645,-0.240469945109822
0.000195491553697546,1.2648552168553,-0.258936980626131
0.000195491553697546,1.38949549437314,-0.278364763309295
0.000195491553697546,1.52641796717523,-0.298752320238095
0.000195491553697546,1.67683293681101,-0.320094133278411
0.000195491553697546,1.84206996932672,-0.342380301601328
0.000195491553697546,2.02358964772516,-0.36559678185531
0.000195491553697546,2.22299648252619,-0.389725694895177
0.000195491553697546,2.44205309454865,-0.414745686144051
0.000195491553697546,2.68269579527973,-0.440632325684393
0.000195491553697546,2.94705170255181,-0.467358534006722
0.000195491553697546,3.23745754281764,-0.49489501989445
0.000195491553697546,3.55648030622313,-0.523210718054297
0.000195491553697546,3.90693993705462,-0.552273215655684
0.000195491553697546,4.29193426012878,-0.582049158758232
0.000195491553697546,4.71486636345739,-0.612504631535021
0.000195491553697546,5.17947467923121,-0.643605503112692
0.000195491553697546,5.6898660290183,-0.675317738648525
0.000195491553697546,6.25055192527397,-0.707607672878056
0.000195491553697546,6.866488450043,-0.740442245751899
0.000195491553697546,7.54312006335462,-0.773789200917271
0.000195491553697546,8.28642772854684,-0.807617248689021
0.000195491553697546,9.10298177991522,-0.841896195809636
0.000195491553697546,10,-0.876597044742473
0.000226762328300248,0.1,-0.0225250126663099
0.000226762328300248,0.109854114198756,-0.0250396332081408
0.000226762328300248,0.120679264063933,-0.0277939628617749
0.000226762328300248,0.132571136559011,-0.0308095799707524
0.000226762328300248,0.145634847750124,-0.0341096446495695
0.000226762328300248,0.159985871960606,-0.0377189403804129
0.000226762328300248,0.175751062485479,-0.0416638988125854
0.000226762328300248,0.193069772888325,-0.0459726034084944
0.000226762328300248,0.212095088792019,-0.0506747672409651
0.000226762328300248,0.232995181051537,-0.055801680038839
0.000226762328300248,0.255954792269954,-0.0613861195552967
0.000226762328300248,0.281176869797423,-0.0674622225563328
0.000226762328300248,0.308884359647748,-0.0740653112547998
0.000226762328300248,0.339322177189533,-0.0812316719019589
0.000226762328300248,0.372759372031494,-0.0889982835296429
0.000226762328300248,0.409491506238043,-0.0974024965294242
0.000226762328300248,0.449843266896945,-0.106481662826088
0.000226762328300248,0.494171336132384,-0.116272721805502
0.000226762328300248,0.542867543932386,-0.126811748756359
0.000226762328300248,0.596362331659464,-0.13813347523837
0.000226762328300248,0.655128556859551,-0.150270793289495
0.000226762328300248,0.719685673001152,-0.163254257513107
0.000226762328300248,0.79060432109077,-0.177111600621115
0.000226762328300248,0.868511373751353,-0.191867278756652
0.000226762328300248,0.954095476349994,-0.207542062740029
0.000226762328300248,1.04811313415469,-0.224152690212413
0.000226762328300248,1.15139539932645,-0.241711591523551
0.000226762328300248,1.2648552168553,-0.26022669924824
0.000226762328300248,1.38949549437314,-0.279701347630905
0.000226762328300248,1.52641796717523,-0.300134264318764
0.000226762328300248,1.67683293681101,-0.321519652751765
0.000226762328300248,1.84206996932672,-0.343847359825872
0.000226762328300248,2.02358964772516,-0.367103120191948
0.000226762328300248,2.22299648252619,-0.391268865988842
0.000226762328300248,2.44205309454865,-0.416323089052065
0.000226762328300248,2.68269579527973,-0.442241241723738
0.000226762328300248,2.94705170255181,-0.468996162276306
0.000226762328300248,3.23745754281764,-0.49655851155419
0.000226762328300248,3.55648030622313,-0.524897208596221
0.000226762328300248,3.90693993705462,-0.553979854569692
0.000226762328300248,4.29193426012878,-0.583773136164531
0.000226762328300248,4.71486636345739,-0.614243201516453
0.000226762328300248,5.17947467923121,-0.645356003625894
0.000226762328300248,5.6898660290183,-0.67707760801829
0.000226762328300248,6.25055192527397,-0.709374462982057
0.000226762328300248,6.866488450043,-0.742213632082403
0.000226762328300248,7.54312006335462,-0.775562989764033
0.000226762328300248,8.28642772854684,-0.809391381724825
0.000226762328300248,9.10298177991522,-0.843668752380132
0.000226762328300248,10,-0.878366242167637
0.000263035167318306,0.1,-0.0228518429432092
0.000263035167318306,0.109854114198756,-0.0253840396810085
0.000263035167318306,0.120679264063933,-0.0281571425649105
0.000263035167318306,0.132571136559011,-0.0311928265499491
0.000263035167318306,0.145634847750124,-0.0345143490028137
0.000263035167318306,0.159985871960606,-0.0381465897556111
0.000263035167318306,0.175751062485479,-0.0421160741160145
0.000263035167318306,0.193069772888325,-0.0464509744570884
0.000263035167318306,0.212095088792019,-0.0511810856802327
0.000263035167318306,0.232995181051537,-0.0563377696505173
0.000263035167318306,0.255954792269954,-0.0619538636997497
0.000263035167318306,0.281176869797423,-0.0680635485384011
0.000263035167318306,0.308884359647748,-0.0747021714723554
0.000263035167318306,0.339322177189533,-0.081906021735688
0.000263035167318306,0.372759372031494,-0.0897120560612882
0.000263035167318306,0.409491506238043,-0.09815757433028
0.000263035167318306,0.449843266896945,-0.107279847233775
0.000263035167318306,0.494171336132384,-0.117115700293209
0.000263035167318306,0.542867543932386,-0.127701061184009
0.000263035167318306,0.596362331659464,-0.139070479942941
0.000263035167318306,0.655128556859551,-0.15125663410552
0.000263035167318306,0.719685673001152,-0.164289832897942
0.000263035167318306,0.79060432109077,-0.1781975360791
0.000263035167318306,0.868511373751353,-0.193003903702745
0.000263035167318306,0.954095476349994,-0.208729392814416
0.000263035167318306,1.04811313415469,-0.225390415857586
0.000263035167318306,1.15139539932645,-0.242999073376665
0.000263035167318306,1.2648552168553,-0.261562970602743
0.000263035167318306,1.38949549437314,-0.281085123905024
0.000263035167318306,1.52641796717523,-0.301563959159075
0.000263035167318306,1.67683293681101,-0.322993400120559
0.000263035167318306,1.84206996932672,-0.345363041190966
0.000263035167318306,2.02358964772516,-0.368658395770378
0.000263035167318306,2.22299648252619,-0.392861208898383
0.000263035167318306,2.44205309454865,-0.417949821197089
0.000263035167318306,2.68269579527973,-0.443899570278435
0.000263035167318306,2.94705170255181,-0.470683215718794
0.000263035167318306,3.23745754281764,-0.498271374336136
0.000263035167318306,3.55648030622313,-0.526632953690357
0.000263035167318306,3.90693993705462,-0.555735573308147
0.000263035167318306,4.29193426012878,-0.58554596495222
0.000263035167318306,4.71486636345739,-0.616030345165844
0.000263035167318306,5.17947467923121,-0.647154755205411
0.000263035167318306,5.6898660290183,-0.678885365231432
0.000263035167318306,6.25055192527397,-0.711188741196171
0.000263035167318306,6.866488450043,-0.744032074204284
0.000263035167318306,7.54312006335462,-0.777383373215713
0.000263035167318306,8.28642772854684,-0.811211622808769
0.000263035167318306,9.10298177991522,-0.845486908341967
0.000263035167318306,10,-0.880180511268919
0.000305110199585533,0.1,-0.0231988916866665
0.000305110199585533,0.109854114198756,-0.0257495539069474
0.000305110199585533,0.120679264063933,-0.0285423435283356
0.000305110199585533,0.132571136559011,-0.0315990333432419
0.000305110199585533,0.145634847750124,-0.0349429791001337
0.000305110199585533,0.159985871960606,-0.0385991579147559
0.000305110199585533,0.175751062485479,-0.0425941893886613
0.000305110199585533,0.193069772888325,-0.0469563350405223
0.000305110199585533,0.212095088792019,-0.051715471335122
0.000305110199585533,0.232995181051537,-0.0569030314147457
0.000305110199585533,0.255954792269954,-0.0625519106525316
0.000305110199585533,0.281176869797423,-0.0686963314165993
0.000305110199585533,0.308884359647748,-0.0753716630154851
0.000305110199585533,0.339322177189533,-0.082614193739883
0.000305110199585533,0.372759372031494,-0.0904608532552914
0.000305110199585533,0.409491506238043,-0.0989488853451121
0.000305110199585533,0.449843266896945,-0.108115473116463
0.000305110199585533,0.494171336132384,-0.117997321202788
0.000305110199585533,0.542867543932386,-0.128630202092683
0.000305110199585533,0.596362331659464,-0.140048476330415
0.000305110199585533,0.655128556859551,-0.152284598763357
0.000305110199585533,0.719685673001152,-0.165368625037129
0.000305110199585533,0.79060432109077,-0.179327733944474
0.000305110199585533,0.868511373751353,-0.194185781834228
0.000305110199585533,0.954095476349994,-0.209962904955174
0.000305110199585533,1.04811313415469,-0.226675184299158
0.000305110199585533,1.15139539932645,-0.244334385263748
0.000305110199585533,1.2648552168553,-0.262947781414911
0.000305110199585533,1.38949549437314,-0.28251806801249
0.000305110199585533,1.52641796717523,-0.303043367039138
0.000305110199585533,1.67683293681101,-0.324517321543769
0.000305110199585533,1.84206996932672,-0.346929273460024
0.000305110199585533,2.02358964772516,-0.370264515933482
0.000305110199585533,2.22299648252619,-0.394504608768362
0.000305110199585533,2.44205309454865,-0.41962774398747
0.000305110199585533,2.68269579527973,-0.445609147711459
0.000305110199585533,2.94705170255181,-0.472421504557225
0.000305110199585533,3.23745754281764,-0.500035391427333
0.000305110199585533,3.55648030622313,-0.52841970877299
0.000305110199585533,3.90693993705462,-0.557542099005492
0.000305110199585533,4.29193426012878,-0.587369343549053
0.000305110199585533,4.71486636345739,-0.617867731928899
0.000305110199585533,5.17947467923121,-0.649003398153165
0.000305110199585533,5.6898660290183,-0.680742621383349
0.000305110199585533,6.25055192527397,-0.713052089432128
0.000305110199585533,6.866488450043,-0.745899124942019
0.000305110199585533,7.54312006335462,-0.779251875168743
0.000305110199585533,8.28642772854684,-0.813079467121781
0.000305110199585533,9.10298177991522,-0.847352130418086
0.000305110199585533,10,-0.882041290606516
0.00035391554232165,0.1,-0.0235674120082942
0.00035391554232165,0.109854114198756,-0.0261374844152192
0.00035391554232165,0.120679264063933,-0.0289509291384442
0.00035391554232165,0.132571136559011,-0.0320296178637807
0.00035391554232165,0.145634847750124,-0.0353970056925256
0.00035391554232165,0.159985871960606,-0.0390781678069126
0.00035391554232165,0.175751062485479,-0.0430998185903813
0.00035391554232165,0.193069772888325,-0.0474903087935793
0.00035391554232165,0.212095088792019,-0.0522795960257289
0.00035391554232165,0.232995181051537,-0.057499183684963
0.00035391554232165,0.255954792269954,-0.0631820234752471
0.00035391554232165,0.281176869797423,-0.0693623769503976
0.00035391554232165,0.308884359647748,-0.0760756321347457
0.00035391554232165,0.339322177189533,-0.0833580722435925
0.00035391554232165,0.372759372031494,-0.0912465948951044
0.00035391554232165,0.409491506238043,-0.0997783819754881
0.00035391554232165,0.449843266896945,-0.108990522450898
0.00035391554232165,0.494171336132384,-0.118919592849143
0.00035391554232165,0.542867543932386,-0.12960120272435
0.00035391554232165,0.596362331659464,-0.14106951501203
0.00035391554232165,0.655128556859551,-0.153356753573108
0.00035391554232165,0.719685673001152,-0.166492712196351
0.00035391554232165,0.79060432109077,-0.180504280666227
0.00035391554232165,0.868511373751353,-0.195415004028245
0.00035391554232165,0.954095476349994,-0.211244690775965
0.00035391554232165,1.04811313415469,-0.228009084303844
0.00035391554232165,1.15139539932645,-0.245719609670304
0.00035391554232165,1.2648552168553,-0.264383204639864
0.00035391554232165,1.38949549437314,-0.284002240343469
0.00035391554232165,1.52641796717523,-0.304574532986709
0.00035391554232165,1.67683293681101,-0.326093444141581
0.00035391554232165,1.84206996932672,-0.348548063560832
0.00035391554232165,2.02358964772516,-0.371923465393639
0.00035391554232165,2.22299648252619,-0.396201026330182
0.00035391554232165,2.44205309454865,-0.421358792656364
0.00035391554232165,2.68269579527973,-0.447371882475767
0.00035391554232165,2.94705170255181,-0.474212909402025
0.00035391554232165,3.23745754281764,-0.50185241473548
0.00035391554232165,3.55648030622313,-0.530259296372636
0.00035391554232165,3.90693993705462,-0.55940122429975
0.00035391554232165,4.29193426012878,-0.589245034338177
0.00035391554232165,4.71486636345739,-0.619757093698998
0.00035391554232165,5.17947467923121,-0.650903633751122
0.00035391554232165,5.6898660290183,-0.682651047121124
0.00035391554232165,6.25055192527397,-0.714966147763246
0.00035391554232165,6.866488450043,-0.747816393928646
0.00035391554232165,7.54312006335462,-0.781170075010882
0.00035391554232165,8.28642772854684,-0.814996464053326
0.00035391554232165,9.10298177991522,-0.849265938290305
0.00035391554232165,10,-0.883950070481677
0.000410527774118916,0.1,-0.0239587155582288
0.000410527774118916,0.109854114198756,-0.0265492025836626
0.000410527774118916,0.120679264063933,-0.0293843298037248
0.000410527774118916,0.132571136559011,-0.0324860686545393
0.000410527774118916,0.145634847750124,-0.0358779743757625
0.000410527774118916,0.159985871960606,-0.0395852208233865
0.000410527774118916,0.175751062485479,-0.0436346174811902
0.000410527774118916,0.193069772888325,-0.0480546042503978
0.000410527774118916,0.212095088792019,-0.0528752192957074
0.000410527774118916,0.232995181051537,-0.0581280350741206
0.000410527774118916,0.255954792269954,-0.0638460577263471
0.000410527774118916,0.281176869797423,-0.0700635853274344
0.000410527774118916,0.308884359647748,-0.0768160211299877
0.000410527774118916,0.339322177189533,-0.0841396389335193
0.000410527774118916,0.372759372031494,-0.0920712991198473
0.000410527774118916,0.409491506238043,-0.10064811567042
0.000410527774118916,0.449843266896945,-0.109907076654273
0.000410527774118916,0.494171336132384,-0.119884623092344
0.000410527774118916,0.542867543932386,-0.130616193696001
0.000410527774118916,0.596362331659464,-0.142135745545206
0.000410527774118916,0.655128556859551,-0.154475263122183
0.000410527774118916,0.719685673001152,-0.167664270030481
0.000410527774118916,0.79060432109077,-0.181729358997588
0.000410527774118916,0.868511373751353,-0.196693756207936
0.000410527774118916,0.954095476349994,-0.212576935529003
0.000410527774118916,1.04811313415469,-0.229394296744305
0.000410527774118916,1.15139539932645,-0.247156919553467
0.000410527774118916,1.2648552168553,-0.265871401990645
0.000410527774118916,1.38949549437314,-0.285539788273765
0.000410527774118916,1.52641796717523,-0.306159587203261
0.000410527774118916,1.67683293681101,-0.327723878373185
0.000410527774118916,1.84206996932672,-0.350221499917357
0.000410527774118916,2.02358964772516,-0.37363730852089
0.000410527774118916,2.22299648252619,-0.39795250014902
0.000410527774118916,2.44205309454865,-0.423144978469707
0.000410527774118916,2.68269579527973,-0.449189757285434
0.000410527774118916,2.94705170255181,-0.476059383387219
0.000410527774118916,3.23745754281764,-0.503724366991887
0.000410527774118916,3.55648030622313,-0.532153608181176
0.000410527774118916,3.90693993705462,-0.561314809373023
0.000410527774118916,4.29193426012878,-0.591174865668943
0.000410527774118916,4.71486636345739,-0.621700226799131
0.000410527774118916,5.17947467923121,-0.652857226214878
0.000410527774118916,5.6898660290183,-0.684612374569195
0.000410527774118916,6.25055192527397,-0.716932616322449
0.000410527774118916,6.866488450043,-0.749785549476261
0.000410527774118916,7.54312006335462,-0.783139609464254
0.000410527774118916,8.28642772854684,-0.81696421901698
0.000410527774118916,9.10298177991522,-0.851229906387381
0.000410527774118916,10,-0.885908394697154
0.000476195682782035,0.1,-0.024374170635748
0.000476195682782035,0.109854114198756,-0.0269861411998722
0.000476195682782035,0.120679264063933,-0.0298440419495063
0.000476195682782035,0.132571136559011,-0.0329699446994105
0.000476195682782035,0.145634847750124,-0.0363875053979135
0.000476195682782035,0.159985871960606,-0.0401219969791616
0.000476195682782035,0.175751062485479,-0.0442003241517807
0.000476195682782035,0.193069772888325,-0.0486510156972431
0.000476195682782035,0.212095088792019,-0.0535041895589761
0.000476195682782035,0.232995181051537,-0.0587914858659073
0.000476195682782035,0.255954792269954,-0.0645459631069612
0.000476195682782035,0.281176869797423,-0.070801953013953
0.000476195682782035,0.308884359647748,-0.077594870374527
0.000476195682782035,0.339322177189533,-0.0849609750260451
0.000476195682782035,0.372759372031494,-0.0929370847155635
0.000476195682782035,0.409491506238043,-0.101560239311277
0.000476195682782035,0.449843266896945,-0.110867319039255
0.000476195682782035,0.494171336132384,-0.120894621841482
0.000476195682782035,0.542867543932386,-0.131677407533469
0.000476195682782035,0.596362331659464,-0.143249418980987
0.000476195682782035,0.655128556859551,-0.15564239282256
0.000476195682782035,0.719685673001152,-0.168885574119315
0.000476195682782035,0.79060432109077,-0.183005250511248
0.000476195682782035,0.868511373751353,-0.198024321830368
0.000476195682782035,0.954095476349994,-0.213961920560859
0.000476195682782035,1.04811313415469,-0.230833097019715
0.000476195682782035,1.15139539932645,-0.248648580725646
0.000476195682782035,1.2648552168553,-0.267414626284452
0.000476195682782035,1.38949549437314,-0.28713294847405
0.000476195682782035,1.52641796717523,-0.307800747337253
0.000476195682782035,1.67683293681101,-0.32941082027559
0.000476195682782035,1.84206996932672,-0.351951754655849
0.000476195682782035,2.02358964772516,-0.375408191518208
0.000476195682782035,2.22299648252619,-0.39976114877008
0.000476195682782035,2.44205309454865,-0.424988390845161
0.000476195682782035,2.68269579527973,-0.451064831208835
0.000476195682782035,2.94705170255181,-0.47796295423915
0.000476195682782035,3.23745754281764,-0.505653243796821
0.000476195682782035,3.55648030622313,-0.53410460707665
0.000476195682782035,3.90693993705462,-0.56328478395234
0.000476195682782035,4.29193426012878,-0.593160733836188
0.000476195682782035,4.71486636345739,-0.623698993939772
0.000476195682782035,5.17947467923121,-0.654866004630165
0.000476195682782035,5.6898660290183,-0.686628399244343
0.000476195682782035,6.25055192527397,-0.718953257195488
0.000476195682782035,6.866488450043,-0.751808320447164
0.000476195682782035,7.54312006335462,-0.785162174433978
0.000476195682782035,8.28642772854684,-0.818984395276127
0.000476195682782035,9.10298177991522,-0.853245665687255
0.000476195682782035,10,-0.887917862335486
0.00055236781186591,0.1,-0.0248151990347951
0.00055236781186591,0.109854114198756,-0.0274497918148948
0.00055236781186591,0.120679264063933,-0.0303316258677185
0.00055236781186591,0.132571136559011,-0.0334828737501928
0.00055236781186591,0.145634847750124,-0.0369272924418217
0.00055236781186591,0.159985871960606,-0.0406902541263501
0.00055236781186591,0.175751062485479,-0.0447987586409276
0.00055236781186591,0.193069772888325,-0.0492814231647216
0.00055236781186591,0.212095088792019,-0.0541684444359115
0.00055236781186591,0.232995181051537,-0.0594915286629781
0.00055236781186591,0.255954792269954,-0.0652837843885976
0.00055236781186591,0.281176869797423,-0.0715795739294195
0.00055236781186591,0.308884359647748,-0.0784143197066699
0.00055236781186591,0.339322177189533,-0.0858242628404758
0.00055236781186591,0.372759372031494,-0.0938461728426875
0.00055236781186591,0.409491506238043,-0.102517009065789
0.00055236781186591,0.449843266896945,-0.111873536769028
0.00055236781186591,0.494171336132384,-0.121951903087705
0.00055236781186591,0.542867543932386,-0.132787180762033
0.00055236781186591,0.596362331659464,-0.144412889994513
0.00055236781186591,0.655128556859551,-0.156860511066103
0.00055236781186591,0.719685673001152,-0.170159002135362
0.00055236781186591,0.79060432109077,-0.18433433776975
0.00055236781186591,0.868511373751353,-0.199409084051906
0.00055236781186591,0.954095476349994,-0.21540202546726
0.00055236781186591,1.04811313415469,-0.232327857196182
0.00055236781186591,1.15139539932645,-0.250196953978236
0.00055236781186591,1.2648552168553,-0.269015223548471
0.00055236781186591,1.38949549437314,-0.288784048997542
0.00055236781186591,1.52641796717523,-0.309500320554073
0.00055236781186591,1.67683293681101,-0.331156553516662
0.00055236781186591,1.84206996932672,-0.353741085642014
0.00055236781186591,2.02358964772516,-0.377238344443919
0.00055236781186591,2.22299648252619,-0.401629172727344
0.00055236781186591,2.44205309454865,-0.426891199348158
0.00055236781186591,2.68269579527973,-0.452999241652724
0.00055236781186591,2.94705170255181,-0.479925726249149
0.00055236781186591,3.23745754281764,-0.507641115581039
0.00055236781186591,3.55648030622313,-0.53611432907374
0.00055236781186591,3.90693993705462,-0.565313149248944
0.00055236781186591,4.29193426012878,-0.595204605007977
0.00055236781186591,4.71486636345739,-0.625755326134519
0.00055236781186591,5.17947467923121,-0.656931864855722
0.00055236781186591,5.6898660290183,-0.688700981945006
0.00055236781186591,6.25055192527397,-0.721029896295814
0.00055236781186591,6.866488450043,-0.753886498113333
0.00055236781186591,7.54312006335462,-0.78723952685131
0.00055236781186591,8.28642772854684,-0.821058715769704
0.00055236781186591,9.10298177991522,-0.855314905524441
0.00055236781186591,10,-0.889980129547119
0.000640724413549942,0.1,-0.0252832713140283
0.000640724413549942,0.109854114198756,-0.0279417006036943
0.000640724413549942,0.120679264063933,-0.0308487021473883
0.000640724413549942,0.132571136559011,-0.0340265493064477
0.000640724413549942,0.145634847750124,-0.0374991001305659
0.000640724413549942,0.159985871960606,-0.0412918259585443
0.000640724413549942,0.175751062485479,-0.0454318214092847
0.000640724413549942,0.193069772888325,-0.049947791339274
0.000640724413549942,0.212095088792019,-0.0548700100689762
0.000640724413549942,0.232995181051537,-0.0602302480719112
0.000640724413549942,0.255954792269954,-0.0660616614320036
0.000640724413549942,0.281176869797423,-0.0723986397638152
0.000640724413549942,0.308884359647748,-0.079276609009144
0.000640724413549942,0.339322177189533,-0.0867317866096821
0.000640724413549942,0.372759372031494,-0.0948008880443259
0.000640724413549942,0.409491506238043,-0.103520785563864
0.000640724413549942,0.449843266896945,-0.112928122172948
0.000640724413549942,0.494171336132384,-0.12305888633467
0.000640724413549942,0.542867543932386,-0.133947955429443
0.000640724413549942,0.596362331659464,-0.145628618481269
0.000640724413549942,0.655128556859551,-0.158132090877614
0.000640724413549942,0.719685673001152,-0.171487035540027
0.000640724413549942,0.79060432109077,-0.185719106053751
0.000640724413549942,0.868511373751353,-0.200850527479906
0.000640724413549942,0.954095476349994,-0.216899729861634
0.000640724413549942,1.04811313415469,-0.233881047787404
0.000640724413549942,1.15139539932645,-0.251804496871142
0.000640724413549942,1.2648552168553,-0.270675634816228
0.000640724413549942,1.38949549437314,-0.290495511082035
0.000640724413549942,1.52641796717523,-0.3112607053432
0.000640724413549942,1.67683293681101,-0.332963451207281
0.000640724413549942,1.84206996932672,-0.355591838298276
0.000640724413549942,2.02358964772516,-0.379130083034224
0.000640724413549942,2.22299648252619,-0.403558856371447
0.000640724413549942,2.44205309454865,-0.42885565552507
0.000640724413549942,2.68269579527973,-0.454995206200494
0.000640724413549942,2.94705170255181,-0.481949882116419
0.000640724413549942,3.23745754281764,-0.509690129452656
0.000640724413549942,3.55648030622313,-0.538184885173697
0.000640724413549942,3.90693993705462,-0.567401979810169
0.000640724413549942,4.29193426012878,-0.597308517078159
0.000640724413549942,4.71486636345739,-0.627871224551965
0.000640724413549942,5.17947467923121,-0.65905677137294
0.000640724413549942,5.6898660290183,-0.690832050597109
0.000640724413549942,6.25055192527397,-0.723164425204927
0.000640724413549942,6.866488450043,-0.756021937989637
0.000640724413549942,7.54312006335462,-0.78937348649799
0.000640724413549942,8.28642772854684,-0.823188964926114
0.000640724413549942,9.10298177991522,-0.857439375391903
0.000640724413549942,10,-0.892096911338599
0.000743214512685207,0.1,-0.0257799001442422
0.000743214512685207,0.109854114198756,-0.0284634623895097
0.000743214512685207,0.120679264063933,-0.0313969463570115
0.000743214512685207,0.132571136559011,-0.0346027259331067
0.000743214512685207,0.145634847750124,-0.0381047599542628
0.000743214512685207,0.159985871960606,-0.0419286185175626
0.000743214512685207,0.175751062485479,-0.0461014903939181
0.000743214512685207,0.193069772888325,-0.0506521671308202
0.000743214512685207,0.212095088792019,-0.0556109991668652
0.000743214512685207,0.232995181051537,-0.0610098191858858
0.000743214512685207,0.255954792269954,-0.0668818280697116
0.000743214512685207,0.281176869797423,-0.0732614392213788
0.000743214512685207,0.308884359647748,-0.0801840777763539
0.000743214512685207,0.339322177189533,-0.0876859323332698
0.000743214512685207,0.372759372031494,-0.0958036583506753
0.000743214512685207,0.409491506238043,-0.104574034220425
0.000743214512685207,0.449843266896945,-0.114033573257552
0.000743214512685207,0.494171336132384,-0.124218097270335
0.000743214512685207,0.542867543932386,-0.135162279914158
0.000743214512685207,0.596362331659464,-0.146899170480523
0.000743214512685207,0.655128556859551,-0.159459710935261
0.000743214512685207,0.719685673001152,-0.172872260685785
0.000743214512685207,0.79060432109077,-0.187162144533427
0.000743214512685207,0.868511373751353,-0.202351239403308
0.000743214512685207,0.954095476349994,-0.21845761465708
0.000743214512685207,1.04811313415469,-0.235495239081998
0.000743214512685207,1.15139539932645,-0.253473765100995
0.000743214512685207,1.2648552168553,-0.2723983975334
0.000743214512685207,1.38949549437314,-0.292269850590923
0.000743214512685207,1.52641796717523,-0.313084392992706
0.000743214512685207,1.67683293681101,-0.334833977407965
0.000743214512685207,1.84206996932672,-0.357506447141351
0.000743214512685207,2.02358964772516,-0.381085810270613
0.000743214512685207,2.22299648252619,-0.40555256946577
0.000743214512685207,2.44205309454865,-0.430884094526689
0.000743214512685207,2.68269579527973,-0.457055024261524
0.000743214512685207,2.94705170255181,-0.484037684621579
0.000743214512685207,3.23745754281764,-0.511802510892948
0.000743214512685207,3.55648030622313,-0.540318463080368
0.000743214512685207,3.90693993705462,-0.56955342525345
0.000743214512685207,4.29193426012878,-0.599474581415979
0.000743214512685207,4.71486636345739,-0.630048762278413
0.000743214512685207,5.17947467923121,-0.661242759059139
0.000743214512685207,5.6898660290183,-0.693023602035303
0.000743214512685207,6.25055192527397,-0.725358802959058
0.000743214512685207,6.866488450043,-0.758216561623353
0.000743214512685207,7.54312006335462,-0.791565937796149
0.000743214512685207,8.28642772854684,-0.825376990451047
0.000743214512685207,9.10298177991522,-0.859620886724411
0.000743214512685207,10,-0.894269983349335
0.000862098899596333,0.1,-0.0263066313004909
0.000862098899596333,0.109854114198756,-0.0290167124209613
0.000862098899596333,0.120679264063933,-0.0319780815847611
0.000862098899596333,0.132571136559011,-0.0352132125385306
0.000862098899596333,0.145634847750124,-0.0387461642572544
0.000862098899596333,0.159985871960606,-0.0426026048576529
0.000862098899596333,0.175751062485479,-0.0468098163142656
0.000862098899596333,0.193069772888325,-0.0513966755825401
0.000862098899596333,0.212095088792019,-0.0563936074780017
0.000862098899596333,0.232995181051537,-0.0618325045803371
0.000862098899596333,0.255954792269954,-0.0677466095815503
0.000862098899596333,0.281176869797423,-0.07417035593363
0.000862098899596333,0.308884359647748,-0.081139163422899
0.000862098899596333,0.339322177189533,-0.0886891864420384
0.000862098899596333,0.372759372031494,-0.0968570142606369
0.000862098899596333,0.409491506238043,-0.105679324498186
0.000862098899596333,0.449843266896945,-0.115192493217322
0.000862098899596333,0.494171336132384,-0.125432167495618
0.000862098899596333,0.542867543932386,-0.136432808845009
0.000862098899596333,0.596362331659464,-0.148227218262435
0.000862098899596333,0.655128556859551,-0.160846055804798
0.000862098899596333,0.719685673001152,-0.174317369180282
0.000862098899596333,0.79060432109077,-0.188666146748078
0.000862098899596333,0.868511373751353,-0.203913910375968
0.000862098899596333,0.954095476349994,-0.220078362743847
0.000862098899596333,1.04811313415469,-0.237173101907544
0.000862098899596333,1.15139539932645,-0.255207413345658
0.000862098899596333,1.2648552168553,-0.274186146477924
0.000862098899596333,1.38949549437314,-0.29410967900495
0.000862098899596333,1.52641796717523,-0.314973968649279
0.000862098899596333,1.67683293681101,-0.336770688254192
0.000862098899596333,1.84206996932672,-0.359487436970105
0.000862098899596333,2.02358964772516,-0.383108017627532
0.000862098899596333,2.22299648252619,-0.407612768491135
0.000862098899596333,2.44205309454865,-0.432978936467039
0.000862098899596333,2.68269579527973,-0.459181078481079
0.000862098899596333,2.94705170255181,-0.486191478084389
0.000862098899596333,3.23745754281764,-0.513980565258568
0.000862098899596333,3.55648030622313,-0.54251732874332
0.000862098899596333,3.90693993705462,-0.571769711846709
0.000862098899596333,4.29193426012878,-0.601704984480006
0.000862098899596333,4.71486636345739,-0.63229008596156
0.000862098899596333,5.17947467923121,-0.663491934857229
0.000862098899596333,5.6898660290183,-0.695277703694867
0.000862098899596333,6.25055192527397,-0.727615057759531
0.000862098899596333,6.866488450043,-0.76047235831946
0.000862098899596333,7.54312006335462,-0.793818831545026
0.000862098899596333,8.28642772854684,-0.827624705072242
0.000862098899596333,9.10298177991522,-0.861861314648218
0.000862098899596333,10,-0.896501183603064
0.001,0.1,-0.0268650317850643
0.001,0.109854114198756,-0.0296031154088302
0.001,0.120679264063933,-0.0325938683643736
0.001,0.132571136559011,-0.0358598631613397
0.001,0.145634847750124,-0.0394252578540489
0.001,0.159985871960606,-0.0433158174550834
0.001,0.175751062485479,-0.0475589158365427
0.001,0.193069772888325,-0.0521835137483176
0.001,0.212095088792019,-0.0572201083369683
0.001,0.232995181051537,-0.0627006494827132
0.001,0.255954792269954,-0.0686584184412409
0.001,0.281176869797423,-0.0751278647363015
0.001,0.308884359647748,-0.0821443980465036
0.001,0.339322177189533,-0.0897441329996653
0.001,0.372759372031494,-0.097963586341458
0.001,0.409491506238043,-0.106839327865603
0.001,0.449843266896945,-0.116407588714282
0.001,0.494171336132384,-0.12670383309228
0.001,0.542867543932386,-0.137762301927511
0.001,0.596362331659464,-0.14961553938639
0.001,0.655128556859551,-0.162293915206971
0.001,0.719685673001152,-0.17582515734309
0.001,0.79060432109077,-0.190233910235536
0.001,0.868511373751353,-0.205541334004686
0.001,0.954095476349994,-0.221764758924313
0.001,1.04811313415469,-0.238917407702718
0.001,1.15139539932645,-0.257008195465377
0.001,1.2648552168553,-0.276041614083219
0.001,1.38949549437314,-0.296017703861456
0.001,1.52641796717523,-0.316932111868073
0.001,1.67683293681101,-0.338776232611866
0.001,1.84206996932672,-0.361537423621801
0.001,2.02358964772516,-0.385199285924683
0.001,2.22299648252619,-0.409741997589362
0.001,2.44205309454865,-0.435142687453349
0.001,2.68269579527973,-0.46137583585168
0.001,2.94705170255181,-0.488413689551445
0.001,3.23745754281764,-0.516226679040285
0.001,3.55648030622313,-0.544783827682336
0.001,3.90693993705462,-0.574053143893248
0.001,4.29193426012878,-0.60400198925803
0.001,4.71486636345739,-0.634597417300077
0.001,5.17947467923121,-0.665806479309704
0.001,5.6898660290183,-0.697596495184944
0.001,6.25055192527397,-0.729935288580281
0.001,6.866488450043,-0.762791386777521
0.001,7.54312006335462,-0.79613418658252
0.001,8.28642772854684,-0.82993408822131
0.001,9.10298177991522,-0.864162599678814
0.001,10,-0.898792414217574


==> img/DataCSV/Fig5b.csv <==
x1,y1,y2
6.84136259145279e-06,0.1,18.0781279410805
6.84136259145279e-06,0.109854114198756,17.2060460382731
6.84136259145279e-06,0.120679264063933,16.2737735803606
6.84136259145279e-06,0.132571136559011,15.3053729331217
6.84136259145279e-06,0.145634847750124,14.3198122488624
6.84136259145279e-06,0.159985871960606,13.3319071825319
6.84136259145279e-06,0.175751062485479,12.3531096313127
6.84136259145279e-06,0.193069772888325,11.3921644197016
6.84136259145279e-06,0.212095088792019,10.4556508956268
6.84136259145279e-06,0.232995181051537,9.54842929017894
6.84136259145279e-06,0.255954792269954,8.67400959926567
6.84136259145279e-06,0.281176869797423,7.83485846684268
6.84136259145279e-06,0.308884359647748,7.03265999637442
6.84136259145279e-06,0.339322177189533,6.26854666910482
6.84136259145279e-06,0.372759372031494,5.5433206801945
6.84136259145279e-06,0.409491506238043,4.85769642366097
6.84136259145279e-06,0.449843266896945,4.21261963451854
6.84136259145279e-06,0.494171336132384,3.60977113881143
6.84136259145279e-06,0.542867543932386,3.05244068126705
6.84136259145279e-06,0.596362331659464,2.54688302599098
6.84136259145279e-06,0.655128556859551,2.10322754417077
6.84136259145279e-06,0.719685673001152,1.7322702730577
6.84136259145279e-06,0.79060432109077,1.43611564130272
6.84136259145279e-06,0.868511373751353,1.20335307308593
6.84136259145279e-06,0.954095476349994,1.01680545682362
6.84136259145279e-06,1.04811313415469,0.862125600735867
6.84136259145279e-06,1.15139539932645,0.729759075343371
6.84136259145279e-06,1.2648552168553,0.613675528422322
6.84136259145279e-06,1.38949549437314,0.509966363595843
6.84136259145279e-06,1.52641796717523,0.415966382744803
6.84136259145279e-06,1.67683293681101,0.329767523328459
6.84136259145279e-06,1.84206996932672,0.249949370051695
6.84136259145279e-06,2.02358964772516,0.175422701516108
6.84136259145279e-06,2.22299648252619,0.105333219260463
6.84136259145279e-06,2.44205309454865,0.0389989787945434
6.84136259145279e-06,2.68269579527973,-0.0241321811907815
6.84136259145279e-06,2.94705170255181,-0.0845126786736617
6.84136259145279e-06,3.23745754281764,-0.142517003186261
6.84136259145279e-06,3.55648030622313,-0.198457928773234
6.84136259145279e-06,3.90693993705462,-0.252598806257553
6.84136259145279e-06,4.29193426012878,-0.305163063425083
6.84136259145279e-06,4.71486636345739,-0.356341699427669
6.84136259145279e-06,5.17947467923121,-0.406299328723465
6.84136259145279e-06,5.6898660290183,-0.455179153059664
6.84136259145279e-06,6.25055192527397,-0.50310708922523
6.84136259145279e-06,6.866488450043,-0.550195152045148
6.84136259145279e-06,7.54312006335462,-0.596544100832901
6.84136259145279e-06,8.28642772854684,-0.642245322965667
6.84136259145279e-06,9.10298177991522,-0.687381959469735
6.84136259145279e-06,10,-0.732029361199546
7.57396635697276e-06,0.1,17.6475126020661
7.57396635697276e-06,0.109854114198756,16.840371832477
7.57396635697276e-06,0.120679264063933,15.9620042281829
7.57396635697276e-06,0.132571136559011,15.0384785878272
7.57396635697276e-06,0.145634847750124,14.0904105955629
7.57396635697276e-06,0.159985871960606,13.1339608853928
7.57396635697276e-06,0.175751062485479,12.181675396538
7.57396635697276e-06,0.193069772888325,11.2431863081913
7.57396635697276e-06,0.212095088792019,10.3257915506454
7.57396635697276e-06,0.232995181051537,9.43493330914393
7.57396635697276e-06,0.255954792269954,8.57459293121288
7.57396635697276e-06,0.281176869797423,7.74761936325591
7.57396635697276e-06,0.308884359647748,6.95600743481926
7.57396635697276e-06,0.339322177189533,6.20114293005579
7.57396635697276e-06,0.372759372031494,5.48403539609672
7.57396635697276e-06,0.409491506238043,4.80556997472156
7.57396635697276e-06,0.449843266896945,4.16683433206906
7.57396635697276e-06,0.494171336132384,3.56962924711752
7.57396635697276e-06,0.542867543932386,3.0173488249995
7.57396635697276e-06,0.596362331659464,2.51634076591839
7.57396635697276e-06,0.655128556859551,2.07680579004114
7.57396635697276e-06,0.719685673001152,1.70954991101597
7.57396635697276e-06,0.79060432109077,1.41662275288589
7.57396635697276e-06,0.868511373751353,1.18659685710847
7.57396635697276e-06,0.954095476349994,1.0023539102338
7.57396635697276e-06,1.04811313415469,0.849620041402703
7.57396635697276e-06,1.15139539932645,0.718898889907237
7.57396635697276e-06,1.2648552168553,0.604206112727002
7.57396635697276e-06,1.38949549437314,0.501672346115959
7.57396635697276e-06,1.52641796717523,0.408666676820617
7.57396635697276e-06,1.67683293681101,0.323310741256451
7.57396635697276e-06,1.84206996932672,0.244209418873897
7.57396635697276e-06,2.02358964772516,0.170294711435996
7.57396635697276e-06,2.22299648252619,0.100729937263419
7.57396635697276e-06,2.44205309454865,0.0348476775609943
7.57396635697276e-06,2.68269579527973,-0.0278922931563439
7.57396635697276e-06,2.94705170255181,-0.0879325949115718
7.57396635697276e-06,3.23745754281764,-0.145639667953475
7.57396635697276e-06,3.55648030622313,-0.201319660276398
7.57396635697276e-06,3.90693993705462,-0.255230452982376
7.57396635697276e-06,4.29193426012878,-0.30759094461218
7.57396635697276e-06,4.71486636345739,-0.358588373010516
7.57396635697276e-06,5.17947467923121,-0.408384222819697
7.57396635697276e-06,5.6898660290183,-0.457119090396322
7.57396635697276e-06,6.25055192527397,-0.504916727391628
7.57396635697276e-06,6.866488450043,-0.551887356050282
7.57396635697276e-06,7.54312006335462,-0.598130258355706
7.57396635697276e-06,8.28642772854684,-0.643735607636268
7.57396635697276e-06,9.10298177991522,-0.688785544367041
7.57396635697276e-06,10,-0.73335458404073
8.38502061683204e-06,0.1,17.1982457676135
8.38502061683204e-06,0.109854114198756,16.4599594498574
8.38502061683204e-06,0.120679264063933,15.6386307953942
8.38502061683204e-06,0.132571136559011,14.7624758725772
8.38502061683204e-06,0.145634847750124,13.8538791152781
8.38502061683204e-06,0.159985871960606,12.9304475719108
8.38502061683204e-06,0.175751062485479,12.0059046825798
8.38502061683204e-06,0.193069772888325,11.0908378739675
8.38502061683204e-06,0.212095088792019,10.1933187823421
8.38502061683204e-06,0.232995181051537,9.31941559346028
8.38502061683204e-06,0.255954792269954,8.47361620097322
8.38502061683204e-06,0.281176869797423,7.65917984285336
8.38502061683204e-06,0.308884359647748,6.87843423555467
8.38502061683204e-06,0.339322177189533,6.13303599090141
8.38502061683204e-06,0.372759372031494,5.42421584399507
8.38502061683204e-06,0.409491506238043,4.7530406313161
8.38502061683204e-06,0.449843266896945,4.12074867713486
8.38502061683204e-06,0.494171336132384,3.52926782031115
8.38502061683204e-06,0.542867543932386,2.98210255799595
8.38502061683204e-06,0.596362331659464,2.48569865135374
8.38502061683204e-06,0.655128556859551,2.05033079944732
8.38502061683204e-06,0.719685673001152,1.68681160354066
8.38502061683204e-06,0.79060432109077,1.39712969598774
8.38502061683204e-06,0.868511373751353,1.16984207440367
8.38502061683204e-06,0.954095476349994,0.987896622797892
8.38502061683204e-06,1.04811313415469,0.837098899269266
8.38502061683204e-06,1.15139539932645,0.708013745197059
8.38502061683204e-06,1.2648552168553,0.59470407807773
8.38502061683204e-06,1.38949549437314,0.493340083219771
8.38502061683204e-06,1.52641796717523,0.401325015996702
8.38502061683204e-06,1.67683293681101,0.316809919028363
8.38502061683204e-06,1.84206996932672,0.238424629291039
8.38502061683204e-06,2.02358964772516,0.165122054428693
8.38502061683204e-06,2.22299648252619,0.096082858749468
8.38502061683204e-06,2.44205309454865,0.0306539311479574
8.38502061683204e-06,2.68269579527973,-0.0316931867173451
8.38502061683204e-06,2.94705170255181,-0.0913914435931155
8.38502061683204e-06,3.23745754281764,-0.148799323232901
8.38502061683204e-06,3.55648030622313,-0.204216413959516
8.38502061683204e-06,3.90693993705462,-0.25789517345986
8.38502061683204e-06,4.29193426012878,-0.310050002381979
8.38502061683204e-06,4.71486636345739,-0.360864397694296
8.38502061683204e-06,5.17947467923121,-0.410496726866981
8.38502061683204e-06,5.6898660290183,-0.459084988139696
8.38502061683204e-06,6.25055192527397,-0.506750771768913
8.38502061683204e-06,6.866488450043,-0.553602508980182
8.38502061683204e-06,7.54312006335462,-0.599738004720457
8.38502061683204e-06,8.28642772854684,-0.64524621781679
8.38502061683204e-06,9.10298177991522,-0.690208287184467
8.38502061683204e-06,10,-0.73469789134455
9.28292620153652e-06,0.1,16.7286723291202
9.28292620153652e-06,0.109854114198756,16.0634765826263
9.28292620153652e-06,0.120679264063933,15.3025888955161
9.28292620153652e-06,0.132571136559011,14.4765197377998
9.28292620153652e-06,0.145634847750124,13.6095500853063
9.28292620153652e-06,0.159985871960606,12.7208417161244
9.28292620153652e-06,0.175751062485479,11.8253852461422
9.28292620153652e-06,0.193069772888325,10.9347968739041
9.28292620153652e-06,0.212095088792019,10.0579814011872
9.28292620153652e-06,0.232995181051537,9.20168089862123
9.28292620153652e-06,0.255954792269954,8.37092810667611
9.28292620153652e-06,0.281176869797423,7.56942302328254
9.28292620153652e-06,0.308884359647748,6.7998504367172
9.28292620153652e-06,0.339322177189533,6.06415691415829
9.28292620153652e-06,0.372759372031494,5.36380950281821
9.28292620153652e-06,0.409491506238043,4.70006870775649
9.28292620153652e-06,0.449843266896945,4.0743330658454
9.28292620153652e-06,0.494171336132384,3.48866526419446
9.28292620153652e-06,0.542867543932386,2.94668680242665
9.28292620153652e-06,0.596362331659464,2.45494708514886
9.28292620153652e-06,0.655128556859551,2.02379753560213
9.28292620153652e-06,0.719685673001152,1.66405350643586
9.28292620153652e-06,0.79060432109077,1.37763612949452
9.28292620153652e-06,0.868511373751353,1.15308871214578
9.28292620153652e-06,0.954095476349994,0.973433452792866
9.28292620153652e-06,1.04811313415469,0.824561835103924
9.28292620153652e-06,1.15139539932645,0.697103155105211
9.28292620153652e-06,1.2648552168553,0.585168850387342
9.28292620153652e-06,1.38949549437314,0.484968953124165
9.28292620153652e-06,1.52641796717523,0.393940753981316
9.28292620153652e-06,1.67683293681101,0.310264398696781
9.28292620153652e-06,1.84206996932672,0.23259433946838
9.28292620153652e-06,2.02358964772516,0.159904070370089
9.28292620153652e-06,2.22299648252619,0.0913913300100279
9.28292620153652e-06,2.44205309454865,0.0264170964781918
9.28292620153652e-06,2.68269579527973,-0.0355354905592402
9.28292620153652e-06,2.94705170255181,-0.0948898357772707
9.28292620153652e-06,3.23745754281764,-0.151996559810216
9.28292620153652e-06,3.55648030622313,-0.207148758296356
9.28292620153652e-06,3.90693993705462,-0.260593512399336
9.28292620153652e-06,4.29193426012878,-0.312540756761629
9.28292620153652e-06,4.71486636345739,-0.363170268375301
9.28292620153652e-06,5.17947467923121,-0.412637310582468
9.28292620153652e-06,5.6898660290183,-0.461077291116977
9.28292620153652e-06,6.25055192527397,-0.508609642866467
9.28292620153652e-06,6.866488450043,-0.555341007838364
9.28292620153652e-06,7.54312006335462,-0.601367714439714
9.28292620153652e-06,8.28642772854684,-0.646777506712815
9.28292620153652e-06,9.10298177991522,-0.691650521138975
9.28292620153652e-06,10,-0.736059597752249
1.02769835401705e-05,0.1,16.2370104930894
1.02769835401705e-05,0.109854114198756,15.6494828405678
1.02769835401705e-05,0.120679264063933,14.9527244467693
1.02769835401705e-05,0.132571136559011,14.179691631284
1.02769835401705e-05,0.145634847750124,13.3566964034789
1.02769835401705e-05,0.159985871960606,12.5045703075486
1.02769835401705e-05,0.175751062485479,11.6396672574556
1.02769835401705e-05,0.193069772888325,10.7747113256491
1.02769835401705e-05,0.212095088792019,9.91950486492092
1.02769835401705e-05,0.232995181051537,9.08151573718021
1.02769835401705e-05,0.255954792269954,8.26636314209416
1.02769835401705e-05,0.281176869797423,7.47822102205108
1.02769835401705e-05,0.308884359647748,6.72015759219933
1.02769835401705e-05,0.339322177189533,5.99443025852701
1.02769835401705e-05,0.372759372031494,5.30275890197118
1.02769835401705e-05,0.409491506238043,4.6466107896551
1.02769835401705e-05,0.449843266896945,4.02755512908306
1.02769835401705e-05,0.494171336132384,3.44779798872089
1.02769835401705e-05,0.542867543932386,2.9110851137406
1.02769835401705e-05,0.596362331659464,2.42407562862774
1.02769835401705e-05,0.655128556859551,1.99720053393273
1.02769835401705e-05,0.719685673001152,1.64127360477413
1.02769835401705e-05,0.79060432109077,1.35814165512757
1.02769835401705e-05,0.868511373751353,1.13633674078307
1.02769835401705e-05,0.954095476349994,0.958964254930026
1.02769835401705e-05,1.04811313415469,0.812008509650187
1.02769835401705e-05,1.15139539932645,0.686166633540739
1.02769835401705e-05,1.2648552168553,0.575599854271392
1.02769835401705e-05,1.38949549437314,0.476558330981198
1.02769835401705e-05,1.52641796717523,0.386513239655954
1.02769835401705e-05,1.67683293681101,0.303673515948143
1.02769835401705e-05,1.84206996932672,0.226717879961366
1.02769835401705e-05,2.02358964772516,0.154640090575157
1.02769835401705e-05,2.22299648252619,0.0866546880839938
1.02769835401705e-05,2.44205309454865,0.0221365207492907
1.02769835401705e-05,2.68269579527973,-0.039419843381974
1.02769835401705e-05,2.94705170255181,-0.0984283926745014
1.02769835401705e-05,3.23745754281764,-0.155231978633263
1.02769835401705e-05,3.55648030622313,-0.210117271829157
1.02769835401705e-05,3.90693993705462,-0.26332602439931
1.02769835401705e-05,4.29193426012878,-0.315063737419442
1.02769835401705e-05,4.71486636345739,-0.3655064892892
1.02769835401705e-05,5.17947467923121,-0.414806452680804
1.02769835401705e-05,5.6898660290183,-0.463096452782298
1.02769835401705e-05,6.25055192527397,-0.510493769433119
1.02769835401705e-05,6.866488450043,-0.557103257472881
1.02769835401705e-05,7.54312006335462,-0.603019769477452
1.02769835401705e-05,8.28642772854684,-0.648329834597977
1.02769835401705e-05,9.10298177991522,-0.693112586148129
1.02769835401705e-05,10,-0.737440024259508
1.13774889934441e-05,0.1,15.7213477848479
1.13774889934441e-05,0.109854114198756,15.216424265464
1.13774889934441e-05,0.120679264063933,14.5877877891456
1.13774889934441e-05,0.132571136559011,13.8709943921968
1.13774889934441e-05,0.145634847750124,13.0945271847016
1.13774889934441e-05,0.159985871960606,12.2810091081332
1.13774889934441e-05,0.175751062485479,11.4482600403947
1.13774889934441e-05,0.193069772888325,10.6101969627108
1.13774889934441e-05,0.212095088792019,9.77758923256493
1.13774889934441e-05,0.232995181051537,8.95868673699251
1.13774889934441e-05,0.255954792269954,8.15974031087591
1.13774889934441e-05,0.281176869797423,7.38543394034157
1.13774889934441e-05,0.308884359647748,6.63924798670393
1.13774889934441e-05,0.339322177189533,5.92377347348588
1.13774889934441e-05,0.372759372031494,5.24100115875887
1.13774889934441e-05,0.409491506238043,4.59261938541472
1.13774889934441e-05,0.449843266896945,3.98037947507639
1.13774889934441e-05,0.494171336132384,3.40664022458295
1.13774889934441e-05,0.542867543932386,2.87527955860909
1.13774889934441e-05,0.596362331659464,2.3930729301613
1.13774889934441e-05,0.655128556859551,1.97053386680902
1.13774889934441e-05,0.719685673001152,1.61846969616722
1.13774889934441e-05,0.79060432109077,1.33864580906026
1.13774889934441e-05,0.868511373751353,1.11958611056422
1.13774889934441e-05,0.954095476349994,0.944488879534802
1.13774889934441e-05,1.04811313415469,0.799438583868753
1.13774889934441e-05,1.15139539932645,0.675203694959509
1.13774889934441e-05,1.2648552168553,0.565996513577145
1.13774889934441e-05,1.38949549437314,0.46810758932392
1.13774889934441e-05,1.52641796717523,0.379041817422984
1.13774889934441e-05,1.67683293681101,0.297036600359296
1.13774889934441e-05,1.84206996932672,0.220794573891776
1.13774889934441e-05,2.02358964772516,0.149329437905496
1.13774889934441e-05,2.22299648252619,0.081872260806085
1.13774889934441e-05,2.44205309454865,0.0178115414335336
1.13774889934441e-05,2.68269579527973,-0.0433468939401572
1.13774889934441e-05,2.94705170255181,-0.10200774571916
1.13774889934441e-05,3.23745754281764,-0.158506190909933
1.13774889934441e-05,3.55648030622313,-0.213122543285773
1.13774889934441e-05,3.90693993705462,-0.266093274078901
1.13774889934441e-05,4.29193426012878,-0.31761948380647
1.13774889934441e-05,4.71486636345739,-0.367873574159316
1.13774889934441e-05,5.17947467923121,-0.417004641025426
1.13774889934441e-05,5.6898660290183,-0.465142935369296
1.13774889934441e-05,6.25055192527397,-0.51240358860852
1.13774889934441e-05,6.866488450043,-0.558889670725373
1.13774889934441e-05,7.54312006335462,-0.604694559394448
1.13774889934441e-05,8.28642772854684,-0.649903568955022
1.13774889934441e-05,9.10298177991522,-0.69459482896695
1.13774889934441e-05,10,-0.738839498348798
1.25958415025148e-05,0.1,15.179639066427
1.25958415025148e-05,0.109854114198756,14.7626285868932
1.25958415025148e-05,0.120679264063933,14.2064282837845
1.25958415025148e-05,0.132571136559011,13.5493468961138
1.25958415025148e-05,0.145634847750124,12.8221829473356
1.25958415025148e-05,0.159985871960606,12.0494785715942
1.25958415025148e-05,0.175751062485479,11.2506287636832
1.25958415025148e-05,0.193069772888325,10.4408344843771
1.25958415025148e-05,0.212095088792019,9.63190695028158
1.25958415025148e-05,0.232995181051537,8.83293887506095
1.25958415025148e-05,0.255954792269954,8.05086172846637
1.25958415025148e-05,0.281176869797423,7.29090877314139
1.25958415025148e-05,0.308884359647748,6.55700378550959
1.25958415025148e-05,0.339322177189533,5.85209624320207
1.25958415025148e-05,0.372759372031494,5.17846747771397
1.25958415025148e-05,0.409491506238043,4.53804254891234
1.25958415025148e-05,0.449843266896945,3.9327674111072
1.25958415025148e-05,0.494171336132384,3.36516382554829
1.25958415025148e-05,0.542867543932386,2.83925058427775
1.25958415025148e-05,0.596362331659464,2.36192664950906
1.25958415025148e-05,0.655128556859551,1.94379110636222
1.25958415025148e-05,0.719685673001152,1.59563937267032
1.25958415025148e-05,0.79060432109077,1.31914805252299
1.25958415025148e-05,0.868511373751353,1.10283674755709
1.25958415025148e-05,0.954095476349994,0.930007171545207
1.25958415025148e-05,1.04811313415469,0.786851719144002
1.25958415025148e-05,1.15139539932645,0.664213854907944
1.25958415025148e-05,1.2648552168553,0.556358251941428
1.25958415025148e-05,1.38949549437314,0.459616098541777
1.25958415025148e-05,1.52641796717523,0.371525827582313
1.25958415025148e-05,1.67683293681101,0.290352975679984
1.25958415025148e-05,1.84206996932672,0.214823737146742
1.25958415025148e-05,2.02358964772516,0.143971426894802
1.25958415025148e-05,2.22299648252619,0.0770433668713792
1.25958415025148e-05,2.44205309454865,0.0134414862909025
1.25958415025148e-05,2.68269579527973,-0.0473173010726563
1.25958415025148e-05,2.94705170255181,-0.105628536633749
1.25958415025148e-05,3.23745754281764,-0.161819818199573
1.25958415025148e-05,3.55648030622313,-0.216165171692266
1.25958415025148e-05,3.90693993705462,-0.268895836206488
1.25958415025148e-05,4.29193426012878,-0.320208545296389
1.25958415025148e-05,4.71486636345739,-0.370272046343481
1.25958415025148e-05,5.17947467923121,-0.419232372779951
1.25958415025148e-05,5.6898660290183,-0.467217210043891
1.25958415025148e-05,6.25055192527397,-0.514339546075432
1.25958415025148e-05,6.866488450043,-0.560700668580976
1.25958415025148e-05,7.54312006335462,-0.606392481495206
1.25958415025148e-05,8.28642772854684,-0.651499084618771
1.25958415025148e-05,9.10298177991522,-0.696097603326309
1.25958415025148e-05,10,-0.740258354123383
1.39446606582432e-05,0.1,14.6097075827689
1.39446606582432e-05,0.109854114198756,14.2863019005916
1.39446606582432e-05,0.120679264063933,13.8071893686021
1.39446606582432e-05,0.132571136559011,13.2135788938713
1.39446606582432e-05,0.145634847750124,12.5387308490392
1.39446606582432e-05,0.159985871960606,11.8092396653062
1.39446606582432e-05,0.175751062485479,11.0461908590309
1.39446606582432e-05,0.193069772888325,10.2661666351349
1.39446606582432e-05,0.212095088792019,9.48210048174025
1.39446606582432e-05,0.232995181051537,8.70399358741505
1.39446606582432e-05,0.255954792269954,7.9395111223404
1.39446606582432e-05,0.281176869797423,7.19447822864115
1.39446606582432e-05,0.308884359647748,6.4732961151967
1.39446606582432e-05,0.339322177189533,5.77929977695883
1.39446606582432e-05,0.372759372031494,5.11508260822954
1.39446606582432e-05,0.409491506238043,4.48282347127443
1.39446606582432e-05,0.449843266896945,3.88467664300632
1.39446606582432e-05,0.494171336132384,3.32333805579425
1.39446606582432e-05,0.542867543932386,2.80297687902393
1.39446606582432e-05,0.596362331659464,2.33062337793672
1.39446606582432e-05,0.655128556859551,1.91696528540902
1.39446606582432e-05,0.719685673001152,1.5727800012146
1.39446606582432e-05,0.79060432109077,1.29964776128112
1.39446606582432e-05,0.868511373751353,1.08608854908333
1.39446606582432e-05,0.954095476349994,0.915518969302218
1.39446606582432e-05,1.04811313415469,0.774247577444775
1.39446606582432e-05,1.15139539932645,0.653196630578686
1.39446606582432e-05,1.2648552168553,0.546684493375954
1.39446606582432e-05,1.38949549437314,0.451083227387555
1.39446606582432e-05,1.52641796717523,0.36396460673735
1.39446606582432e-05,1.67683293681101,0.283621960141044
1.39446606582432e-05,1.84206996932672,0.208804678599487
1.39446606582432e-05,2.02358964772516,0.138565363894761
1.39446606582432e-05,2.22299648252619,0.0721673159160265
1.39446606582432e-05,2.44205309454865,0.00902567339507119
1.39446606582432e-05,2.68269579527973,-0.0513317337213339
1.39446606582432e-05,2.94705170255181,-0.109291417483946
1.39446606582432e-05,3.23745754281764,-0.165173492497467
1.39446606582432e-05,3.55648030622313,-0.219245766480382
1.39446606582432e-05,3.90693993705462,-0.271734295824377
1.39446606582432e-05,4.29193426012878,-0.322831481322592
1.39446606582432e-05,4.71486636345739,-0.372702438979905
1.39446606582432e-05,5.17947467923121,-0.421490154558719
1.39446606582432e-05,5.6898660290183,-0.469319757057101
1.39446606582432e-05,6.25055192527397,-0.516302096212563
1.39446606582432e-05,6.866488450043,-0.562536680319609
1.39446606582432e-05,7.54312006335462,-0.608113940976153
1.39446606582432e-05,8.28642772854684,-0.653116763920745
1.39446606582432e-05,9.10298177991522,-0.697621270073639
1.39446606582432e-05,10,-0.741696932443699
1.54379174138331e-05,0.1,14.0092504770571
1.54379174138331e-05,0.109854114198756,13.7855273806203
1.54379174138331e-05,0.120679264063933,13.3885044887174
1.54379174138331e-05,0.132571136559011,12.8624261057786
1.54379174138331e-05,0.145634847750124,12.2431598590435
1.54379174138331e-05,0.159985871960606,11.5594895159724
1.54379174138331e-05,0.175751062485479,10.8343123245034
1.54379174138331e-05,0.193069772888325,10.0856951045838
1.54379174138331e-05,0.212095088792019,9.32777978417916
1.54379174138331e-05,0.232995181051537,8.571546733359
1.54379174138331e-05,0.255954792269954,7.82545221575781
1.54379174138331e-05,0.281176869797423,7.09595945553797
1.54379174138331e-05,0.308884359647748,6.38798407103713
1.54379174138331e-05,0.339322177189533,5.70527604191896
1.54379174138331e-05,0.372759372031494,5.05076425859817
1.54379174138331e-05,0.409491506238043,4.42690003991292
1.54379174138331e-05,0.449843266896945,3.8360609511937
1.54379174138331e-05,0.494171336132384,3.28112936165019
1.54379174138331e-05,0.542867543932386,2.76643522361693
1.54379174138331e-05,0.596362331659464,2.29914855431073
1.54379174138331e-05,0.655128556859551,1.89004885658454
1.54379174138331e-05,0.719685673001152,1.54988870246694
1.54379174138331e-05,0.79060432109077,1.2801442138505
1.54379174138331e-05,0.868511373751353,1.06934137848899
1.54379174138331e-05,0.954095476349994,0.901024103087077
1.54379174138331e-05,1.04811313415469,0.761625821422864
1.54379174138331e-05,1.15139539932645,0.642151541372472
1.54379174138331e-05,1.2648552168553,0.536974662881019
1.54379174138331e-05,1.38949549437314,0.442508343516386
1.54379174138331e-05,1.52641796717523,0.356357488231147
1.54379174138331e-05,1.67683293681101,0.276842866790922
1.54379174138331e-05,1.84206996932672,0.202736700355177
1.54379174138331e-05,2.02358964772516,0.133110547241212
1.54379174138331e-05,2.22299648252619,0.0672434086156909
1.54379174138331e-05,2.44205309454865,0.00456341117479104
1.54379174138331e-05,2.68269579527973,-0.0553908709377176
1.54379174138331e-05,2.94705170255181,-0.112997050724773
1.54379174138331e-05,3.23745754281764,-0.168567856312289
1.54379174138331e-05,3.55648030622313,-0.222364947589605
1.54379174138331e-05,3.90693993705462,-0.274609248369414
1.54379174138331e-05,4.29193426012878,-0.325488861512786
1.54379174138331e-05,4.71486636345739,-0.375165295131033
1.54379174138331e-05,5.17947467923121,-0.423778502576833
1.54379174138331e-05,5.6898660290183,-0.471451065897959
1.54379174138331e-05,6.25055192527397,-0.518291702247984
1.54379174138331e-05,6.866488450043,-0.564398143668169
1.54379174138331e-05,7.54312006335462,-0.609859351075322
1.54379174138331e-05,8.28642772854684,-0.654756996835283
1.54379174138331e-05,9.10298177991522,-0.699166197315056
1.54379174138331e-05,10,-0.743155581065439
1.70910787947677e-05,0.1,13.3758508698164
1.70910787947677e-05,0.109854114198756,13.2582671088393
1.70910787947677e-05,0.120679264063933,12.9486944409224
1.70910787947677e-05,0.132571136559011,12.4945258853812
1.70910787947677e-05,0.145634847750124,11.9343760916107
1.70910787947677e-05,0.159985871960606,11.2993570422054
1.70910787947677e-05,0.175751062485479,10.6143038701347
1.70910787947677e-05,0.193069772888325,9.8988772843923
1.70910787947677e-05,0.212095088792019,9.16851962807305
1.70910787947677e-05,0.232995181051537,8.43526642979237
1.70910787947677e-05,0.255954792269954,7.70842699593394
1.70910787947677e-05,0.281176869797423,6.99515267604183
1.70910787947677e-05,0.308884359647748,6.30091364767126
1.70910787947677e-05,0.339322177189533,5.6299069360057
1.70910787947677e-05,0.372759372031494,4.98542246367288
1.70910787947677e-05,0.409491506238043,4.37020436319382
1.70910787947677e-05,0.449843266896945,3.78686984218228
1.70910787947677e-05,0.494171336132384,3.23850112720576
1.70910787947677e-05,0.542867543932386,2.72960033381471
1.70910787947677e-05,0.596362331659464,2.26748637742191
1.70910787947677e-05,0.655128556859551,1.86303364981293
1.70910787947677e-05,0.719685673001152,1.52696232801004
1.70910787947677e-05,0.79060432109077,1.26063657830342
1.70910787947677e-05,0.868511373751353,1.05259505915223
1.70910787947677e-05,0.954095476349994,0.886522393367644
1.70910787947677e-05,1.04811313415469,0.748986114436704
1.70910787947677e-05,1.15139539932645,0.631078109463373
1.70910787947677e-05,1.2648552168553,0.527228187085215
1.70910787947677e-05,1.38949549437314,0.433890814056317
1.70910787947677e-05,1.52641796717523,0.348703802615088
1.70910787947677e-05,1.67683293681101,0.270015003860609
1.70910787947677e-05,1.84206996932672,0.196619098022422
1.70910787947677e-05,2.02358964772516,0.127606267442916
1.70910787947677e-05,2.22299648252619,0.0622709368029012
1.70910787947677e-05,2.44205309454865,5.39984704851269e-05
1.70910787947677e-05,2.68269579527973,-0.059495401876874
1.70910787947677e-05,2.94705170255181,-0.116746109235889
1.70910787947677e-05,3.23745754281764,-0.172003562735022
1.70910787947677e-05,3.55648030622313,-0.225523345562524
1.70910787947677e-05,3.90693993705462,-0.277521299789361
1.70910787947677e-05,4.29193426012878,-0.328181265820207
1.70910787947677e-05,4.71486636345739,-0.377661167925574
1.70910787947677e-05,5.17947467923121,-0.426097942798829
1.70910787947677e-05,5.6898660290183,-0.473611635445963
1.70910787947677e-05,6.25055192527397,-0.520308836412823
1.70910787947677e-05,6.866488450043,-0.566285504953337
1.70910787947677e-05,7.54312006335462,-0.611629133223011
1.70910787947677e-05,8.28642772854684,-0.656420181127239
1.70910787947677e-05,9.10298177991522,-0.70073276055946
1.70910787947677e-05,10,-0.744634654779744
1.89212681049336e-05,0.1,12.7069995617754
1.89212681049336e-05,0.109854114198756,12.7023684976444
1.89212681049336e-05,0.120679264063933,12.4859668685331
1.89212681049336e-05,0.132571136559011,12.1084138215404
1.89212681049336e-05,0.145634847750124,11.6111984772122
1.89212681049336e-05,0.159985871960606,11.0278986158041
1.89212681049336e-05,0.175751062485479,10.385416989281
1.89212681049336e-05,0.193069772888325,9.70512288067564
1.89212681049336e-05,0.212095088792019,9.00385677708849
1.89212681049336e-05,0.232995181051537,8.2947907474962
1.89212681049336e-05,0.255954792269954,7.58815386555658
1.89212681049336e-05,0.281176869797423,6.89183971956866
1.89212681049336e-05,0.308884359647748,6.21191659022029
1.89212681049336e-05,0.339322177189533,5.55306339765523
1.89212681049336e-05,0.372759372031494,4.91895890433731
1.89212681049336e-05,0.409491506238043,4.31266225906045
1.89212681049336e-05,0.449843266896945,3.73704817464303
1.89212681049336e-05,0.494171336132384,3.19541341355193
1.89212681049336e-05,0.542867543932386,2.69244469413204
1.89212681049336e-05,0.596362331659464,2.2356197150372
1.89212681049336e-05,0.655128556859551,1.83591082834245
1.89212681049336e-05,0.719685673001152,1.5039974357466
1.89212681049336e-05,0.79060432109077,1.24112389750218
1.89212681049336e-05,0.868511373751353,1.03584936762419
1.89212681049336e-05,0.954095476349994,0.872013648698775
1.89212681049336e-05,1.04811313415469,0.736328120475783
1.89212681049336e-05,1.15139539932645,0.619975860359228
1.89212681049336e-05,1.2648552168553,0.517444494912284
1.89212681049336e-05,1.38949549437314,0.425230006213373
1.89212681049336e-05,1.52641796717523,0.341002878150019
1.89212681049336e-05,1.67683293681101,0.26313767515933
1.89212681049336e-05,1.84206996932672,0.190451161010841
1.89212681049336e-05,2.02358964772516,0.122051807393117
1.89212681049336e-05,2.22299648252619,0.0572491836037534
1.89212681049336e-05,2.44205309454865,-0.00450327539263194
1.89212681049336e-05,2.68269579527973,-0.0636460257776286
1.89212681049336e-05,2.94705170255181,-0.120539276345935
1.89212681049336e-05,3.23745754281764,-0.175481275499223
1.89212681049336e-05,3.55648030622313,-0.228721601634011
1.89212681049336e-05,3.90693993705462,-0.280471066653711
1.89212681049336e-05,4.29193426012878,-0.330909284651285
1.89212681049336e-05,4.71486636345739,-0.38019062069791
1.89212681049336e-05,5.17947467923121,-0.428449011086088
1.89212681049336e-05,5.6898660290183,-0.475801974122853
1.89212681049336e-05,6.25055192527397,-0.522353980094942
1.89212681049336e-05,6.866488450043,-0.56819921925513
1.89212681049336e-05,7.54312006335462,-0.613423717193663
1.89212681049336e-05,8.28642772854684,-0.658106722501023
1.89212681049336e-05,9.10298177991522,-0.702321342864183
1.89212681049336e-05,10,-0.746134515555229
2.09474422883346e-05,0.1,12.0001309287222
2.09474422883346e-05,0.109854114198756,12.1155774754358
2.09474422883346e-05,0.120679264063933,11.9984189841012
2.09474422883346e-05,0.132571136559011,11.7025218320058
2.09474422883346e-05,0.145634847750124,11.2723550572374
2.09474422883346e-05,0.159985871960606,10.7440939251439
2.09474422883346e-05,0.175751062485479,10.1468400189629
2.09474422883346e-05,0.193069772888325,9.50379043290846
2.09474422883346e-05,0.212095088792019,8.83328703826403
2.09474422883346e-05,0.232995181051537,8.14972528041808
2.09474422883346e-05,0.255954792269954,7.46432567661085
2.09474422883346e-05,0.281176869797423,6.78578245724987
2.09474422883346e-05,0.308884359647748,6.12080916376752
2.09474422883346e-05,0.339322177189533,5.47460445079261
2.09474422883346e-05,0.372759372031494,4.85126617681662
2.09474422883346e-05,0.409491506238043,4.25419270655536
2.09474422883346e-05,0.449843266896945,3.68653575943197
2.09474422883346e-05,0.494171336132384,3.15182268164397
2.09474422883346e-05,0.542867543932386,2.65493838344074
2.09474422883346e-05,0.596362331659464,2.20353001036373
2.09474422883346e-05,0.655128556859551,1.80867084363992
2.09474422883346e-05,0.719685673001152,1.48099026342664
2.09474422883346e-05,0.79060432109077,1.2216050725809
2.09474422883346e-05,0.868511373751353,1.01910402577549
2.09474422883346e-05,0.954095476349994,0.857497663218105
2.09474422883346e-05,1.04811313415469,0.723651503967393
2.09474422883346e-05,1.15139539932645,0.608844323451595
2.09474422883346e-05,1.2648552168553,0.507623018270767
2.09474422883346e-05,1.38949549437314,0.416525287909122
2.09474422883346e-05,1.52641796717523,0.333254041341647
2.09474422883346e-05,1.67683293681101,0.256210180501541
2.09474422883346e-05,1.84206996932672,0.184232172857449
2.09474422883346e-05,2.02358964772516,0.116446442605855
2.09474422883346e-05,2.22299648252619,0.0521774235962435
2.09474422883346e-05,2.44205309454865,-0.00910913051320329
2.09474422883346e-05,2.68269579527973,-0.0678434519279838
2.09474422883346e-05,2.94705170255181,-0.124377245844736
2.09474422883346e-05,3.23745754281764,-0.179001669031745
2.09474422883346e-05,3.55648030622313,-0.231960367812175
2.09474422883346e-05,3.90693993705462,-0.283459176258864
2.09474422883346e-05,4.29193426012878,-0.333673518989154
2.09474422883346e-05,4.71486636345739,-0.382754227124833
2.09474422883346e-05,5.17947467923121,-0.430832253342292
2.09474422883346e-05,5.6898660290183,-0.478022600043805
2.09474422883346e-05,6.25055192527397,-0.524427623992477
2.09474422883346e-05,6.866488450043,-0.570139750560886
2.09474422883346e-05,7.54312006335462,-0.615243541258476
2.09474422883346e-05,8.28642772854684,-0.659817034750898
2.09474422883346e-05,9.10298177991522,-0.703932334982221
2.09474422883346e-05,10,-0.747655532681769
2.31905882834933e-05,0.1,11.2526799993225
2.31905882834933e-05,0.109854114198756,11.4955616265275
2.31905882834933e-05,0.120679264063933,11.4840450677032
2.31905882834933e-05,0.132571136559011,11.2751785247658
2.31905882834933e-05,0.145634847750124,10.9164803033604
2.31905882834933e-05,0.159985871960606,10.4468422413536
2.31905882834933e-05,0.175751062485479,9.89769429935518
2.31905882834933e-05,0.193069772888325,9.29418379004546
2.31905882834933e-05,0.212095088792019,8.65626221189745
2.31905882834933e-05,0.232995181051537,7.99964059787361
2.31905882834933e-05,0.255954792269954,7.33660765293426
2.31905882834933e-05,0.281176869797423,6.6767211379473
2.31905882834933e-05,0.308884359647748,6.02739084018602
2.31905882834933e-05,0.339322177189533,5.39437618353764
2.31905882834933e-05,0.372759372031494,4.78222701079128
2.31905882834933e-05,0.409491506238043,4.19470725939274
2.31905882834933e-05,0.449843266896945,3.63526693338553
2.31905882834933e-05,0.494171336132384,3.10768149923966
2.31905882834933e-05,0.542867543932386,2.6170488933463
2.31905882834933e-05,0.596362331659464,2.17119718689597
2.31905882834933e-05,0.655128556859551,1.78130338956548
2.31905882834933e-05,0.719685673001152,1.4579367002119
2.31905882834933e-05,0.79060432109077,1.20207884448066
2.31905882834933e-05,0.868511373751353,1.00235869180995
2.31905882834933e-05,0.954095476349994,0.842974213665476
2.31905882834933e-05,1.04811313415469,0.710955929434563
2.31905882834933e-05,1.15139539932645,0.597683032544829
2.31905882834933e-05,1.2648552168553,0.49776319276674
2.31905882834933e-05,1.38949549437314,0.407776028452252
2.31905882834933e-05,1.52641796717523,0.325456617510453
2.31905882834933e-05,1.67683293681101,0.249231816166427
2.31905882834933e-05,1.84206996932672,0.17796141158227
2.31905882834933e-05,2.02358964772516,0.110789441478112
2.31905882834933e-05,2.22299648252619,0.0470549229903624
2.31905882834933e-05,2.44205309454865,-0.0137642963039786
2.31905882834933e-05,2.68269579527973,-0.0720883996145039
2.31905882834933e-05,2.94705170255181,-0.128260721982949
2.31905882834933e-05,3.23745754281764,-0.182565428492703
2.31905882834933e-05,3.55648030622313,-0.235240306951692
2.31905882834933e-05,3.90693993705462,-0.286486266727395
2.31905882834933e-05,4.29193426012878,-0.336474580512244
2.31905882834933e-05,4.71486636345739,-0.385352571358717
2.31905882834933e-05,5.17947467923121,-0.433248225656989
2.31905882834933e-05,5.6898660290183,-0.480274041166957
2.31905882834933e-05,6.25055192527397,-0.52653026826707
2.31905882834933e-05,6.866488450043,-0.572107571919295
2.31905882834933e-05,7.54312006335462,-0.617089052338782
2.31905882834933e-05,8.28642772854684,-0.661551539912274
2.31905882834933e-05,9.10298177991522,-0.705566135510821
2.31905882834933e-05,10,-0.749198082915956
2.56739404043612e-05,0.1,10.4621717481619
2.56739404043612e-05,0.109854114198756,10.8399481023973
2.56739404043612e-05,0.120679264063933,10.9407510063169
2.56739404043612e-05,0.132571136559011,10.8246129502583
2.56739404043612e-05,0.145634847750124,10.5421140361039
2.56739404043612e-05,0.159985871960606,10.1349593884487
2.56739404043612e-05,0.175751062485479,9.63703059138832
2.56739404043612e-05,0.193069772888325,9.07554862677985
2.56739404043612e-05,0.212095088792019,8.47218698424178
2.56739404043612e-05,0.232995181051537,7.84406960180422
2.56739404043612e-05,0.255954792269954,7.20463521046473
2.56739404043612e-05,0.281176869797423,6.56437262937221
2.56739404043612e-05,0.308884359647748,5.93144290398835
2.56739404043612e-05,0.339322177189533,5.31221066078095
2.56739404043612e-05,0.372759372031494,4.71171343606747
2.56739404043612e-05,0.409491506238043,4.13410942157199
2.56739404043612e-05,0.449843266896945,3.58317010729775
2.56739404043612e-05,0.494171336132384,3.06293823286173
2.56739404043612e-05,0.542867543932386,2.57874094075618
2.56739404043612e-05,0.596362331659464,2.13859955297857
2.56739404043612e-05,0.655128556859551,1.75379735635983
2.56739404043612e-05,0.719685673001152,1.4348322561962
2.56739404043612e-05,0.79060432109077,1.18254377332298
2.56739404043612e-05,0.868511373751353,0.985612949982929
2.56739404043612e-05,0.954095476349994,0.828443055844625
2.56739404043612e-05,1.04811313415469,0.698241060972454
2.56739404043612e-05,1.15139539932645,0.586491526353637
2.56739404043612e-05,1.2648552168553,0.487864458435137
2.56739404043612e-05,1.38949549437314,0.39898159924424
2.56739404043612e-05,1.52641796717523,0.317609931398274
2.56739404043612e-05,1.67683293681101,0.24220187539188
2.56739404043612e-05,1.84206996932672,0.17163815007448
2.56739404043612e-05,2.02358964772516,0.105080065579003
2.56739404043612e-05,2.22299648252619,0.04188093983203
2.56739404043612e-05,2.44205309454865,-0.0184695113617702
2.56739404043612e-05,2.68269579527973,-0.076381598055584
2.56739404043612e-05,2.94705170255181,-0.132190419457206
2.56739404043612e-05,3.23745754281764,-0.1861732498045
2.56739404043612e-05,3.55648030622313,-0.238562092817597
2.56739404043612e-05,3.90693993705462,-0.289552987099727
2.56739404043612e-05,4.29193426012878,-0.33931309170786
2.56739404043612e-05,4.71486636345739,-0.387986248157095
2.56739404043612e-05,5.17947467923121,-0.435697494446248
2.56739404043612e-05,5.6898660290183,-0.482556835441795
2.56739404043612e-05,6.25055192527397,-0.528662422696105
2.56739404043612e-05,6.866488450043,-0.574103165594483
2.56739404043612e-05,7.54312006335462,-0.6189607061598
2.56739404043612e-05,8.28642772854684,-0.663310668414152
2.56739404043612e-05,9.10298177991522,-0.707223151041585
2.56739404043612e-05,10,-0.750762550628444
2.8423220999351e-05,0.1,9.62636070073529
2.8423220999351e-05,0.109854114198756,10.1463837633589
2.8423220999351e-05,0.120679264063933,10.3663792511407
2.8423220999351e-05,0.132571136559011,10.3489633729539
2.8423220999351e-05,0.145634847750124,10.1477027626545
2.8423220999351e-05,0.159985871960606,9.80717584207637
2.8423220999351e-05,0.175751062485479,9.36382597516761
2.8423220999351e-05,0.193069772888325,8.84706911944298
2.8423220999351e-05,0.212095088792019,8.28041582469619
2.8423220999351e-05,0.232995181051537,7.68250482171242
2.8423220999351e-05,0.255954792269954,7.06801169222549
2.8423220999351e-05,0.281176869797423,6.4484285729587
2.8423220999351e-05,0.308884359647748,5.83272698074386
2.8423220999351e-05,0.339322177189533,5.22792477249761
2.8423220999351e-05,0.372759372031494,4.63958589883033
2.8423220999351e-05,0.409491506238043,4.07229398595621
2.8423220999351e-05,0.449843266896945,3.53016728931227
2.8423220999351e-05,0.494171336132384,3.01753672657041
2.8423220999351e-05,0.542867543932386,2.53997627676463
2.8423220999351e-05,0.596362331659464,2.10571370783533
2.8423220999351e-05,0.655128556859551,1.7261407851383
2.8423220999351e-05,0.719685673001152,1.41167202981717
2.8423220999351e-05,0.79060432109077,1.1629982153838
2.8423220999351e-05,0.868511373751353,0.968866298840569
2.8423220999351e-05,0.954095476349994,0.813903920429831
2.8423220999351e-05,1.04811313415469,0.685506561505391
2.8423220999351e-05,1.15139539932645,0.57526934895573
2.8423220999351e-05,1.2648552168553,0.47792626048671
2.8423220999351e-05,1.38949549437314,0.39014137451777
2.8423220999351e-05,1.52641796717523,0.309713307810981
2.8423220999351e-05,1.67683293681101,0.235119648903545
2.8423220999351e-05,1.84206996932672,0.165261656510909
2.8423220999351e-05,2.02358964772516,0.0993175699672654
2.8423220999351e-05,2.22299648252619,0.0366547242314599
2.8423220999351e-05,2.44205309454865,-0.023225523316319
2.8423220999351e-05,2.68269579527973,-0.080723786315955
2.8423220999351e-05,2.94705170255181,-0.136167063380822
2.8423220999351e-05,3.23745754281764,-0.189825839668559
2.8423220999351e-05,3.55648030622313,-0.241926410139856
2.8423220999351e-05,3.90693993705462,-0.292659997418639
2.8423220999351e-05,4.29193426012878,-0.342189685979993
2.8423220999351e-05,4.71486636345739,-0.390655863007938
2.8423220999351e-05,5.17947467923121,-0.438180636590574
2.8423220999351e-05,5.6898660290183,-0.48487153095535
2.8423220999351e-05,6.25055192527397,-0.530824606824194
2.8423220999351e-05,6.866488450043,-0.576127023219794
2.8423220999351e-05,7.54312006335462,-0.620858967404989
2.8423220999351e-05,8.28642772854684,-0.665094859232249
2.8423220999351e-05,9.10298177991522,-0.708903796311596
2.8423220999351e-05,10,-0.752349327952489
3.14669068812169e-05,0.1,8.74345200799289
3.14669068812169e-05,0.109854114198756,9.41262949371129
3.14669068812169e-05,0.120679264063933,9.75874934209619
3.14669068812169e-05,0.132571136559011,9.84629346859489
3.14669068812169e-05,0.145634847750124,9.73160462240822
3.14669068812169e-05,0.159985871960606,9.46213656693698
3.14669068812169e-05,0.175751062485479,9.07698155060733
3.14669068812169e-05,0.193069772888325,8.60786495249928
3.14669068812169e-05,0.212095088792019,8.0802499809758
3.14669068812169e-05,0.232995181051537,7.51439569717252
3.14669068812169e-05,0.255954792269954,6.92630604480578
3.14669068812169e-05,0.281176869797423,6.32855346675272
3.14669068812169e-05,0.308884359647748,5.73098349590947
3.14669068812169e-05,0.339322177189533,5.14131902201494
3.14669068812169e-05,0.372759372031494,4.56569233021899
3.14669068812169e-05,0.409491506238043,4.00914633808869
3.14669068812169e-05,0.449843266896945,3.47617358609795
3.14669068812169e-05,0.494171336132384,2.97141597025029
3.14669068812169e-05,0.542867543932386,2.50071349478446
3.14669068812169e-05,0.596362331659464,2.07251445136474
3.14669068812169e-05,0.655128556859551,1.69832082376049
3.14669068812169e-05,0.719685673001152,1.3884506731164
3.14669068812169e-05,0.79060432109077,1.14344029741975
3.14669068812169e-05,0.868511373751353,0.952118137771366
3.14669068812169e-05,0.954095476349994,0.799356508003512
3.14669068812169e-05,1.04811313415469,0.672752091775447
3.14669068812169e-05,1.15139539932645,0.564016050182533
3.14669068812169e-05,1.2648552168553,0.46794805006533
3.14669068812169e-05,1.38949549437314,0.381254732108519
3.14669068812169e-05,1.52641796717523,0.301766072299362
3.14669068812169e-05,1.67683293681101,0.227984425480338
3.14669068812169e-05,1.84206996932672,0.158831194808108
3.14669068812169e-05,2.02358964772516,0.0935012035391292
3.14669068812169e-05,2.22299648252619,0.0313755186178266
3.14669068812169e-05,2.44205309454865,-0.0280330886566205
3.14669068812169e-05,2.68269579527973,-0.0851157132028504
3.14669068812169e-05,2.94705170255181,-0.140191389238586
3.14669068812169e-05,3.23745754281764,-0.193523915568868
3.14669068812169e-05,3.55648030622313,-0.24533395465706
3.14669068812169e-05,3.90693993705462,-0.295807968805075
3.14669068812169e-05,4.29193426012878,-0.345105007750295
3.14669068812169e-05,4.71486636345739,-0.393362032249984
3.14669068812169e-05,5.17947467923121,-0.440698239569336
3.14669068812169e-05,5.6898660290183,-0.48721868607626
3.14669068812169e-05,6.25055192527397,-0.533017350113173
3.14669068812169e-05,6.866488450043,-0.578179645951055
3.14669068812169e-05,7.54312006335462,-0.622784309870187
3.14669068812169e-05,8.28642772854684,-0.666904560042728
3.14669068812169e-05,9.10298177991522,-0.710608494355748
3.14669068812169e-05,10,-0.753958814934139
3.48365242874405e-05,0.1,7.81246099919101
3.48365242874405e-05,0.109854114198756,8.63670862887442
3.48365242874405e-05,0.120679264063933,9.11572208259669
3.48365242874405e-05,0.132571136559011,9.31461957023741
3.48365242874405e-05,0.145634847750124,9.29209968116073
3.48365242874405e-05,0.159985871960606,9.09840347068541
3.48365242874405e-05,0.175751062485479,8.77532139822114
3.48365242874405e-05,0.193069772888325,8.35698890066957
3.48365242874405e-05,0.212095088792019,7.87093470446155
3.48365242874405e-05,0.232995181051537,7.3391459208071
3.48365242874405e-05,0.255954792269954,6.77905047661692
3.48365242874405e-05,0.281176869797423,6.20438269871816
3.48365242874405e-05,0.308884359647748,5.62593007698562
3.48365242874405e-05,0.339322177189533,5.05217626212396
3.48365242874405e-05,0.372759372031494,4.48986717249434
3.48365242874405e-05,0.409491506238043,3.94454172937508
3.48365242874405e-05,0.449843266896945,3.4210966856966
3.48365242874405e-05,0.494171336132384,2.92450976150247
3.48365242874405e-05,0.542867543932386,2.46090784197464
3.48365242874405e-05,0.596362331659464,2.03897470064588
3.48365242874405e-05,0.655128556859551,1.67032368515569
3.48365242874405e-05,0.719685673001152,1.36516235482798
3.48365242874405e-05,0.79060432109077,1.12386788806477
3.48365242874405e-05,0.868511373751353,0.935367751629839
3.48365242874405e-05,0.954095476349994,0.784800483192293
3.48365242874405e-05,1.04811313415469,0.659977309005924
3.48365242874405e-05,1.15139539932645,0.552731185928145
3.48365242874405e-05,1.2648552168553,0.457929285010194
3.48365242874405e-05,1.38949549437314,0.372321054258344
3.48365242874405e-05,1.52641796717523,0.29376755187757
3.48365242874405e-05,1.67683293681101,0.220795492557692
3.48365242874405e-05,1.84206996932672,0.152346025108847
3.48365242874405e-05,2.02358964772516,0.0876302094066525
3.48365242874405e-05,2.22299648252619,0.0260425580214262
3.48365242874405e-05,2.44205309454865,-0.0328929725336816
3.48365242874405e-05,2.68269579527973,-0.0895581371415657
3.48365242874405e-05,2.94705170255181,-0.144264142824258
3.48365242874405e-05,3.23745754281764,-0.197268205761706
3.48365242874405e-05,3.55648030622313,-0.248785433148592
3.48365242874405e-05,3.90693993705462,-0.298997583525234
3.48365242874405e-05,4.29193426012878,-0.348059712552378
3.48365242874405e-05,4.71486636345739,-0.396105383187743
3.48365242874405e-05,5.17947467923121,-0.4432509015912
3.48365242874405e-05,5.6898660290183,-0.489598869596065
3.48365242874405e-05,6.25055192527397,-0.535241192090485
3.48365242874405e-05,6.866488450043,-0.580261544618891
3.48365242874405e-05,7.54312006335462,-0.624737216617763
3.48365242874405e-05,8.28642772854684,-0.668740227376497
3.48365242874405e-05,9.10298177991522,-0.712337676659775
3.48365242874405e-05,10,-0.755591419683747
3.85669754262957e-05,0.1,6.83382388811417
3.85669754262957e-05,0.109854114198756,7.81714456595009
3.85669754262957e-05,0.120679264063933,8.43530052104852
3.85669754262957e-05,0.132571136559011,8.75195455910628
3.85669754262957e-05,0.145634847750124,8.82740816955938
3.85669754262957e-05,0.159985871960606,8.71446175385992
3.85669754262957e-05,0.175751062485479,8.45759345890443
3.85669754262957e-05,0.193069772888325,8.09342533658822
3.85669754262957e-05,0.212095088792019,7.65165689628852
3.85669754262957e-05,0.232995181051537,7.15611094713741
3.85669754262957e-05,0.255954792269954,6.6257381574269
3.85669754262957e-05,0.281176869797423,6.07552056478921
3.85669754262957e-05,0.308884359647748,5.51725991918679
3.85669754262957e-05,0.339322177189533,4.96026039163669
3.85669754262957e-05,0.372759372031494,4.41193037139914
3.85669754262957e-05,0.409491506238043,3.87834452631414
3.85669754262957e-05,0.449843266896945,3.36483632803843
3.85669754262957e-05,0.494171336132384,2.87674636700388
3.85669754262957e-05,0.542867543932386,2.42051103940175
3.85669754262957e-05,0.596362331659464,2.00506541690122
3.85669754262957e-05,0.655128556859551,1.64213460942284
3.85669754262957e-05,0.719685673001152,1.34180072131345
3.85669754262957e-05,0.79060432109077,1.10427856600524
3.85669754262957e-05,0.868511373751353,0.918614293160027
3.85669754262957e-05,0.954095476349994,0.770235467743934
3.85669754262957e-05,1.04811313415469,0.647181865173809
3.85669754262957e-05,1.15139539932645,0.541414318352327
3.85669754262957e-05,1.2648552168553,0.447869430615088
3.85669754262957e-05,1.38949549437314,0.363339728448356
3.85669754262957e-05,1.52641796717523,0.285717075780656
3.85669754262957e-05,1.67683293681101,0.213552136869596
3.85669754262957e-05,1.84206996932672,0.145805404305195
3.85669754262957e-05,2.02358964772516,0.0817038253092671
3.85669754262957e-05,2.22299648252619,0.0206550703843298
3.85669754262957e-05,2.44205309454865,-0.0378059485380789
3.85669754262957e-05,2.68269579527973,-0.094051826029758
3.85669754262957e-05,2.94705170255181,-0.14838608016034
3.85669754262957e-05,3.23745754281764,-0.20105944925001
3.85669754262957e-05,3.55648030622313,-0.252281563454819
3.85669754262957e-05,3.90693993705462,-0.302229535047225
3.85669754262957e-05,4.29193426012878,-0.351054467117971
3.85669754262957e-05,4.71486636345739,-0.398886554200624
3.85669754262957e-05,5.17947467923121,-0.445839231720083
3.85669754262957e-05,5.6898660290183,-0.49201266086733
3.85669754262957e-05,6.25055192527397,-0.53749668249535
3.85669754262957e-05,6.866488450043,-0.582373239879955
3.85669754262957e-05,7.54312006335462,-0.626718180130319
3.85669754262957e-05,8.28642772854684,-0.670602326773463
3.85669754262957e-05,9.10298177991522,-0.714091783314365
3.85669754262957e-05,10,-0.757247558528559
4.26968999909313e-05,0.1,5.81050569287247
4.26968999909313e-05,0.109854114198756,6.95335343857852
4.26968999909313e-05,0.120679264063933,7.71579014427365
4.26968999909313e-05,0.132571136559011,8.15637732110454
4.26968999909313e-05,0.145634847750124,8.33572062227022
4.26968999909313e-05,0.159985871960606,8.30873204833255
4.26968999909313e-05,0.175751062485479,8.12247328824434
4.26968999909313e-05,0.193069772888325,7.81609016621575
4.26968999909313e-05,0.212095088792019,7.42154344636954
4.26968999909313e-05,0.232995181051537,6.96459581864704
4.26968999909313e-05,0.255954792269954,6.46582104511357
4.26968999909313e-05,0.281176869797423,5.94153832174022
4.26968999909313e-05,0.308884359647748,5.40464014494215
4.26968999909313e-05,0.339322177189533,4.8653150316209
4.26968999909313e-05,0.372759372031494,4.33168634795891
4.26968999909313e-05,0.409491506238043,3.81040744595907
4.26968999909313e-05,0.449843266896945,3.30728377190599
4.26968999909313e-05,0.494171336132384,2.82804819151716
4.26968999909313e-05,0.542867543932386,2.37947111816186
4.26968999909313e-05,0.596362331659464,1.97075554762791
4.26968999909313e-05,0.655128556859551,1.61373783129927
4.26968999909313e-05,0.719685673001152,1.31835885539684
4.26968999909313e-05,0.79060432109077,1.08466958461698
4.26968999909313e-05,0.868511373751353,0.901856762911943
4.26968999909313e-05,0.954095476349994,0.755661032361931
4.26968999909313e-05,1.04811313415469,0.634365404807883
4.26968999909313e-05,1.15139539932645,0.530065015947296
4.26968999909313e-05,1.2648552168553,0.437767960374815
4.26968999909313e-05,1.38949549437314,0.354310148260266
4.26968999909313e-05,1.52641796717523,0.277613976260573
4.26968999909313e-05,1.67683293681101,0.206253645130545
4.26968999909313e-05,1.84206996932672,0.139208586598853
4.26968999909313e-05,2.02358964772516,0.0757212840590882
4.26968999909313e-05,2.22299648252619,0.0152122769015865
4.26968999909313e-05,2.44205309454865,-0.0427727984511574
4.26968999909313e-05,2.68269579527973,-0.0985975570688631
4.26968999909313e-05,2.94705170255181,-0.152557967398229
4.26968999909313e-05,3.23745754281764,-0.204898395742008
4.26968999909313e-05,3.55648030622313,-0.255823074483727
4.26968999909313e-05,3.90693993705462,-0.305504528087383
4.26968999909313e-05,4.29193426012878,-0.354089949454699
4.26968999909313e-05,4.71486636345739,-0.401706194845119
4.26968999909313e-05,5.17947467923121,-0.448463849996213
4.26968999909313e-05,5.6898660290183,-0.494460649938134
4.26968999909313e-05,6.25055192527397,-0.539784381422712
4.26968999909313e-05,6.866488450043,-0.584515262366646
4.26968999909313e-05,7.54312006335462,-0.628727702463642
4.26968999909313e-05,8.28642772854684,-0.672491332937024
4.26968999909313e-05,9.10298177991522,-0.715871263169392
4.26968999909313e-05,10,-0.758927656166343
4.72690753860004e-05,0.1,4.75021947718821
4.72690753860004e-05,0.109854114198756,6.0463264200724
4.72690753860004e-05,0.120679264063933,6.95605866035403
4.72690753860004e-05,0.132571136559011,7.52614256242538
4.72690753860004e-05,0.145634847750124,7.81524611840126
4.72690753860004e-05,0.159985871960606,7.87959119828183
4.72690753860004e-05,0.175751062485479,7.76857209008225
4.72690753860004e-05,0.193069772888325,7.52383291837092
4.72690753860004e-05,0.212095088792019,7.17966065546177
4.72690753860004e-05,0.232995181051537,6.76385352521763
4.72690753860004e-05,0.255954792269954,6.29870796301716
4.72690753860004e-05,0.281176869797423,5.80197234743286
4.72690753860004e-05,0.308884359647748,5.28771020150706
4.72690753860004e-05,0.339322177189533,4.76706220980663
4.72690753860004e-05,0.372759372031494,4.24892296939548
4.72690753860004e-05,0.409491506238043,3.74057079254748
4.72690753860004e-05,0.449843266896945,3.24832127094762
4.72690753860004e-05,0.494171336132384,2.77833146586488
4.72690753860004e-05,0.542867543932386,2.33773228097278
4.72690753860004e-05,0.596362331659464,1.93601198975007
4.72690753860004e-05,0.655128556859551,1.58511655489652
4.72690753860004e-05,0.719685673001152,1.29482923321703
4.72690753860004e-05,0.79060432109077,1.06503783273179
4.72690753860004e-05,0.868511373751353,0.885093986298024
4.72690753860004e-05,0.954095476349994,0.741076687080764
4.72690753860004e-05,1.04811313415469,0.621527562215943
4.72690753860004e-05,1.15139539932645,0.51868285343233
4.72690753860004e-05,1.2648552168553,0.427624356707954
4.72690753860004e-05,1.38949549437314,0.345231714262029
4.72690753860004e-05,1.52641796717523,0.269457589420862
4.72690753860004e-05,1.67683293681101,0.198899304757905
4.72690753860004e-05,1.84206996932672,0.132554824100548
4.72690753860004e-05,2.02358964772516,0.0696818140216291
4.72690753860004e-05,2.22299648252619,0.00971339239384165
4.72690753860004e-05,2.44205309454865,-0.0477943119686216
4.72690753860004e-05,2.68269579527973,-0.103196116571699
4.72690753860004e-05,2.94705170255181,-0.156780580698212
4.72690753860004e-05,3.23745754281764,-0.208785805592216
4.72690753860004e-05,3.55648030622313,-0.259410706203318
4.72690753860004e-05,3.90693993705462,-0.308823278644795
4.72690753860004e-05,4.29193426012878,-0.357166848914498
4.72690753860004e-05,4.71486636345739,-0.404564965950002
4.72690753860004e-05,5.17947467923121,-0.451125387551448
4.72690753860004e-05,5.6898660290183,-0.496943437682501
4.72690753860004e-05,6.25055192527397,-0.542104859463987
4.72690753860004e-05,6.866488450043,-0.586688152834895
4.72690753860004e-05,7.54312006335462,-0.630766295398726
4.72690753860004e-05,8.28642772854684,-0.674407729888166
4.72690753860004e-05,9.10298177991522,-0.717676573988868
4.72690753860004e-05,10,-0.760632145819967
5.23308598123507e-05,0.1,3.67060955131096
5.23308598123507e-05,0.109854114198756,5.09990822333497
5.23308598123507e-05,0.120679264063933,6.15597352117884
5.23308598123507e-05,0.132571136559011,6.85985675378318
5.23308598123507e-05,0.145634847750124,7.26428868382821
5.23308598123507e-05,0.159985871960606,7.42540609490298
5.23308598123507e-05,0.175751062485479,7.39445112956352
5.23308598123507e-05,0.193069772888325,7.21544205073654
5.23308598123507e-05,0.212095088792019,6.92501530321545
5.23308598123507e-05,0.232995181051537,6.55308420682748
5.23308598123507e-05,0.255954792269954,6.12376310432177
5.23308598123507e-05,0.281176869797423,5.65632251243584
5.23308598123507e-05,0.308884359647748,5.16608036044026
5.23308598123507e-05,0.339322177189533,4.66520109431761
5.23308598123507e-05,0.372759372031494,4.16341054761127
5.23308598123507e-05,0.409491506238043,3.66866171675582
5.23308598123507e-05,0.449843266896945,3.18782157645698
5.23308598123507e-05,0.494171336132384,2.72750596926414
5.23308598123507e-05,0.542867543932386,2.29523480161793
5.23308598123507e-05,0.596362331659464,1.900799581017
5.23308598123507e-05,0.655128556859551,1.55625293794894
5.23308598123507e-05,0.719685673001152,1.27120367926757
5.23308598123507e-05,0.79060432109077,1.04537979118613
5.23308598123507e-05,0.868511373751353,0.868324587395511
5.23308598123507e-05,0.954095476349994,0.726481869928514
5.23308598123507e-05,1.04811313415469,0.608667958024315
5.23308598123507e-05,1.15139539932645,0.507267411431813
5.23308598123507e-05,1.2648552168553,0.417438111640613
5.23308598123507e-05,1.38949549437314,0.336103834914327
5.23308598123507e-05,1.52641796717523,0.261247256089936
5.23308598123507e-05,1.67683293681101,0.191488404636609
5.23308598123507e-05,1.84206996932672,0.125843367469085
5.23308598123507e-05,2.02358964772516,0.0635846396335397
5.23308598123507e-05,2.22299648252619,0.00415762571302847
5.23308598123507e-05,2.44205309454865,-0.0528712863948236
5.23308598123507e-05,2.68269579527973,-0.107848299744694
5.23308598123507e-05,2.94705170255181,-0.161054706087559
5.23308598123507e-05,3.23745754281764,-0.21272244972444
5.23308598123507e-05,3.55648030622313,-0.263045209618844
5.23308598123507e-05,3.90693993705462,-0.312186514023174
5.23308598123507e-05,4.29193426012878,-0.360285866251897
5.23308598123507e-05,4.71486636345739,-0.407463539703246
5.23308598123507e-05,5.17947467923121,-0.453824486718527
5.23308598123507e-05,5.6898660290183,-0.49946163592605
5.23308598123507e-05,6.25055192527397,-0.544458697844747
5.23308598123507e-05,6.866488450043,-0.588892462309776
5.23308598123507e-05,7.54312006335462,-0.632834480592452
5.23308598123507e-05,8.28642772854684,-0.676352011118963
5.23308598123507e-05,9.10298177991522,-0.719508182605759
5.23308598123507e-05,10,-0.762361469392562
5.79346827992104e-05,0.1,2.61475636682213
5.79346827992104e-05,0.109854114198756,4.12348200404368
5.79346827992104e-05,0.120679264063933,5.31718293268752
5.79346827992104e-05,0.132571136559011,6.15676794585193
5.79346827992104e-05,0.145634847750124,6.68136889930842
5.79346827992104e-05,0.159985871960606,6.94458759579342
5.79346827992104e-05,0.175751062485479,6.99864573569332
5.79346827992104e-05,0.193069772888325,6.88965505009583
5.79346827992104e-05,0.212095088792019,6.6565581823854
5.79346827992104e-05,0.232995181051537,6.3314356455683
5.79346827992104e-05,0.255954792269954,5.94030521588091
5.79346827992104e-05,0.281176869797423,5.50405091149084
5.79346827992104e-05,0.308884359647748,5.0393304101306
5.79346827992104e-05,0.339322177189533,4.55940683565084
5.79346827992104e-05,0.372759372031494,4.07490090589975
5.79346827992104e-05,0.409491506238043,3.59449352798657
5.79346827992104e-05,0.449843266896945,3.12564749159367
5.79346827992104e-05,0.494171336132384,2.67547480684167
5.79346827992104e-05,0.542867543932386,2.25191497827814
5.79346827992104e-05,0.596362331659464,1.8650811284561
5.79346827992104e-05,0.655128556859551,1.52712808817987
5.79346827992104e-05,0.719685673001152,1.24747331988463
5.79346827992104e-05,0.79060432109077,1.02569148479693
5.79346827992104e-05,0.868511373751353,0.851546959048719
5.79346827992104e-05,0.954095476349994,0.711875933577715
5.79346827992104e-05,1.04811313415469,0.5957861948881
5.79346827992104e-05,1.15139539932645,0.49581827588315
5.79346827992104e-05,1.2648552168553,0.407208727433065
5.79346827992104e-05,1.38949549437314,0.326925927492696
5.79346827992104e-05,1.52641796717523,0.252982322731426
5.79346827992104e-05,1.67683293681101,0.184020235925274
5.79346827992104e-05,1.84206996932672,0.119073466592192
5.79346827992104e-05,2.02358964772516,0.0574289819585094
5.79346827992104e-05,2.22299648252619,-0.0014558198172942
5.79346827992104e-05,2.44205309454865,-0.0580045263065476
5.79346827992104e-05,2.68269579527973,-0.112554910443411
5.79346827992104e-05,2.94705170255181,-0.165381139295706
5.79346827992104e-05,3.23745754281764,-0.216709109535021
5.79346827992104e-05,3.55648030622313,-0.266727346733601
5.79346827992104e-05,3.90693993705462,-0.315594972839428
5.79346827992104e-05,4.29193426012878,-0.363447713671224
5.79346827992104e-05,4.71486636345739,-0.410402599730334
5.79346827992104e-05,5.17947467923121,-0.456561801133337
5.79346827992104e-05,5.6898660290183,-0.50201586756651
5.79346827992104e-05,6.25055192527397,-0.546846488558272
5.79346827992104e-05,6.866488450043,-0.59112875222843
5.79346827992104e-05,7.54312006335462,-0.634932789726528
5.79346827992104e-05,8.28642772854684,-0.678324679745316
5.79346827992104e-05,9.10298177991522,-0.721366565076777
5.79346827992104e-05,10,-0.764116077623169
6.41385882647579e-05,0.1,1.70432721467689
6.41385882647579e-05,0.109854114198756,3.13871013184827
6.41385882647579e-05,0.120679264063933,4.44463696662127
6.41385882647579e-05,0.132571136559011,5.4172650836347
6.41385882647579e-05,0.145634847750124,6.06542118441157
6.41385882647579e-05,0.159985871960606,6.43567617193282
6.41385882647579e-05,0.175751062485479,6.57970393622654
6.41385882647579e-05,0.193069772888325,6.54517571665468
6.41385882647579e-05,0.212095088792019,6.37319131088018
6.41385882647579e-05,0.232995181051537,6.09800569509943
6.41385882647579e-05,0.255954792269954,5.74760782444666
6.41385882647579e-05,0.281176869797423,5.34458116706658
6.41385882647579e-05,0.308884359647748,4.90700867122533
6.41385882647579e-05,0.339322177189533,4.44932960068212
6.41385882647579e-05,0.372759372031494,3.98312657150897
6.41385882647579e-05,0.409491506238043,3.51786510241809
6.41385882647579e-05,0.449843266896945,3.0616515111495
6.41385882647579e-05,0.494171336132384,2.62213427029477
6.41385882647579e-05,0.542867543932386,2.20770516133626
6.41385882647579e-05,0.596362331659464,1.82881748451842
6.41385882647579e-05,0.655128556859551,1.49772207477978
6.41385882647579e-05,0.719685673001152,1.22362853553205
6.41385882647579e-05,0.79060432109077,1.00596842940683
6.41385882647579e-05,0.868511373751353,0.834759228771463
6.41385882647579e-05,0.954095476349994,0.697258129635018
6.41385882647579e-05,1.04811313415469,0.582881852202824
6.41385882647579e-05,1.15139539932645,0.484335037107885
6.41385882647579e-05,1.2648552168553,0.396935717127431
6.41385882647579e-05,1.38949549437314,0.317697419018034
6.41385882647579e-05,1.52641796717523,0.24466214239074
6.41385882647579e-05,1.67683293681101,0.176494092905776
6.41385882647579e-05,1.84206996932672,0.112244371309482
6.41385882647579e-05,2.02358964772516,0.0512140592827744
6.41385882647579e-05,2.22299648252619,-0.00712774592575607
6.41385882647579e-05,2.44205309454865,-0.0631948431848122
6.41385882647579e-05,2.68269579527973,-0.117316760899864
6.41385882647579e-05,2.94705170255181,-0.169760685565152
6.41385882647579e-05,3.23745754281764,-0.220746576775528
6.41385882647579e-05,3.55648030622313,-0.270457890492132
6.41385882647579e-05,3.90693993705462,-0.319049405017531
6.41385882647579e-05,4.29193426012878,-0.366653114862056
6.41385882647579e-05,4.71486636345739,-0.413382841162856
6.41385882647579e-05,5.17947467923121,-0.45933799582964
6.41385882647579e-05,5.6898660290183,-0.504606766688303
6.41385882647579e-05,6.25055192527397,-0.549268834494973
6.41385882647579e-05,6.866488450043,-0.593397594579752
6.41385882647579e-05,7.54312006335462,-0.637061764654399
6.41385882647579e-05,8.28642772854684,-0.680326248658548
6.41385882647579e-05,9.10298177991522,-0.723252206836783
6.41385882647579e-05,10,-0.765896430242813
7.10068357300509e-05,0.1,1.11785689755572
7.10068357300509e-05,0.109854114198756,2.20125518351724
7.10068357300509e-05,0.120679264063933,3.54996967248052
7.10068357300509e-05,0.132571136559011,4.64379866922972
7.10068357300509e-05,0.145634847750124,5.41612503338316
7.10068357300509e-05,0.159985871960606,5.8974794991979
7.10068357300509e-05,0.175751062485479,6.13624792208195
7.10068357300509e-05,0.193069772888325,6.18070234331407
7.10068357300509e-05,0.212095088792019,6.07378064401896
7.10068357300509e-05,0.232995181051537,5.8518476011056
7.10068357300509e-05,0.255954792269954,5.5449010313921
7.10068357300509e-05,0.281176869797423,5.17729860965873
7.10068357300509e-05,0.308884359647748,4.76863152025346
7.10068357300509e-05,0.339322177189533,4.33459391765266
7.10068357300509e-05,0.372759372031494,3.88780017541417
7.10068357300509e-05,0.409491506238043,3.43856044662868
7.10068357300509e-05,0.449843266896945,2.99567559382786
7.10068357300509e-05,0.494171336132384,2.56737381911638
7.10068357300509e-05,0.542867543932386,2.16253388193507
7.10068357300509e-05,0.596362331659464,1.79196768360578
7.10068357300509e-05,0.655128556859551,1.46801395838209
7.10068357300509e-05,0.719685673001152,1.1996589123506
7.10068357300509e-05,0.79060432109077,0.986205573651642
7.10068357300509e-05,0.868511373751353,0.817959219894102
7.10068357300509e-05,0.954095476349994,0.682627590159402
7.10068357300509e-05,1.04811313415469,0.569954479612745
7.10068357300509e-05,1.15139539932645,0.472817288465569
7.10068357300509e-05,1.2648552168553,0.386618604987309
7.10068357300509e-05,1.38949549437314,0.308417747187459
7.10068357300509e-05,1.52641796717523,0.236286075675851
7.10068357300509e-05,1.67683293681101,0.168909273875565
7.10068357300509e-05,1.84206996932672,0.105355332179027
7.10068357300509e-05,2.02358964772516,0.0449390877517425
7.10068357300509e-05,2.22299648252619,-0.012858958879528
7.10068357300509e-05,2.44205309454865,-0.0684430550129902
7.10068357300509e-05,2.68269579527973,-0.122134671420629
7.10068357300509e-05,2.94705170255181,-0.174194159436693
7.10068357300509e-05,3.23745754281764,-0.224835653413229
7.10068357300509e-05,3.55648030622313,-0.274237624705074
7.10068357300509e-05,3.90693993705462,-0.322550571766885
7.10068357300509e-05,4.29193426012878,-0.369902805021762
7.10068357300509e-05,4.71486636345739,-0.416404970696733
7.10068357300509e-05,5.17947467923121,-0.462153747325501
7.10068357300509e-05,5.6898660290183,-0.507234978670717
7.10068357300509e-05,6.25055192527397,-0.551726349566678
7.10068357300509e-05,6.866488450043,-0.59569957204063
7.10068357300509e-05,7.54312006335462,-0.639221957545698
7.10068357300509e-05,8.28642772854684,-0.682357240675371
7.10068357300509e-05,9.10298177991522,-0.725165602852477
7.10068357300509e-05,10,-0.7677029961304
7.86105659136381e-05,0.1,0.784333526745375
7.86105659136381e-05,0.109854114198756,1.45142610180158
7.86105659136381e-05,0.120679264063933,2.66070425344068
7.86105659136381e-05,0.132571136559011,3.84275969942355
7.86105659136381e-05,0.145634847750124,4.73449165967922
7.86105659136381e-05,0.159985871960606,5.32929923843234
7.86105659136381e-05,0.175751062485479,5.66707224150827
7.86105659136381e-05,0.193069772888325,5.79497273229584
7.86105659136381e-05,0.212095088792019,5.75717709061777
7.86105659136381e-05,0.232995181051537,5.59197963903363
7.86105659136381e-05,0.255954792269954,5.3313756475452
7.86105659136381e-05,0.281176869797423,5.00155177565617
7.86105659136381e-05,0.308884359647748,4.62368368699517
7.86105659136381e-05,0.339322177189533,4.21479850140755
7.86105659136381e-05,0.372759372031494,3.78861417427125
7.86105659136381e-05,0.409491506238043,3.35634850045574
7.86105659136381e-05,0.449843266896945,2.92755113159415
7.86105659136381e-05,0.494171336132384,2.51107623225606
7.86105659136381e-05,0.542867543932386,2.1163261145647
7.86105659136381e-05,0.596362331659464,1.75448915390193
7.86105659136381e-05,0.655128556859551,1.43798184329204
7.86105659136381e-05,0.719685673001152,1.1755531935707
7.86105659136381e-05,0.79060432109077,0.966397235125216
7.86105659136381e-05,0.868511373751353,0.801144407339412
7.86105659136381e-05,0.954095476349994,0.66798330592865
7.86105659136381e-05,1.04811313415469,0.557003589069674
7.86105659136381e-05,1.15139539932645,0.461264624490908
7.86105659136381e-05,1.2648552168553,0.376256926795976
7.86105659136381e-05,1.38949549437314,0.299086361294213
7.86105659136381e-05,1.52641796717523,0.227853491769173
7.86105659136381e-05,1.67683293681101,0.161265082082998
7.86105659136381e-05,1.84206996932672,0.0984056012884095
7.86105659136381e-05,2.02358964772516,0.0386032820488896
7.86105659136381e-05,2.22299648252619,-0.018650268931774
7.86105659136381e-05,2.44205309454865,-0.0737499858402447
7.86105659136381e-05,2.68269579527973,-0.127009470053619
7.86105659136381e-05,2.94705170255181,-0.178682384507579
7.86105659136381e-05,3.23745754281764,-0.228977151468442
7.86105659136381e-05,3.55648030622313,-0.278067343953867
7.86105659136381e-05,3.90693993705462,-0.326099245544031
7.86105659136381e-05,4.29193426012878,-0.37319753086422
7.86105659136381e-05,4.71486636345739,-0.419469706639235
7.86105659136381e-05,5.17947467923121,-0.465009743700669
7.86105659136381e-05,5.6898660290183,-0.509901160288828
7.86105659136381e-05,6.25055192527397,-0.5542196588256
7.86105659136381e-05,6.866488450043,-0.598035278108006
7.86105659136381e-05,7.54312006335462,-0.641413931027799
7.86105659136381e-05,8.28642772854684,-0.684418188686095
7.86105659136381e-05,9.10298177991522,-0.72710725777512
7.86105659136381e-05,10,-0.769536253468497
8.70285376010235e-05,0.1,0.566935003558562
8.70285376010235e-05,0.109854114198756,0.990005213191636
8.70285376010235e-05,0.120679264063933,1.8491239925023
8.70285376010235e-05,0.132571136559011,3.02895068321887
8.70285376010235e-05,0.145634847750124,4.02398919074042
8.70285376010235e-05,0.159985871960606,4.7313209209942
8.70285376010235e-05,0.175751062485479,5.17130356434606
8.70285376010235e-05,0.193069772888325,5.3868359346079
8.70285376010235e-05,0.212095088792019,5.42225026933187
8.70285376010235e-05,0.232995181051537,5.31740124774832
8.70285376010235e-05,0.255954792269954,5.10619081761282
8.70285376010235e-05,0.281176869797423,4.81665586786085
8.70285376010235e-05,0.308884359647748,4.47161970925009
8.70285376010235e-05,0.339322177189533,4.08951680102543
8.70285376010235e-05,0.372759372031494,3.68524105749733
8.70285376010235e-05,0.409491506238043,3.27098329629788
8.70285376010235e-05,0.449843266896945,2.85709920482965
8.70285376010235e-05,0.494171336132384,2.45311799650096
8.70285376010235e-05,0.542867543932386,2.06900371546601
8.70285376010235e-05,0.596362331659464,1.71633802175504
8.70285376010235e-05,0.655128556859551,1.40760295605518
8.70285376010235e-05,0.719685673001152,1.1512992315471
8.70285376010235e-05,0.79060432109077,0.9465370306604
8.70285376010235e-05,0.868511373751353,0.784311867354806
8.70285376010235e-05,0.954095476349994,0.65332410089566
8.70285376010235e-05,1.04811313415469,0.54402864514432
8.70285376010235e-05,1.15139539932645,0.449676638392396
8.70285376010235e-05,1.2648552168553,0.365850229968953
8.70285376010235e-05,1.38949549437314,0.289702723122794
8.70285376010235e-05,1.52641796717523,0.219363769466905
8.70285376010235e-05,1.67683293681101,0.153560826705389
8.70285376010235e-05,1.84206996932672,0.0913944331110967
8.70285376010235e-05,2.02358964772516,0.0322058561182538
8.70285376010235e-05,2.22299648252619,-0.0245024897287449
8.70285376010235e-05,2.44205309454865,-0.0791164653082021
8.70285376010235e-05,2.68269579527973,-0.131941992222711
8.70285376010235e-05,2.94705170255181,-0.183226193161284
8.70285376010235e-05,3.23745754281764,-0.233171892827175
8.70285376010235e-05,3.55648030622313,-0.281947853474632
8.70285376010235e-05,3.90693993705462,-0.329696209996544
8.70285376010235e-05,4.29193426012878,-0.376538050613713
8.70285376010235e-05,4.71486636345739,-0.422577778943665
8.70285376010235e-05,5.17947467923121,-0.467906684664006
8.70285376010235e-05,5.6898660290183,-0.51260597980664
8.70285376010235e-05,6.25055192527397,-0.556749398576965
8.70285376010235e-05,6.866488450043,-0.60040531722618
8.70285376010235e-05,7.54312006335462,-0.643638258323902
8.70285376010235e-05,8.28642772854684,-0.686509635800529
8.70285376010235e-05,9.10298177991522,-0.729077686091941
8.70285376010235e-05,10,-0.771396689898697
9.63479434214168e-05,0.1,0.406012902007607
9.63479434214168e-05,0.109854114198756,0.710323676512605
9.63479434214168e-05,0.120679264063933,1.25010401434498
9.63479434214168e-05,0.132571136559011,2.238502320565
9.63479434214168e-05,0.145634847750124,3.29297258264872
9.63479434214168e-05,0.159985871960606,4.10532832537112
9.63479434214168e-05,0.175751062485479,4.64866941225499
9.63479434214168e-05,0.193069772888325,4.95536794982124
9.63479434214168e-05,0.212095088792019,5.06794227354752
9.63479434214168e-05,0.232995181051537,5.02711907476737
9.63479434214168e-05,0.255954792269954,4.86848688064976
9.63479434214168e-05,0.281176869797423,4.62189913688607
9.63479434214168e-05,0.308884359647748,4.31186710554156
9.63479434214168e-05,0.339322177189533,3.95829861913469
9.63479434214168e-05,0.372759372031494,3.57733427184463
9.63479434214168e-05,0.409491506238043,3.18220463968555
9.63479434214168e-05,0.449843266896945,2.78413124537538
9.63479434214168e-05,0.494171336132384,2.39337001935887
9.63479434214168e-05,0.542867543932386,2.02048608876493
9.63479434214168e-05,0.596362331659464,1.67746952811555
9.63479434214168e-05,0.655128556859551,1.37685375468971
9.63479434214168e-05,0.719685673001152,1.1268839413551
9.63479434214168e-05,0.79060432109077,0.926617800512438
9.63479434214168e-05,0.868511373751353,0.767458220470686
9.63479434214168e-05,0.954095476349994,0.638648602182286
9.63479434214168e-05,1.04811313415469,0.531029053231262
9.63479434214168e-05,1.15139539932645,0.43805291876196
9.63479434214168e-05,1.2648552168553,0.355398073427468
9.63479434214168e-05,1.38949549437314,0.28026630780193
9.63479434214168e-05,1.52641796717523,0.210816298241074
9.63479434214168e-05,1.67683293681101,0.145795823868753
9.63479434214168e-05,1.84206996932672,0.0843210854086061
9.63479434214168e-05,2.02358964772516,0.0257460239317372
9.63479434214168e-05,2.22299648252619,-0.0304164376751751
9.63479434214168e-05,2.44205309454865,-0.0845433281398947
9.63479434214168e-05,2.68269579527973,-0.13693308032828
9.63479434214168e-05,2.94705170255181,-0.187826426267316
9.63479434214168e-05,3.23745754281764,-0.23742070902773
9.63479434214168e-05,3.55648030622313,-0.285879969019537
9.63479434214168e-05,3.90693993705462,-0.333342259887948
9.63479434214168e-05,4.29193426012878,-0.379925133982916
9.63479434214168e-05,4.71486636345739,-0.425729929230958
9.63479434214168e-05,5.17947467923121,-0.470845281610143
9.63479434214168e-05,5.6898660290183,-0.515350117061495
9.63479434214168e-05,6.25055192527397,-0.559316216484916
9.63479434214168e-05,6.866488450043,-0.602810304909081
9.63479434214168e-05,7.54312006335462,-0.645895523387368
9.63479434214168e-05,8.28642772854684,-0.688632135491126
9.63479434214168e-05,9.10298177991522,-0.731077412275842
9.63479434214168e-05,10,-0.773284802675995
0.000106665312981513,0.1,0.277011562557415
0.000106665312981513,0.109854114198756,0.516910828481106
0.000106665312981513,0.120679264063933,0.881928815604459
0.000106665312981513,0.132571136559011,1.55913299540266
0.000106665312981513,0.145634847750124,2.56087820004099
0.000106665312981513,0.159985871960606,3.45614124373087
0.000106665312981513,0.175751062485479,4.09997408871128
0.000106665312981513,0.193069772888325,4.50006324997161
0.000106665312981513,0.212095088792019,4.69335387263895
0.000106665312981513,0.232995181051537,4.72018846273293
0.000106665312981513,0.255954792269954,4.61740618581993
0.000106665312981513,0.281176869797423,4.41655363393198
0.000106665312981513,0.308884359647748,4.14383209681264
0.000106665312981513,0.339322177189533,3.82067331248126
0.000106665312981513,0.372759372031494,3.46453019759455
0.000106665312981513,0.409491506238043,3.08973954417347
0.000106665312981513,0.449843266896945,2.70845027569415
0.000106665312981513,0.494171336132384,2.33169878222896
0.000106665312981513,0.542867543932386,1.97069114395715
0.000106665312981513,0.596362331659464,1.63783857844693
0.000106665312981513,0.655128556859551,1.34571007300851
0.000106665312981513,0.719685673001152,1.10229325709579
0.000106665312981513,0.79060432109077,0.906631526329356
0.000106665312981513,0.868511373751353,0.750579566908845
0.000106665312981513,0.954095476349994,0.623955204858777
0.000106665312981513,1.04811313415469,0.518004145214835
0.000106665312981513,1.15139539932645,0.426393045310632
0.000106665312981513,1.2648552168553,0.344900027166043
0.000106665312981513,1.38949549437314,0.270776604593257
0.000106665312981513,1.52641796717523,0.20221047931706
0.000106665312981513,1.67683293681101,0.137969397708099
0.000106665312981513,1.84206996932672,0.0771848201791915
0.000106665312981513,2.02358964772516,0.0192230003023686
0.000106665312981513,2.22299648252619,-0.0363929312566488
0.000106665312981513,2.44205309454865,-0.0900314135891373
0.000106665312981513,2.68269579527973,-0.14198358331244
0.000106665312981513,2.94705170255181,-0.192483932849739
0.000106665312981513,3.23745754281764,-0.241724441019934
0.000106665312981513,3.55648030622313,-0.289864516694521
0.000106665312981513,3.90693993705462,-0.337038201002424
0.000106665312981513,4.29193426012878,-0.383359562133907
0.000106665312981513,4.71486636345739,-0.428926910797044
0.000106665312981513,5.17947467923121,-0.47382625766462
0.000106665312981513,5.6898660290183,-0.51813426353909
0.000106665312981513,6.25055192527397,-0.561920771670968
0.000106665312981513,6.866488450043,-0.605250867856539
0.000106665312981513,7.54312006335462,-0.648186321031547
0.000106665312981513,8.28642772854684,-0.690786251733073
0.000106665312981513,9.10298177991522,-0.733106970933014
0.000106665312981513,10,-0.775201098822192
0.000118087512710884,0.1,0.168219367662462
0.000118087512710884,0.109854114198756,0.368676367572505
0.000118087512710884,0.120679264063933,0.643193137872878
0.000118087512710884,0.132571136559011,1.08805426513966
0.000118087512710884,0.145634847750124,1.87523475077283
0.000118087512710884,0.159985871960606,2.79492146822435
0.000118087512710884,0.175751062485479,3.52800802511302
0.000118087512710884,0.193069772888325,4.02116547937726
0.000118087512710884,0.212095088792019,4.29788554795663
0.000118087512710884,0.232995181051537,4.39577968765341
0.000118087512710884,0.255954792269954,4.35212622614307
0.000118087512710884,0.281176869797423,4.19989258224868
0.000118087512710884,0.308884359647748,3.96690913185308
0.000118087512710884,0.339322177189533,3.67615532773968
0.000118087512710884,0.372759372031494,3.34645166193155
0.000118087512710884,0.409491506238043,2.99330475226717
0.000118087512710884,0.449843266896945,2.62985295632044
0.000118087512710884,0.494171336132384,2.26796808562386
0.000118087512710884,0.542867543932386,1.91953662127048
0.000118087512710884,0.596362331659464,1.59740044869704
0.000118087512710884,0.655128556859551,1.31414730435212
0.000118087512710884,0.719685673001152,1.07751209229383
0.000118087512710884,0.79060432109077,0.886569242934079
0.000118087512710884,0.868511373751353,0.733671413628976
0.000118087512710884,0.954095476349994,0.609242030639595
0.000118087512710884,1.04811313415469,0.50495316207332
0.000118087512710884,1.15139539932645,0.414696583401307
0.000118087512710884,1.2648552168553,0.334355671429456
0.000118087512710884,1.38949549437314,0.261233117587512
0.000118087512710884,1.52641796717523,0.1935457267587
0.000118087512710884,1.67683293681101,0.130080881465978
0.000118087512710884,1.84206996932672,0.0699849046529529
0.000118087512710884,2.02358964772516,0.0126360017442799
0.000118087512710884,2.22299648252619,-0.0424327903172389
0.000118087512710884,2.44205309454865,-0.0955815648490595
0.000118087512710884,2.68269579527973,-0.147094356187179
0.000118087512710884,2.94705170255181,-0.197199569722705
0.000118087512710884,3.23745754281764,-0.246083938895491
0.000118087512710884,3.55648030622313,-0.293902332772078
0.000118087512710884,3.90693993705462,-0.340784850028117
0.000118087512710884,4.29193426012878,-0.386842127620834
0.000118087512710884,4.71486636345739,-0.432169488605063
0.000118087512710884,5.17947467923121,-0.476850347716238
0.000118087512710884,5.6898660290183,-0.520959122438189
0.000118087512710884,6.25055192527397,-0.564563734804067
0.000118087512710884,6.866488450043,-0.607727644064059
0.000118087512710884,7.54312006335462,-0.650511257054688
0.000118087512710884,8.28642772854684,-0.692972559140606
0.000118087512710884,9.10298177991522,-0.735166906948173
0.000118087512710884,10,-0.777146095277806
0.000130732852775298,0.1,0.0732983409952087
0.000130732852775298,0.109854114198756,0.247325190257187
0.000130732852775298,0.120679264063933,0.469635946582106
0.000130732852775298,0.132571136559011,0.788353028757717
0.000130732852775298,0.145634847750124,1.32589167586042
0.000130732852775298,0.159985871960606,2.14780039009343
0.000130732852775298,0.175751062485479,2.93948162174816
0.000130732852775298,0.193069772888325,3.5202752545706
0.000130732852775298,0.212095088792019,3.88147643598223
0.000130732852775298,0.232995181051537,4.05328539484211
0.000130732852775298,0.255954792269954,4.07191234889804
0.000130732852775298,0.281176869797423,3.97121794854542
0.000130732852775298,0.308884359647748,3.78049615303739
0.000130732852775298,0.339322177189533,3.52425320738924
0.000130732852775298,0.372759372031494,3.22271370393747
0.000130732852775298,0.409491506238043,2.89261081796322
0.000130732852775298,0.449843266896945,2.54813276217864
0.000130732852775298,0.494171336132384,2.2020415835441
0.000130732852775298,0.542867543932386,1.86694187458609
0.000130732852775298,0.596362331659464,1.55611166974063
0.000130732852775298,0.655128556859551,1.28214062866381
0.000130732852775298,0.719685673001152,1.05252430603286
0.000130732852775298,0.79060432109077,0.86642094413146
0.000130732852775298,0.868511373751353,0.716728592188694
0.000130732852775298,0.954095476349994,0.594506879505162
0.000130732852775298,1.04811313415469,0.491875232793681
0.000130732852775298,1.15139539932645,0.402963077096048
0.000130732852775298,1.2648552168553,0.323764595394756
0.000130732852775298,1.38949549437314,0.25163536627323
0.000130732852775298,1.52641796717523,0.184821468549466
0.000130732852775298,1.67683293681101,0.122129618626475
0.000130732852775298,1.84206996932672,0.0627206123333991
0.000130732852775298,2.02358964772516,0.00598424738073754
0.000130732852775298,2.22299648252619,-0.0485368352917495
0.000130732852775298,2.44205309454865,-0.101194628418281
0.000130732852775298,2.68269579527973,-0.152266259524247
0.000130732852775298,2.94705170255181,-0.201974201091748
0.000130732852775298,3.23745754281764,-0.250500061587984
0.000130732852775298,3.55648030622313,-0.297994263477505
0.000130732852775298,3.90693993705462,-0.344583034417611
0.000130732852775298,4.29193426012878,-0.390373634313442
0.000130732852775298,4.71486636345739,-0.435458439261146
0.000130732852775298,5.17947467923121,-0.479918298436024
0.000130732852775298,5.6898660290183,-0.523825408724177
0.000130732852775298,6.25055192527397,-0.567245788181706
0.000130732852775298,6.866488450043,-0.61024128292552
0.000130732852775298,7.54312006335462,-0.652870948359266
0.000130732852775298,8.28642772854684,-0.695191643099292
0.000130732852775298,9.10298177991522,-0.737257775626682
0.000130732852775298,10,-0.779120319052054
0.000144732312523274,0.1,-0.0115128761270083
0.000144732312523274,0.109854114198756,0.143585537653038
0.000144732312523274,0.120679264063933,0.332551608390254
0.000144732312523274,0.132571136559011,0.581521888072263
0.000144732312523274,0.145634847750124,0.954614726524643
0.000144732312523274,0.159985871960606,1.57267898786772
0.000144732312523274,0.175751062485479,2.34966126963144
0.000144732312523274,0.193069772888325,3.00156894280647
0.000144732312523274,0.212095088792019,3.44503079619592
0.000144732312523274,0.232995181051537,3.69250001569935
0.000144732312523274,0.255954792269954,3.77620265859953
0.000144732312523274,0.281176869797423,3.72990411587476
0.000144732312523274,0.308884359647748,3.5840186697754
0.000144732312523274,0.339322177189533,3.36448380757834
0.000144732312523274,0.372759372031494,3.09293265694861
0.000144732312523274,0.409491506238043,2.78736843758695
0.000144732312523274,0.449843266896945,2.46308472972553
0.000144732312523274,0.494171336132384,2.1337863592937
0.000144732312523274,0.542867543932386,1.81283021305273
0.000144732312523274,0.596362331659464,1.51393111036574
0.000144732312523274,0.655128556859551,1.24966528607799
0.000144732312523274,0.719685673001152,1.02731267676105
0.000144732312523274,0.79060432109077,0.84617548300057
0.000144732312523274,0.868511373751353,0.699745166611653
0.000144732312523274,0.954095476349994,0.579747173123894
0.000144732312523274,1.04811313415469,0.478769348841702
0.000144732312523274,1.15139539932645,0.391192040367587
0.000144732312523274,1.2648552168553,0.313126395224977
0.000144732312523274,1.38949549437314,0.24198288593266
0.000144732312523274,1.52641796717523,0.176037147655732
0.000144732312523274,1.67683293681101,0.114114964080792
0.000144732312523274,1.84206996932672,0.0553912240848307
0.000144732312523274,2.02358964772516,-0.000733040099547206
0.000144732312523274,2.22299648252619,-0.0547058863908519
0.000144732312523274,2.44205309454865,-0.106871453423331
0.000144732312523274,2.68269579527973,-0.157500158904929
0.000144732312523274,2.94705170255181,-0.206808698119183
0.000144732312523274,3.23745754281764,-0.254973676541167
0.000144732312523274,3.55648030622313,-0.302141164747387
0.000144732312523274,3.90693993705462,-0.348433592224348
0.000144732312523274,4.29193426012878,-0.393954897299705
0.000144732312523274,4.71486636345739,-0.438794550972864
0.000144732312523274,5.17947467923121,-0.483030868281394
0.000144732312523274,5.6898660290183,-0.526733849170585
0.000144732312523274,6.25055192527397,-0.56996762580114
0.000144732312523274,6.866488450043,-0.612792445327787
0.000144732312523274,7.54312006335462,-0.655266023065037
0.000144732312523274,8.28642772854684,-0.697444099893489
0.000144732312523274,9.10298177991522,-0.739380142833443
0.000144732312523274,10,-0.781124307370644
0.000160230897158947,0.1,-0.0886000035046286
0.000160230897158947,0.109854114198756,0.0522263119263012
0.000160230897158947,0.120679264063933,0.218189206307748
0.000160230897158947,0.132571136559011,0.424664799621111
0.000160230897158947,0.145634847750124,0.70565299097245
0.000160230897158947,0.159985871960606,1.13883044421604
0.000160230897158947,0.175751062485479,1.79287994931957
0.000160230897158947,0.193069772888325,2.47450264309859
0.000160230897158947,0.212095088792019,2.99123561366568
0.000160230897158947,0.232995181051537,3.31393282978896
0.000160230897158947,0.255954792269954,3.46474819088117
0.000160230897158947,0.281176869797423,3.47546776886052
0.000160230897158947,0.308884359647748,3.37696764386859
0.000160230897158947,0.339322177189533,3.1963944603976
0.000160230897158947,0.372759372031494,2.95674016062863
0.000160230897158947,0.409491506238043,2.67729802588096
0.000160230897158947,0.449843266896945,2.37451238073632
0.000160230897158947,0.494171336132384,2.06307785833054
0.000160230897158947,0.542867543932386,1.75713190874491
0.000160230897158947,0.596362331659464,1.47082127330302
0.000160230897158947,0.655128556859551,1.21669689896422
0.000160230897158947,0.719685673001152,1.0018588860087
0.000160230897158947,0.79060432109077,0.825820467453821
0.000160230897158947,0.868511373751353,0.682714330523581
0.000160230897158947,0.954095476349994,0.564959888816192
0.000160230897158947,1.04811313415469,0.465634333283987
0.000160230897158947,1.15139539932645,0.379382946041779
0.000160230897158947,1.2648552168553,0.302440671328839
0.000160230897158947,1.38949549437314,0.232275227808319
0.000160230897158947,1.52641796717523,0.167192223053766
0.000160230897158947,1.67683293681101,0.10603628531869
0.000160230897158947,1.84206996932672,0.0479960292644839
0.000160230897158947,2.02358964772516,-0.00751663343717243
0.000160230897158947,2.22299648252619,-0.0609407627382097
0.000160230897158947,2.44205309454865,-0.112612890895925
0.000160230897158947,2.68269579527973,-0.162796924328565
0.000160230897158947,2.94705170255181,-0.211703938452021
0.000160230897158947,3.23745754281764,-0.259505659343907
0.000160230897158947,3.55648030622313,-0.306343901958727
0.000160230897158947,3.90693993705462,-0.352337371913598
0.000160230897158947,4.29193426012878,-0.397586742766852
0.000160230897158947,4.71486636345739,-0.442178623488955
0.000160230897158947,5.17947467923121,-0.486188827484798
0.000160230897158947,5.6898660290183,-0.529685182387448
0.000160230897158947,6.25055192527397,-0.572729953419845
0.000160230897158947,6.866488450043,-0.615381803736745
0.000160230897158947,7.54312006335462,-0.657697120615249
0.000160230897158947,8.28642772854684,-0.699730536828507
0.000160230897158947,9.10298177991522,-0.741534585127715
0.000160230897158947,10,-0.783158607820863
0.000177389139693548,0.1,-0.159550463189446
0.000177389139693548,0.109854114198756,-0.029948240326331
0.000177389139693548,0.120679264063933,0.119187291019552
0.000177389139693548,0.132571136559011,0.297466387288769
0.000177389139693548,0.145634847750124,0.52425102638301
0.000177389139693548,0.159985871960606,0.841894859991299
0.000177389139693548,0.175751062485479,1.3273572382479
0.000177389139693548,0.193069772888325,1.95989238622987
0.000177389139693548,0.212095088792019,2.52626137455438
0.000177389139693548,0.232995181051537,2.91938717974443
0.000177389139693548,0.255954792269954,3.13785301609587
0.000177389139693548,0.281176869797423,3.20768207241601
0.000177389139693548,0.308884359647748,3.15895961474625
0.000177389139693548,0.339322177189533,3.01959746290453
0.000177389139693548,0.372759372031494,2.81380457309282
0.000177389139693548,0.409491506238043,2.56214398722295
0.000177389139693548,0.449843266896945,2.28223764255622
0.000177389139693548,0.494171336132384,1.98980655843264
0.000177389139693548,0.542867543932386,1.69978797283049
0.000177389139693548,0.596362331659464,1.42674980871048
0.000177389139693548,0.655128556859551,1.18321184258879
0.000177389139693548,0.719685673001152,0.976143514584448
0.000177389139693548,0.79060432109077,0.805342152245911
0.000177389139693548,0.868511373751353,0.665628292943166
0.000177389139693548,0.954095476349994,0.550141482670003
0.000177389139693548,1.04811313415469,0.452468803483299
0.000177389139693548,1.15139539932645,0.367535211933681
0.000177389139693548,1.2648552168553,0.291707024615813
0.000177389139693548,1.38949549437314,0.222511958967419
0.000177389139693548,1.52641796717523,0.158286170697108
0.000177389139693548,1.67683293681101,0.0978929636392099
0.000177389139693548,1.84206996932672,0.0405343268978904
0.000177389139693548,2.02358964772516,-0.0143672997474994
0.000177389139693548,2.22299648252619,-0.0672422814586974
0.000177389139693548,2.44205309454865,-0.118419793003854
0.000177389139693548,2.68269579527973,-0.168157429578025
0.000177389139693548,2.94705170255181,-0.216660805711072
0.000177389139693548,3.23745754281764,-0.264096893330274
0.000177389139693548,3.55648030622313,-0.310603349627418
0.000177389139693548,3.90693993705462,-0.356295232146467
0.000177389139693548,4.29193426012878,-0.401270007858843
0.000177389139693548,4.71486636345739,-0.445611468019202
0.000177389139693548,5.17947467923121,-0.489392958025409
0.000177389139693548,5.6898660290183,-0.532680158835636
0.000177389139693548,6.25055192527397,-0.575533488604376
0.000177389139693548,6.866488450043,-0.618010042273842
0.000177389139693548,7.54312006335462,-0.660164891875262
0.000177389139693548,8.28642772854684,-0.702051572346852
0.000177389139693548,9.10298177991522,-0.743721689893562
0.000177389139693548,10,-0.785223778493465
0.000196384763732566,0.1,-0.225457071920539
0.000196384763732566,0.109854114198756,-0.105007198109268
0.000196384763732566,0.120679264063933,0.0312300046750155
0.000196384763732566,0.132571136559011,0.18952206225342
0.000196384763732566,0.145634847750124,0.381635618488676
0.000196384763732566,0.159985871960606,0.631293638403873
0.000196384763732566,0.175751062485479,0.986531759020562
0.000196384763732566,0.193069772888325,1.4976050317235
0.000196384763732566,0.212095088792019,2.06339173358723
0.000196384763732566,0.232995181051537,2.51310164284303
0.000196384763732566,0.255954792269954,2.79680513442726
0.000196384763732566,0.281176869797423,2.92676884527371
0.000196384763732566,0.308884359647748,2.92983369699104
0.000196384763732566,0.339322177189533,2.83382405935342
0.000196384763732566,0.372759372031494,2.66386359784475
0.000196384763732566,0.409491506238043,2.44169577806473
0.000196384763732566,0.449843266896945,2.18611484624583
0.000196384763732566,0.494171336132384,1.91388680689089
0.000196384763732566,0.542867543932386,1.64075477765853
0.000196384763732566,0.596362331659464,1.38169123352594
0.000196384763732566,0.655128556859551,1.14918766215404
0.000196384763732566,0.719685673001152,0.950146054147145
0.000196384763732566,0.79060432109077,0.784725329112732
0.000196384763732566,0.868511373751353,0.648478152326731
0.000196384763732566,0.954095476349994,0.53528780030422
0.000196384763732566,1.04811313415469,0.439271126088962
0.000196384763732566,1.15139539932645,0.355648183512619
0.000196384763732566,1.2648552168553,0.280925051480624
0.000196384763732566,1.38949549437314,0.212692661771658
0.000196384763732566,1.52641796717523,0.149318484394108
0.000196384763732566,1.67683293681101,0.0896843953707938
0.000196384763732566,1.84206996932672,0.033005426894796
0.000196384763732566,2.02358964772516,-0.0212857994170468
0.000196384763732566,2.22299648252619,-0.0736112567167741
0.000196384763732566,2.44205309454865,-0.124293012234213
0.000196384763732566,2.68269579527973,-0.173582551541053
0.000196384763732566,2.94705170255181,-0.221680188939596
0.000196384763732566,3.23745754281764,-0.268748269143363
0.000196384763732566,3.55648030622313,-0.314920391074316
0.000196384763732566,3.90693993705462,-0.360308041535726
0.000196384763732566,4.29193426012878,-0.405005540509588
0.000196384763732566,4.71486636345739,-0.449093907133207
0.000196384763732566,5.17947467923121,-0.49264405358294
0.000196384763732566,5.6898660290183,-0.535719540826094
0.000196384763732566,6.25055192527397,-0.578378960766541
0.000196384763732566,6.866488450043,-0.620677856782146
0.000196384763732566,7.54312006335462,-0.662669999222661
0.000196384763732566,8.28642772854684,-0.704407836137799
0.000196384763732566,9.10298177991522,-0.74594205546516
0.000196384763732566,10,-0.787320388120879
0.000217414524321629,0.1,-0.287089991111841
0.000217414524321629,0.109854114198756,-0.17434764988765
0.000217414524321629,0.120679264063933,-0.0483919155130137
0.000217414524321629,0.132571136559011,0.0949779318181253
0.000217414524321629,0.145634847750124,0.263271676738684
0.000217414524321629,0.159985871960606,0.470573261457127
0.000217414524321629,0.175751062485479,0.74438307893107
0.000217414524321629,0.193069772888325,1.13008427127375
0.000217414524321629,0.212095088792019,1.62871006232105
0.000217414524321629,0.232995181051537,2.10403476854544
0.000217414524321629,0.255954792269954,2.44468432675844
0.000217414524321629,0.281176869797423,2.63373308879433
0.000217414524321629,0.308884359647748,2.68981136256952
0.000217414524321629,0.339322177189533,2.63900975096287
0.000217414524321629,0.372759372031494,2.50677399731894
0.000217414524321629,0.409491506238043,2.31581872892523
0.000217414524321629,0.449843266896945,2.08605016075617
0.000217414524321629,0.494171336132384,1.83526825409097
0.000217414524321629,0.542867543932386,1.58000954415476
0.000217414524321629,0.596362331659464,1.3356288219536
0.000217414524321629,0.655128556859551,1.11460353093046
0.000217414524321629,0.719685673001152,0.923844937373264
0.000217414524321629,0.79060432109077,0.763953217320707
0.000217414524321629,0.868511373751353,0.631253758784068
0.000217414524321629,0.954095476349994,0.520393973695284
0.000217414524321629,1.04811313415469,0.426039362816042
0.000217414524321629,1.15139539932645,0.343721112273295
0.000217414524321629,1.2648552168553,0.270094337180618
0.000217414524321629,1.38949549437314,0.202816932833723
0.000217414524321629,1.52641796717523,0.140288676557007
0.000217414524321629,1.67683293681101,0.0814099930892547
0.000217414524321629,1.84206996932672,0.0254086513024861
0.000217414524321629,2.02358964772516,-0.0282728849513233
0.000217414524321629,2.22299648252619,-0.080048498704326
0.000217414524321629,2.44205309454865,-0.130233400527822
0.000217414524321629,2.68269579527973,-0.179073169485889
0.000217414524321629,2.94705170255181,-0.226762982010085
0.000217414524321629,3.23745754281764,-0.273460684261231
0.000217414524321629,3.55648030622313,-0.319295918057637
0.000217414524321629,3.90693993705462,-0.364376678371748
0.000217414524321629,4.29193426012878,-0.408794199249912
0.000217414524321629,4.71486636345739,-0.452626774636729
0.000217414524321629,5.17947467923121,-0.495942919472256
0.000217414524321629,5.6898660290183,-0.538804102502742
0.000217414524321629,6.25055192527397,-0.581267111186048
0.000217414524321629,6.866488450043,-0.623385954881236
0.000217414524321629,7.54312006335462,-0.665213116628335
0.000217414524321629,8.28642772854684,-0.706799969239665
0.000217414524321629,9.10298177991522,-0.748196291246482
0.000217414524321629,10,-0.789449016211206
0.000240696245918399,0.1,-0.345000424925679
0.000240696245918399,0.109854114198756,-0.238941365287077
0.000240696245918399,0.120679264063933,-0.121467077455669
0.000240696245918399,0.132571136559011,0.0102779732256187
0.000240696245918399,0.145634847750124,0.161249642745713
0.000240696245918399,0.159985871960606,0.340250639731737
0.000240696245918399,0.175751062485479,0.563460464071776
0.000240696245918399,0.193069772888325,0.859600613230486
0.000240696245918399,0.212095088792019,1.25805267415726
0.000240696245918399,0.232995181051537,1.70955062401331
0.000240696245918399,0.255954792269954,2.0878704470539
0.000240696245918399,0.281176869797423,2.3309583517618
0.000240696245918399,0.308884359647748,2.43976430187809
0.000240696245918399,0.339322177189533,2.43543018743616
0.000240696245918399,0.372759372031494,2.34258718817145
0.000240696245918399,0.409491506238043,2.18449862409825
0.000240696245918399,0.449843266896945,1.98202800828672
0.000240696245918399,0.494171336132384,1.75395019908944
0.000240696245918399,0.542867543932386,1.51755660685681
0.000240696245918399,0.596362331659464,1.28855660143428
0.000240696245918399,0.655128556859551,1.07944074055286
0.000240696245918399,0.719685673001152,0.897217590233961
0.000240696245918399,0.79060432109077,0.743007357616758
0.000240696245918399,0.868511373751353,0.613943564837197
0.000240696245918399,0.954095476349994,0.505454302458461
0.000240696245918399,1.04811313415469,0.412771205257149
0.000240696245918399,1.15139539932645,0.33175312879735
0.000240696245918399,1.2648552168553,0.259214447178576
0.000240696245918399,1.38949549437314,0.192884381308551
0.000240696245918399,1.52641796717523,0.131196278772358
0.000240696245918399,1.67683293681101,0.0730691868173355
0.000240696245918399,1.84206996932672,0.0177433355915572
0.000240696245918399,2.02358964772516,-0.0353292997747663
0.000240696245918399,2.22299648252619,-0.0865548125776982
0.000240696245918399,2.44205309454865,-0.136241808363891
0.000240696245918399,2.68269579527973,-0.184630164289879
0.000240696245918399,2.94705170255181,-0.231910082987703
0.000240696245918399,3.23745754281764,-0.278235042483504
0.000240696245918399,3.55648030622313,-0.323730830370076
0.000240696245918399,3.90693993705462,-0.368502030317234
0.000240696245918399,4.29193426012878,-0.412636852987323
0.000240696245918399,4.71486636345739,-0.456210915424265
0.000240696245918399,5.17947467923121,-0.499290372557489
0.000240696245918399,5.6898660290183,-0.541934629808058
0.000240696245918399,6.25055192527397,-0.584198693018433
0.000240696245918399,6.866488450043,-0.626135056009821
0.000240696245918399,7.54312006335462,-0.667794929727386
0.000240696245918399,8.28642772854684,-0.709228624133987
0.000240696245918399,9.10298177991522,-0.750485017824592
0.000240696245918399,10,-0.791610253177459
0.000266471078599631,0.1,-0.399586827661506
0.000266471078599631,0.109854114198756,-0.299477983252071
0.000266471078599631,0.120679264063933,-0.189220133717786
0.000266471078599631,0.132571136559011,-0.0668677940689966
0.000266471078599631,0.145634847750124,0.0709132902579937
0.000266471078599631,0.159985871960606,0.229837494646353
0.000266471078599631,0.175751062485479,0.419860781161831
0.000266471078599631,0.193069772888325,0.658264090517281
0.000266471078599631,0.212095088792019,0.969710063083038
0.000266471078599631,0.232995181051537,1.35598701181739
0.000266471078599631,0.255954792269954,1.73836266720991
0.000266471078599631,0.281176869797423,2.02323218668108
0.000266471078599631,0.308884359647748,2.18166147136575
0.000266471078599631,0.339322177189533,2.22391666264443
0.000266471078599631,0.372759372031494,2.17166285539887
0.000266471078599631,0.409491506238043,2.04790482891673
0.000266471078599631,0.449843266896945,1.87414584699726
0.000266471078599631,0.494171336132384,1.66999883153535
0.000266471078599631,0.542867543932386,1.45343419651634
0.000266471078599631,0.596362331659464,1.24048135044961
0.000266471078599631,0.655128556859551,1.04368321045418
0.000266471078599631,0.719685673001152,0.870240510138825
0.000266471078599631,0.79060432109077,0.721867513387353
0.000266471078599631,0.868511373751353,0.596534465710862
0.000266471078599631,0.954095476349994,0.490462118041094
0.000266471078599631,1.04811313415469,0.399463896703041
0.000266471078599631,1.15139539932645,0.31974320925506
0.000266471078599631,1.2648552168553,0.248284915908183
0.000266471078599631,1.38949549437314,0.18289462632304
0.000266471078599631,1.52641796717523,0.12204084212819
0.000266471078599631,1.67683293681101,0.0646614251854985
0.000266471078599631,1.84206996932672,0.0100088299680882
0.000266471078599631,2.02358964772516,-0.0424557769846878
0.000266471078599631,2.22299648252619,-0.0931309973435668
0.000266471078599631,2.44205309454865,-0.142319083793963
0.000266471078599631,2.68269579527973,-0.190254417620021
0.000266471078599631,2.94705170255181,-0.237122393449006
0.000266471078599631,3.23745754281764,-0.283072253377043
0.000266471078599631,3.55648030622313,-0.328226035399087
0.000266471078599631,3.90693993705462,-0.372684994069213
0.000266471078599631,4.29193426012878,-0.416534380756849
0.000266471078599631,4.71486636345739,-0.459847185306427
0.000266471078599631,5.17947467923121,-0.502687241144559
0.000266471078599631,5.6898660290183,-0.545111920430063
0.000266471078599631,6.25055192527397,-0.58717447128723
0.000266471078599631,6.866488450043,-0.628925891455188
0.000266471078599631,7.54312006335462,-0.670416135879218
0.000266471078599631,8.28642772854684,-0.711694464830779
0.000266471078599631,9.10298177991522,-0.752808867075851
0.000266471078599631,10,-0.793804700461287
0.000295005995873005,0.1,-0.451139484101584
0.000295005995873005,0.109854114198756,-0.356453218507076
0.000295005995873005,0.120679264063933,-0.252511233042576
0.000295005995873005,0.132571136559011,-0.137999302370744
0.000295005995873005,0.145634847750124,-0.0106605029336831
0.000295005995873005,0.159985871960606,0.133304279876764
0.000295005995873005,0.175751062485479,0.300261785487447
0.000295005995873005,0.193069772888325,0.500823187965278
0.000295005995873005,0.212095088792019,0.751185890241837
0.000295005995873005,0.232995181051537,1.0649069232008
0.000295005995873005,0.255954792269954,1.41473863154908
0.000295005995873005,0.281176869797423,1.71917428051691
0.000295005995873005,0.308884359647748,1.91926383705454
0.000295005995873005,0.339322177189533,2.00618468988658
0.000295005995873005,0.372759372031494,1.99483375666585
0.000295005995873005,0.409491506238043,1.90647606976443
0.000295005995873005,0.449843266896945,1.76265767531535
0.000295005995873005,0.494171336132384,1.58356666089156
0.000295005995873005,0.542867543932386,1.38772123334513
0.000295005995873005,0.596362331659464,1.19142445230381
0.000295005995873005,0.655128556859551,1.00731799912851
0.000295005995873005,0.719685673001152,0.842889373857888
0.000295005995873005,0.79060432109077,0.70051158375366
0.000295005995873005,0.868511373751353,0.579011630953183
0.000295005995873005,0.954095476349994,0.475409629480389
0.000295005995873005,1.04811313415469,0.386114138679229
0.000295005995873005,1.15139539932645,0.30769013381484
0.000295005995873005,1.2648552168553,0.23730523227256
0.000295005995873005,1.38949549437314,0.172847293291377
0.000295005995873005,1.52641796717523,0.112821937213774
0.000295005995873005,1.67683293681101,0.0561861765271717
0.000295005995873005,1.84206996932672,0.00220450070379098
0.000295005995873005,2.02358964772516,-0.0496530380612122
0.000295005995873005,2.22299648252619,-0.0997778446939678
0.000295005995873005,2.44205309454865,-0.148466071424501
0.000295005995873005,2.68269579527973,-0.1959468110641
0.000295005995873005,2.94705170255181,-0.242400817754531
0.000295005995873005,3.23745754281764,-0.287973231679439
0.000295005995873005,3.55648030622313,-0.332782447648836
0.000295005995873005,3.90693993705462,-0.376926474986689
0.000295005995873005,4.29193426012878,-0.420487671441522
0.000295005995873005,4.71486636345739,-0.463536450810839
0.000295005995873005,5.17947467923121,-0.506134364850513
0.000295005995873005,5.6898660290183,-0.548336783729409
0.000295005995873005,6.25055192527397,-0.59019522285927
0.000295005995873005,6.866488450043,-0.631759204368344
0.000295005995873005,7.54312006335462,-0.673077444215642
0.000295005995873005,8.28642772854684,-0.714198166944086
0.000295005995873005,9.10298177991522,-0.755168482264418
0.000295005995873005,10,-0.796032970650712
0.000326596559965828,0.1,-0.499872018105304
0.000326596559965828,0.109854114198756,-0.410226263450261
0.000326596559965828,0.120679264063933,-0.311954713432297
0.000326596559965828,0.132571136559011,-0.204184910346046
0.000326596559965828,0.145634847750124,-0.0853998105041771
0.000326596559965828,0.159985871960606,0.0469514996668916
0.000326596559965828,0.175751062485479,0.197049651819543
0.000326596559965828,0.193069772888325,0.371616638169062
0.000326596559965828,0.212095088792019,0.580863962130922
0.000326596559965828,0.232995181051537,0.836493564090054
0.000326596559965828,0.255954792269954,1.13555840234051
0.000326596559965828,0.281176869797423,1.4318277497857
0.000326596559965828,0.308884359647748,1.65895000086787
0.000326596559965828,0.339322177189533,1.78527559418962
0.000326596559965828,0.372759372031494,1.81362456432902
0.000326596559965828,0.409491506238043,1.76102783724816
0.000326596559965828,0.449843266896945,1.64802381394703
0.000326596559965828,0.494171336132384,1.49491222157995
0.000326596559965828,0.542867543932386,1.32054331454769
0.000326596559965828,0.596362331659464,1.14142341852797
0.000326596559965828,0.655128556859551,0.97033579586019
0.000326596559965828,0.719685673001152,0.815139179162778
0.000326596559965828,0.79060432109077,0.678915534324944
0.000326596559965828,0.868511373751353,0.561358330208848
0.000326596559965828,0.954095476349994,0.460287749755623
0.000326596559965828,1.04811313415469,0.372717979656335
0.000326596559965828,1.15139539932645,0.295592435093126
0.000326596559965828,1.2648552168553,0.226274820999327
0.000326596559965828,1.38949549437314,0.162742008788308
0.000326596559965828,1.52641796717523,0.103539153682513
0.000326596559965828,1.67683293681101,0.0476429298733185
0.000326596559965828,1.84206996932672,-0.00567026852678607
0.000326596559965828,2.02358964772516,-0.0569217915366039
0.000326596559965828,2.22299648252619,-0.106496137790869
0.000326596559965828,2.44205309454865,-0.154683611347532
0.000326596559965828,2.68269579527973,-0.201708225211586
0.000326596559965828,2.94705170255181,-0.247746262274102
0.000326596559965828,3.23745754281764,-0.292938896658661
0.000326596559965828,3.55648030622313,-0.337400988222446
0.000326596559965828,3.90693993705462,-0.3812273866826
0.000326596559965828,4.29193426012878,-0.424497623461166
0.000326596559965828,4.71486636345739,-0.467279588955005
0.000326596559965828,5.17947467923121,-0.509632594448575
0.000326596559965828,5.6898660290183,-0.551610040645508
0.000326596559965828,6.25055192527397,-0.593261736401887
0.000326596559965828,6.866488450043,-0.63463574976385
0.000326596559965828,7.54312006335462,-0.675779575676202
0.000326596559965828,8.28642772854684,-0.716740417756885
0.000326596559965828,9.10298177991522,-0.757564518131993
0.000326596559965828,10,-0.798295687590989
0.000361569983233257,0.1,-0.5459445642469
0.000361569983233257,0.109854114198756,-0.461059126090537
0.000361569983233257,0.120679264063933,-0.36799381780228
0.000361569983233257,0.132571136559011,-0.26618181498411
0.000361569983233257,0.145634847750124,-0.154623946693816
0.000361569983233257,0.159985871960606,-0.031615436344074
0.000361569983233257,0.175751062485479,0.105623942833733
0.000361569983233257,0.193069772888325,0.261460121446603
0.000361569983233257,0.212095088792019,0.442384084174807
0.000361569983233257,0.232995181051537,0.656492716909786
0.000361569983233257,0.255954792269954,0.907270303968311
0.000361569983233257,0.281176869797423,1.17523482962776
0.000361569983233257,0.308884359647748,1.40988615487249
0.000361569983233257,0.339322177189533,1.56595702875191
0.000361569983233257,0.372759372031494,1.63048511915727
0.000361569983233257,0.409491506238043,1.61286545366102
0.000361569983233257,0.449843266896945,1.53095888236555
0.000361569983233257,0.494171336132384,1.40441640400857
0.000361569983233257,0.542867543932386,1.25207675959003
0.000361569983233257,0.596362331659464,1.09053286611226
0.000361569983233257,0.655128556859551,0.932731368273996
0.000361569983233257,0.719685673001152,0.786964423980476
0.000361569983233257,0.79060432109077,0.657053352366498
0.000361569983233257,0.868511373751353,0.543555757220169
0.000361569983233257,0.954095476349994,0.445085902382296
0.000361569983233257,1.04811313415469,0.359270683200395
0.000361569983233257,1.15139539932645,0.283448334388973
0.000361569983233257,1.2648552168553,0.215193018739891
0.000361569983233257,1.38949549437314,0.152578393555363
0.000361569983233257,1.52641796717523,0.0941920992347351
0.000361569983233257,1.67683293681101,0.0390311958006936
0.000361569983233257,1.84206996932672,-0.0136160753165134
0.000361569983233257,2.02358964772516,-0.064262731628256
0.000361569983233257,2.22299648252619,-0.113286650001456
0.000361569983233257,2.44205309454865,-0.160972538019137
0.000361569983233257,2.68269579527973,-0.207539538683292
0.000361569983233257,2.94705170255181,-0.253159634563544
0.000361569983233257,3.23745754281764,-0.297970171427618
0.000361569983233257,3.55648030622313,-0.342082584262834
0.000361569983233257,3.90693993705462,-0.38558865057846
0.000361569983233257,4.29193426012878,-0.428565144427796
0.000361569983233257,4.71486636345739,-0.471077486989694
0.000361569983233257,5.17947467923121,-0.513182791687275
0.000361569983233257,5.6898660290183,-0.554932523580051
0.000361569983233257,6.25055192527397,-0.596374812320789
0.000361569983233257,6.866488450043,-0.637556294503164
0.000361569983233257,7.54312006335462,-0.678523263029513
0.000361569983233257,8.28642772854684,-0.719321916274437
0.000361569983233257,9.10298177991522,-0.759997640978234
0.000361569983233257,10,-0.800593486488006
0.000400288517395825,0.1,-0.589481246071819
0.000400288517395825,0.109854114198756,-0.509144877839616
0.000400288517395825,0.120679264063933,-0.420950286568537
0.000400288517395825,0.132571136559011,-0.324533927829501
0.000400288517395825,0.145634847750124,-0.219259584597902
0.000400288517395825,0.159985871960606,-0.104011903520493
0.000400288517395825,0.175751062485479,0.0230528093467496
0.000400288517395825,0.193069772888325,0.164807188228088
0.000400288517395825,0.212095088792019,0.325441246086238
0.000400288517395825,0.232995181051537,0.510269893835795
0.000400288517395825,0.255954792269954,0.723126990212468
0.000400288517395825,0.281176869797423,0.957102775783657
0.000400288517395825,0.308884359647748,1.18199810981107
0.000400288517395825,0.339322177189533,1.35459322715238
0.000400288517395825,0.372759372031494,1.44890001330449
0.000400288517395825,0.409491506238043,1.46385717491334
0.000400288517395825,0.449843266896945,1.41246119229866
0.000400288517395825,0.494171336132384,1.31258981563874
0.000400288517395825,0.542867543932386,1.18254935385287
0.000400288517395825,0.596362331659464,1.03882472649764
0.000400288517395825,0.655128556859551,0.894503939192524
0.000400288517395825,0.719685673001152,0.758339326473965
0.000400288517395825,0.79060432109077,0.634897034151242
0.000400288517395825,0.868511373751353,0.525582857609041
0.000400288517395825,0.954095476349994,0.429791808821438
0.000400288517395825,1.04811313415469,0.345766572747974
0.000400288517395825,1.15139539932645,0.271255663006906
0.000400288517395825,1.2648552168553,0.20405904350339
0.000400288517395825,1.38949549437314,0.142356053087448
0.000400288517395825,1.52641796717523,0.0847803978325938
0.000400288517395825,1.67683293681101,0.0303505070735616
0.000400288517395825,1.84206996932672,-0.0216334972223041
0.000400288517395825,2.02358964772516,-0.0716765368414698
0.000400288517395825,2.22299648252619,-0.120150143585612
0.000400288517395825,2.44205309454865,-0.167333679085784
0.000400288517395825,2.68269579527973,-0.213441627109162
0.000400288517395825,2.94705170255181,-0.258641842491753
0.000400288517395825,3.23745754281764,-0.303067982212343
0.000400288517395825,3.55648030622313,-0.346828168350948
0.000400288517395825,3.90693993705462,-0.390011195420207
0.000400288517395825,4.29193426012878,-0.432691150766215
0.000400288517395825,4.71486636345739,-0.47493104211145
0.000400288517395825,5.17947467923121,-0.516785829082401
0.000400288517395825,5.6898660290183,-0.558305076256912
0.000400288517395825,6.25055192527397,-0.599535262677379
0.000400288517395825,6.866488450043,-0.640521617260298
0.000400288517395825,7.54312006335462,-0.681309250879687
0.000400288517395825,8.28642772854684,-0.72194337326503
0.000400288517395825,9.10298177991522,-0.762468528730734
0.000400288517395825,10,-0.802927014003221
0.000443153205711711,0.1,-0.630583442577706
0.000443153205711711,0.109854114198756,-0.554628700665889
0.000443153205711711,0.120679264063933,-0.471058973059799
0.000443153205711711,0.132571136559011,-0.379634869211432
0.000443153205711711,0.145634847750124,-0.27996896920885
0.000443153205711711,0.159985871960606,-0.171361449435534
0.000443153205711711,0.175751062485479,-0.05261614261435
0.000443153205711711,0.193069772888325,0.0781515709684095
0.000443153205711711,0.212095088792019,0.223667976484349
0.000443153205711711,0.232995181051537,0.387379110533011
0.000443153205711711,0.255954792269954,0.572174166522183
0.000443153205711711,0.281176869797423,0.775774412967856
0.000443153205711711,0.308884359647748,0.981838327870056
0.000443153205711711,0.339322177189533,1.15783824817875
0.000443153205711711,0.372759372031494,1.27312139114032
0.000443153205711711,0.409491506238043,1.31638536029956
0.000443153205711711,0.449843266896945,1.29379811046256
0.000443153205711711,0.494171336132384,1.22006438385773
0.000443153205711711,0.542867543932386,1.11223646591511
0.000443153205711711,0.596362331659464,0.986387493613625
0.000443153205711711,0.655128556859551,0.855657466483123
0.000443153205711711,0.719685673001152,0.729238088792354
0.000443153205711711,0.79060432109077,0.6124166131714
0.000443153205711711,0.868511373751353,0.507416167668307
0.000443153205711711,0.954095476349994,0.414391258573958
0.000443153205711711,1.04811313415469,0.332198850294525
0.000443153205711711,1.15139539932645,0.259011765493362
0.000443153205711711,1.2648552168553,0.192871955646452
0.000443153205711711,1.38949549437314,0.132074565080724
0.000443153205711711,1.52641796717523,0.0753036868996043
0.000443153205711711,1.67683293681101,0.0216004189995811
0.000443153205711711,1.84206996932672,-0.0297230905132198
0.000443153205711711,2.02358964772516,-0.0791638685497576
0.000443153205711711,2.22299648252619,-0.127087368338118
0.000443153205711711,2.44205309454865,-0.173767854158819
0.000443153205711711,2.68269579527973,-0.21941536205373
0.000443153205711711,2.94705170255181,-0.264193793317257
0.000443153205711711,3.23745754281764,-0.308233257572518
0.000443153205711711,3.55648030622313,-0.35163867785988
0.000443153205711711,3.90693993705462,-0.394495956753797
0.000443153205711711,4.29193426012878,-0.436876567298335
0.000443153205711711,4.71486636345739,-0.478841161142627
0.000443153205711711,5.17947467923121,-0.520442589680291
0.000443153205711711,5.6898660290183,-0.561728553556755
0.000443153205711711,6.25055192527397,-0.602743911084109
0.000443153205711711,6.866488450043,-0.643532508468605
0.000443153205711711,7.54312006335462,-0.684138295656535
0.000443153205711711,8.28642772854684,-0.724605511287149
0.000443153205711711,9.10298177991522,-0.764977871003721
0.000443153205711711,10,-0.805296928339554
0.000490608036948437,0.1,-0.669339700522237
0.000490608036948437,0.109854114198756,-0.597623907659388
0.000490608036948437,0.120679264063933,-0.51849311141795
0.000490608036948437,0.132571136559011,-0.431770650544484
0.000490608036948437,0.145634847750124,-0.337230152206615
0.000490608036948437,0.159985871960606,-0.234462327356058
0.000490608036948437,0.175751062485479,-0.12272797778668
0.000490608036948437,0.193069772888325,-0.0008205696898097
0.000490608036948437,0.212095088792019,0.133020335787108
0.000490608036948437,0.232995181051537,0.281008801709704
0.000490608036948437,0.255954792269954,0.445082354718176
0.000490608036948437,0.281176869797423,0.624438648957269
0.000490608036948437,0.308884359647748,0.810151436216307
0.000490608036948437,0.339322177189533,0.980420405771189
0.000490608036948437,0.372759372031494,1.10734715841259
0.000490608036948437,0.409491506238043,1.17309205255125
0.000490608036948437,0.449843266896945,1.176422101248
0.000490608036948437,0.494171336132384,1.12756354661219
0.000490608036948437,0.542867543932386,1.04145166835513
0.000490608036948437,0.596362331659464,0.933324391782153
0.000490608036948437,0.655128556859551,0.816200802377556
0.000490608036948437,0.719685673001152,0.699635206206848
0.000490608036948437,0.79060432109077,0.589580238579844
0.000490608036948437,0.868511373751353,0.48902967319969
0.000490608036948437,0.954095476349994,0.398867865553637
0.000490608036948437,1.04811313415469,0.318559386672525
0.000490608036948437,1.15139539932645,0.246713381122407
0.000490608036948437,1.2648552168553,0.181630608183992
0.000490608036948437,1.38949549437314,0.121733462804911
0.000490608036948437,1.52641796717523,0.0657616131780259
0.000490608036948437,1.67683293681101,0.0127805093947482
0.000490608036948437,1.84206996932672,-0.0378853890030367
0.000490608036948437,2.02358964772516,-0.0867253695633598
0.000490608036948437,2.22299648252619,-0.134099060188775
0.000490608036948437,2.44205309454865,-0.180275873538021
0.000490608036948437,2.68269579527973,-0.225461609888853
0.000490608036948437,2.94705170255181,-0.269816392713334
0.000490608036948437,3.23745754281764,-0.31346692757326
0.000490608036948437,3.55648030622313,-0.356515054263567
0.000490608036948437,3.90693993705462,-0.399043876359186
0.000490608036948437,4.29193426012878,-0.441122326789662
0.000490608036948437,4.71486636345739,-0.482808760177551
0.000490608036948437,5.17947467923121,-0.524153966790853
0.000490608036948437,5.6898660290183,-0.565203821325143
0.000490608036948437,6.25055192527397,-0.606001592576636
0.000490608036948437,6.866488450043,-0.646589770247367
0.000490608036948437,7.54312006335462,-0.687011165588476
0.000490608036948437,8.28642772854684,-0.727309064701931
0.000490608036948437,9.10298177991522,-0.767526369144484
0.000490608036948437,10,-0.807703899316996
0.000543144544180465,0.1,-0.705832849190199
0.000543144544180465,0.109854114198756,-0.638224153511943
0.000543144544180465,0.120679264063933,-0.563383394736394
0.000543144544180465,0.132571136559011,-0.481150044002826
0.000543144544180465,0.145634847750124,-0.391389831707102
0.000543144544180465,0.159985871960606,-0.293889238096569
0.000543144544180465,0.175751062485479,-0.188232567682111
0.000543144544180465,0.193069772888325,-0.0736912431803764
0.000543144544180465,0.212095088792019,0.0508345248925067
0.000543144544180465,0.232995181051537,0.186732969857472
0.000543144544180465,0.255954792269954,0.335212133619842
0.000543144544180465,0.281176869797423,0.49586092783751
0.000543144544180465,0.308884359647748,0.66342786608707
0.000543144544180465,0.339322177189533,0.823726330097714
0.000543144544180465,0.372759372031494,0.954624248070591
0.000543144544180465,0.409491506238043,1.0364280394668
0.000543144544180465,0.449843266896945,1.06181236220063
0.000543144544180465,0.494171336132384,1.03585019038846
0.000543144544180465,0.542867543932386,0.970531929754784
0.000543144544180465,0.596362331659464,0.879750461351208
0.000543144544180465,0.655128556859551,0.776147714430335
0.000543144544180465,0.719685673001152,0.669505821913515
0.000543144544180465,0.79060432109077,0.566354313572528
0.000543144544180465,0.868511373751353,0.470394699275324
0.000543144544180465,0.954095476349994,0.383202816508706
0.000543144544180465,1.04811313415469,0.304838481890704
0.000543144544180465,1.15139539932645,0.234356499516268
0.000543144544180465,1.2648552168553,0.170333583635333
0.000543144544180465,1.38949549437314,0.111332213180125
0.000543144544180465,1.52641796717523,0.0561538268110199
0.000543144544180465,1.67683293681101,0.00389037801777974
0.000543144544180465,1.84206996932672,-0.046120903011165
0.000543144544180465,2.02358964772516,-0.094361662699902
0.000543144544180465,2.22299648252619,-0.141185939764999
0.000543144544180465,2.44205309454865,-0.186858536885379
0.000543144544180465,2.68269579527973,-0.23158123061383
0.000543144544180465,2.94705170255181,-0.275510543741138
0.000543144544180465,3.23745754281764,-0.318769922907151
0.000543144544180465,3.55648030622313,-0.361458242398874
0.000543144544180465,3.90693993705462,-0.40365590164117
0.000543144544180465,4.29193426012878,-0.44542936945654
0.000543144544180465,4.71486636345739,-0.486834764193179
0.000543144544180465,5.17947467923121,-0.527920863689019
0.000543144544180465,5.6898660290183,-0.568731756152476
0.000543144544180465,6.25055192527397,-0.609309153461248
0.000543144544180465,6.866488450043,-0.649694216306906
0.000543144544180465,7.54312006335462,-0.689928640656934
0.000543144544180465,8.28642772854684,-0.730054779669732
0.000543144544180465,9.10298177991522,-0.770114736266374
0.000543144544180465,10,-0.810148608437279
0.000601306896046651,0.1,-0.740144759429316
0.000601306896046651,0.109854114198756,-0.676512544522259
0.000601306896046651,0.120679264063933,-0.605832625632651
0.000601306896046651,0.132571136559011,-0.527927131441516
0.000601306896046651,0.145634847750124,-0.442699936897745
0.000601306896046651,0.159985871960606,-0.350058667629271
0.000601306896046651,0.175751062485479,-0.249811833216369
0.000601306896046651,0.193069772888325,-0.141571862916116
0.000601306896046651,0.212095088792019,-0.0247045890133504
0.000601306896046651,0.232995181051537,0.101608887932317
0.000601306896046651,0.255954792269954,0.23805036950377
0.000601306896046651,0.281176869797423,0.384254583881609
0.000601306896046651,0.308884359647748,0.536809908304101
0.000601306896046651,0.339322177189533,0.686292017542761
0.000601306896046651,0.372759372031494,0.816182475786762
0.000601306896046651,0.409491506238043,0.908178651012636
0.000601306896046651,0.449843266896945,0.951276464158006
0.000601306896046651,0.494171336132384,0.945659438348381
0.000601306896046651,0.542867543932386,0.899818715036706
0.000601306896046651,0.596362331659464,0.825788706421593
0.000601306896046651,0.655128556859551,0.735516758715873
0.000601306896046651,0.719685673001152,0.638826125900104
0.000601306896046651,0.79060432109077,0.542703703259969
0.000601306896046651,0.868511373751353,0.451479843517416
0.000601306896046651,0.954095476349994,0.367374619872165
0.000601306896046651,1.04811313415469,0.291024595348247
0.000601306896046651,1.15139539932645,0.22193618595757
0.000601306896046651,1.2648552168553,0.158979113968225
0.000601306896046651,1.38949549437314,0.100870187971847
0.000601306896046651,1.52641796717523,0.0464799730740465
0.000601306896046651,1.67683293681101,-0.00507035471276928
0.000601306896046651,1.84206996932672,-0.0544301185102707
0.000601306896046651,2.02358964772516,-0.102073349375575
0.000601306896046651,2.22299648252619,-0.148348710923065
0.000601306896046651,2.44205309454865,-0.193516631851139
0.000601306896046651,2.68269579527973,-0.237775076623291
0.000601306896046651,2.94705170255181,-0.281277145770433
0.000601306896046651,3.23745754281764,-0.324143173965664
0.000601306896046651,3.55648030622313,-0.366469189679873
0.000601306896046651,3.90693993705462,-0.408332984975886
0.000601306896046651,4.29193426012878,-0.449798642432694
0.000601306896046651,4.71486636345739,-0.490920106622949
0.000601306896046651,5.17947467923121,-0.531744193283039
0.000601306896046651,5.6898660290183,-0.57231324512454
0.000601306896046651,6.25055192527397,-0.612667451136275
0.000601306896046651,6.866488450043,-0.652846671830794
0.000601306896046651,7.54312006335462,-0.692891512530758
0.000601306896046651,8.28642772854684,-0.73284341412969
0.000601306896046651,9.10298177991522,-0.772743697267392
0.000601306896046651,10,-0.812631748936385
0.000665697533202363,0.1,-0.77235916441157
0.000665697533202363,0.109854114198756,-0.712568124967378
0.000665697533202363,0.120679264063933,-0.645926921587553
0.000665697533202363,0.132571136559011,-0.572218559483334
0.000665697533202363,0.145634847750124,-0.491344190053909
0.000665697533202363,0.159985871960606,-0.403272961595573
0.000665697533202363,0.175751062485479,-0.307959815013129
0.000665697533202363,0.193069772888325,-0.205258327737681
0.000665697533202363,0.212095088792019,-0.0948686586010071
0.000665697533202363,0.232995181051537,0.0236241352077937
0.000665697533202363,0.255954792269954,0.150523427145777
0.000665697533202363,0.281176869797423,0.285410219248973
0.000665697533202363,0.308884359647748,0.425841459528796
0.000665697533202363,0.339322177189533,0.56528301299209
0.000665697533202363,0.372759372031494,0.691590169098428
0.000665697533202363,0.409491506238043,0.789206797472722
0.000665697533202363,0.449843266896945,0.845779512307656
0.000665697533202363,0.494171336132384,0.857630891044594
0.000665697533202363,0.542867543932386,0.829637534247772
0.000665697533202363,0.596362331659464,0.771565597410287
0.000665697533202363,0.655128556859551,0.694331006419459
0.000665697533202363,0.719685673001152,0.60757379393354
0.000665697533202363,0.79060432109077,0.518592020739151
0.000665697533202363,0.868511373751353,0.432250966887245
0.000665697533202363,0.954095476349994,0.351358866374911
0.000665697533202363,1.04811313415469,0.277104047774133
0.000665697533202363,1.15139539932645,0.209446371867889
0.000665697533202363,1.2648552168553,0.147564979458496
0.000665697533202363,1.38949549437314,0.0903466260464241
0.000665697533202363,1.52641796717523,0.0367396809895369
0.000665697533202363,1.67683293681101,-0.0141020499690513
0.000665697533202363,1.84206996932672,-0.0628134965386531
0.000665697533202363,2.02358964772516,-0.109861008241571
0.000665697533202363,2.22299648252619,-0.155588059255886
0.000665697533202363,2.44205309454865,-0.20025093265483
0.000665697533202363,2.68269579527973,-0.244043991423439
0.000665697533202363,2.94705170255181,-0.287117093347709
0.000665697533202363,3.23745754281764,-0.329587609859328
0.000665697533202363,3.55648030622313,-0.37154884526337
0.000665697533202363,3.90693993705462,-0.413076083011683
0.000665697533202363,4.29193426012878,-0.454231099193686
0.000665697533202363,4.71486636345739,-0.495065728892196
0.000665697533202363,5.17947467923121,-0.535624877748077
0.000665697533202363,5.6898660290183,-0.575949185541918
0.000665697533202363,6.25055192527397,-0.616077353885873
0.000665697533202363,6.866488450043,-0.65604797333383
0.000665697533202363,7.54312006335462,-0.695900584479538
0.000665697533202363,8.28642772854684,-0.735675737760868
0.000665697533202363,9.10298177991522,-0.775413988833092
0.000665697533202363,10,-0.81515402582391
0.000736983408348156,0.1,-0.802562960697782
0.000736983408348156,0.109854114198756,-0.746470140196557
0.000736983408348156,0.120679264063933,-0.68374405384337
0.000736983408348156,0.132571136559011,-0.614116903293297
0.000736983408348156,0.145634847750124,-0.537458179431757
0.000736983408348156,0.159985871960606,-0.453751547825454
0.000736983408348156,0.175751062485479,-0.363035486983696
0.000736983408348156,0.193069772888325,-0.265327276518091
0.000736983408348156,0.212095088792019,-0.160567267691289
0.000736983408348156,0.232995181051537,-0.0486334598921077
0.000736983408348156,0.255954792269954,0.0705008865250885
0.000736983408348156,0.281176869797423,0.196341529602382
0.000736983408348156,0.308884359647748,0.326987542550344
0.000736983408348156,0.339322177189533,0.457683597636795
0.000736983408348156,0.372759372031494,0.579414747169372
0.000736983408348156,0.409491506238043,0.679510440095544
0.000736983408348156,0.449843266896945,0.74586181644421
0.000736983408348156,0.494171336132384,0.772257020729405
0.000736983408348156,0.542867543932386,0.760279111237151
0.000736983408348156,0.596362331659464,0.717206336276099
0.000736983408348156,0.655128556859551,0.652617636527749
0.000736983408348156,0.719685673001152,0.575728459964822
0.000736983408348156,0.79060432109077,0.493981998409095
0.000736983408348156,0.868511373751353,0.412671256812234
0.000736983408348156,0.954095476349994,0.335128015872186
0.000736983408348156,1.04811313415469,0.263060699592258
0.000736983408348156,1.15139539932645,0.196879606268595
0.000736983408348156,1.2648552168553,0.136088381475434
0.000736983408348156,1.38949549437314,0.0797605840312795
0.000736983408348156,1.52641796717523,0.0269325478033161
0.000736983408348156,1.67683293681101,-0.0232050540693948
0.000736983408348156,1.84206996932672,-0.0712714729823886
0.000736983408348156,2.02358964772516,-0.117725193898388
0.000736983408348156,2.22299648252619,-0.162904650588239
0.000736983408348156,2.44205309454865,-0.207062198624937
0.000736983408348156,2.68269579527973,-0.250388808298041
0.000736983408348156,2.94705170255181,-0.293031275011827
0.000736983408348156,3.23745754281764,-0.335104157386039
0.000736983408348156,3.55648030622313,-0.376698159164723
0.000736983408348156,3.90693993705462,-0.417886155923222
0.000736983408348156,4.29193426012878,-0.458727698937983
0.000736983408348156,4.71486636345739,-0.499272579913804
0.000736983408348156,5.17947467923121,-0.539563848123746
0.000736983408348156,5.6898660290183,-0.579640484606953
0.000736983408348156,6.25055192527397,-0.619539740644841
0.000736983408348156,6.866488450043,-0.659298968494267
0.000736983408348156,7.54312006335462,-0.698956671264293
0.000736983408348156,8.28642772854684,-0.738552531923866
0.000736983408348156,9.10298177991522,-0.778126359422591
0.000736983408348156,10,-0.817716155908076
0.000815902894468675,0.1,-0.830846397720678
0.000815902894468675,0.109854114198756,-0.778300471543037
0.000815902894468675,0.120679264063933,-0.719359326489646
0.000815902894468675,0.132571136559011,-0.653700915653328
0.000815902894468675,0.145634847750124,-0.581144928744036
0.000815902894468675,0.159985871960606,-0.501654093951994
0.000815902894468675,0.175751062485479,-0.415299298258384
0.000815902894468675,0.193069772888325,-0.32219850947952
0.000815902894468675,0.212095088792019,-0.222459972424252
0.000815902894468675,0.232995181051537,-0.116175591682376
0.000815902894468675,0.255954792269954,-0.00352466766545729
0.000815902894468675,0.281176869797423,0.114924821833237
0.000815902894468675,0.308884359647748,0.23759259476361
0.000815902894468675,0.339322177189533,0.360852399096748
0.000815902894468675,0.372759372031494,0.477870638712765
0.000815902894468675,0.409491506238043,0.578486089029592
0.000815902894468675,0.449843266896945,0.651659877469436
0.000815902894468675,0.494171336132384,0.689858930100457
0.000815902894468675,0.542867543932386,0.691985069421102
0.000815902894468675,0.596362331659464,0.662830342394664
0.000815902894468675,0.655128556859551,0.610407418389551
0.000815902894468675,0.719685673001152,0.54327221217134
0.000815902894468675,0.79060432109077,0.46883594894274
0.000815902894468675,0.868511373751353,0.392701377498525
0.000815902894468675,0.954095476349994,0.318651227827301
0.000815902894468675,1.04811313415469,0.248875614134089
0.000815902894468675,1.15139539932645,0.184226765038084
0.000815902894468675,1.2648552168553,0.124545783397484
0.000815902894468675,1.38949549437314,0.0691108719749492
0.000815902894468675,1.52641796717523,0.0170581179607916
0.000815902894468675,1.67683293681101,-0.0323797037948894
0.000815902894468675,1.84206996932672,-0.0798044588692644
0.000815902894468675,2.02358964772516,-0.12566643573201
0.000815902894468675,2.22299648252619,-0.170299129473591
0.000815902894468675,2.44205309454865,-0.213951172702277
0.000815902894468675,2.68269579527973,-0.256810348925819
0.000815902894468675,2.94705170255181,-0.299020572057642
0.000815902894468675,3.23745754281764,-0.340693739947413
0.000815902894468675,3.55648030622313,-0.381918081323275
0.000815902894468675,3.90693993705462,-0.422764166617783
0.000815902894468675,4.29193426012878,-0.463289405923403
0.000815902894468675,4.71486636345739,-0.503541615542662
0.000815902894468675,5.17947467923121,-0.543562043873988
0.000815902894468675,5.6898660290183,-0.583388059076666
0.000815902894468675,6.25055192527397,-0.623055500732828
0.000815902894468675,6.866488450043,-0.662600515958831
0.000815902894468675,7.54312006335462,-0.702060599004163
0.000815902894468675,8.28642772854684,-0.741474589581323
0.000815902894468675,9.10298177991522,-0.780881569236418
0.000815902894468675,10,-0.82031886780525
0.000903273432836744,0.1,-0.857302528152657
0.000903273432836744,0.109854114198756,-0.808144646841146
0.000903273432836744,0.120679264063933,-0.75284935959004
0.000903273432836744,0.132571136559011,-0.69104312524924
0.000903273432836744,0.145634847750124,-0.62248705341514
0.000903273432836744,0.159985871960606,-0.547098331001483
0.000903273432836744,0.175751062485479,-0.464939700111918
0.000903273432836744,0.193069772888325,-0.376177330168652
0.000903273432836744,0.212095088792019,-0.281028263675677
0.000903273432836744,0.232995181051537,-0.179737728039452
0.000903273432836744,0.255954792269954,-0.0726397258983586
0.000903273432836744,0.281176869797423,0.0396315584347028
0.000903273432836744,0.308884359647748,0.155693211633344
0.000903273432836744,0.339322177189533,0.272659931337733
0.000903273432836744,0.372759372031494,0.3852191079919
0.000903273432836744,0.409491506238043,0.485224335289138
0.000903273432836744,0.449843266896945,0.562998065797113
0.000903273432836744,0.494171336132384,0.610590681384415
0.000903273432836744,0.542867543932386,0.624939918642692
0.000903273432836744,0.596362331659464,0.608547386313441
0.000903273432836744,0.655128556859551,0.567734116922781
0.000903273432836744,0.719685673001152,0.510190099646245
0.000903273432836744,0.79060432109077,0.443116316665784
0.000903273432836744,0.868511373751353,0.372299721224469
0.000903273432836744,0.954095476349994,0.301894255379018
0.000903273432836744,1.04811313415469,0.234526718646805
0.000903273432836744,1.15139539932645,0.171476716715924
0.000903273432836744,1.2648552168553,0.112932713181736
0.000903273432836744,1.38949549437314,0.0583959696865453
0.000903273432836744,1.52641796717523,0.00711585476770133
0.000903273432836744,1.67683293681101,-0.0416263340857746
0.000903273432836744,1.84206996932672,-0.0884128413673177
0.000903273432836744,2.02358964772516,-0.13368523693113
0.000903273432836744,2.22299648252619,-0.177772117711452
0.000903273432836744,2.44205309454865,-0.220918579913669
0.000903273432836744,2.68269579527973,-0.263309421951863
0.000903273432836744,2.94705170255181,-0.305085857248468
0.000903273432836744,3.23745754281764,-0.346357276413044
0.000903273432836744,3.55648030622313,-0.387209560616886
0.000903273432836744,3.90693993705462,-0.427711079892922
0.000903273432836744,4.29193426012878,-0.467917188757759
0.000903273432836744,4.71486636345739,-0.507873797987656
0.000903273432836744,5.17947467923121,-0.547620412407968
0.000903273432836744,5.6898660290183,-0.587192834880136
0.000903273432836744,6.25055192527397,-0.626625533556544
0.000903273432836744,6.866488450043,-0.665953485119061
0.000903273432836744,7.54312006335462,-0.705213205017525
0.000903273432836744,8.28642772854684,-0.744442715196039
0.000903273432836744,9.10298177991522,-0.783680390164855
0.000903273432836744,10,-0.82296290193261
0.001,0.1,-0.88202623352875
0.001,0.109854114198756,-0.83609182126603
0.001,0.120679264063933,-0.784294151437132
0.001,0.132571136559011,-0.726215129446688
0.001,0.145634847750124,-0.661556100616858
0.001,0.159985871960606,-0.590174067137427
0.001,0.175751062485479,-0.512093270947263
0.001,0.193069772888325,-0.427484648872935
0.001,0.212095088792019,-0.336623708780305
0.001,0.232995181051537,-0.239858902823765
0.001,0.255954792269954,-0.137638500114906
0.001,0.281176869797423,-0.030653656105426
0.001,0.308884359647748,0.079836984332751
0.001,0.339322177189533,0.191448668797609
0.001,0.372759372031494,0.299941577088901
0.001,0.409491506238043,0.398732352686855
0.001,0.449843266896945,0.479502341209386
0.001,0.494171336132384,0.5344647414191
0.001,0.542867543932386,0.559269625673714
0.001,0.596362331659464,0.554454693607607
0.001,0.655128556859551,0.524633858861505
0.001,0.719685673001152,0.476470633676978
0.001,0.79060432109077,0.416786315424394
0.001,0.868511373751353,0.351422772081707
0.001,0.954095476349994,0.284819424430757
0.001,1.04811313415469,0.219988481127769
0.001,1.15139539932645,0.158615946776708
0.001,1.2648552168553,0.1012435207548
0.001,1.38949549437314,0.047613918349445
0.001,1.52641796717523,-0.00289489767744692
0.001,1.67683293681101,-0.0509452889595016
0.001,1.84206996932672,-0.0970969857516422
0.001,2.02358964772516,-0.141782073765691
0.001,2.22299648252619,-0.185324212910641
0.001,2.44205309454865,-0.227965125824629
0.001,2.68269579527973,-0.2698868215163
0.001,2.94705170255181,-0.311227993478647
0.001,3.23745754281764,-0.352095679933071
0.001,3.55648030622313,-0.392573543825261
0.001,3.90693993705462,-0.432727861544702
0.001,4.29193426012878,-0.472612019642712
0.001,4.71486636345739,-0.512270095179881
0.001,5.17947467923121,-0.551739908560523
0.001,5.6898660290183,-0.591055746698907
0.001,6.25055192527397,-0.630250748278298
0.001,6.866488450043,-0.669358755857337
0.001,7.54312006335462,-0.708415337636181
0.001,8.28642772854684,-0.747457724605133
0.001,9.10298177991522,-0.786523605715221
0.001,10,-0.825649010482686


==> img/DataCSV/Fig6a.csv <==
x1,y1,y2,y3
0.0001,1.17281926484665,0.52866176827894,1
0.000105956017927762,1.17281926222357,0.528661805056957,1
0.000112266777351081,1.17281925852797,0.528661846366154,1
0.000118953406737032,1.17281925511486,0.528661892691404,1
0.000126038292967973,1.17281925030121,0.528661944762677,1
0.00013354515629299,1.17281924463017,0.528662003197469,1
0.000141499129743458,1.17281923752248,0.528662068777458,1
0.000149926843278605,1.17281923034875,0.528662142389815,1
0.000158856512942805,1.1728192210508,0.528662225011643,1
0.000168318035333096,1.17281921045744,0.528662317720612,1
0.000178343087693191,1.17281919762058,0.528662421910294,1
0.000188965233969121,1.17281918374155,0.528662538709549,1
0.000200220037181558,1.17281916740896,0.528662669927472,1
0.000212145178491063,1.17281914848436,0.528662817260142,1
0.000224780583354873,1.17281912691182,0.528662982547056,1
0.000238168555197616,1.17281910202462,0.5286631681453,1
0.000252353917043477,1.17281907290315,0.528663376466463,1
0.000267384161583995,1.17281904022286,0.528663610337514,1
0.000283309610183932,1.17281900278391,0.528663872876493,1
0.000300183581357559,1.17281896051112,0.528664167667001,1
0.000318062569279412,1.17281891205893,0.528664498451962,1
0.000337006432927193,1.1728188563799,0.52866486990871,1
0.000357078596490046,1.1728187939727,0.528665286885162,1
0.000378346261713193,1.17281872224419,0.528665754943585,1
0.000400880632889846,1.17281864156493,0.528666280350438,1
0.00042475715525369,1.17281854971553,0.528666870216631,1
0.00045005576757005,1.17281844570234,0.528667532380329,1
0.000476861169771447,1.17281832784536,0.528668275734145,1
0.000505263106533568,1.1728181943296,0.528669110245484,1
0.000535356667741072,1.17281804300325,0.528670047041266,1
0.000567242606849198,1.17281787191273,0.528671098655038,1
0.000601027678207038,1.17281767797831,0.528672279230559,1
0.000636824994471859,1.17281745900243,0.528673604458899,1
0.000674754405311069,1.17281721166022,0.528675092132526,1
0.000714942898659758,1.17281693284586,0.528676762221099,1
0.000757525025877191,1.17281661819997,0.528678636958837,1
0.000802643352225717,1.17281626292803,0.528680741434665,1
0.000850448934180268,1.17281586195251,0.528683103936118,1
0.000901101825166502,1.17281540989371,0.528685755859109,1
0.000954771611420806,1.17281489981592,0.52868873279296,1
0.00101163797976621,1.17281432523064,0.528692074463388,1
0.00107189131920513,1.17281367760956,0.528695825514794,1
0.00113573335834311,1.17281294798242,0.52870003599511,1
0.00120337784077759,1.17281212655973,0.52870476224636,1
0.00127505124071301,1.17281120019192,0.528710067151405,1
0.00135099352119803,1.17281015844391,0.52871602172079,1
0.00143145893752348,1.17280898603979,0.528722705011829,1
0.00151671688847092,1.17280766530963,0.528730206266103,1
0.00160705281826164,1.17280617834317,0.528738625244957,1
0.0017027691722259,1.1728045069504,0.528748073939863,1
0.00180418640939207,1.17280262541873,0.528758677973081,1
0.0019116440753857,1.17280050800033,0.528770577967579,1
0.00202550193923067,1.17279812769799,0.528783931872319,1
0.00214614119785841,1.17279545053999,0.528798916377239,1
0.00227396575235793,1.17279243862968,0.528815729763467,1
0.00240940356023953,1.17278905277612,0.528834593918148,1
0.00255290806823952,1.17278524617014,0.528855757525735,1
0.00270495973046314,1.17278096554255,0.528879498859212,1
0.00286606761694825,1.17277615457028,0.52890612948317,1
0.00303677111803546,1.17277074603707,0.528935998103686,1
0.00321764175025074,1.17276466676107,0.528969494493397,1
0.00340928506974681,1.17275783426549,0.529007054776903,1
0.00361234269970943,1.17275015577536,0.529049165784329,1
0.00382749447851631,1.17274152750966,0.529096371761343,1
0.00405546073584083,1.17273183087034,0.529149280051889,1
0.00429700470432084,1.17272093609053,0.529208567982324,1
0.00455293507486695,1.17270869553636,0.529274990891515,1
0.00482410870416537,1.17269494302283,0.529349389957533,1
0.00511143348344017,1.17267949300931,0.529432701613603,1
0.00541587137807948,1.1726621364084,0.529525967047689,1
0.00573844164830239,1.17264263986491,0.529630343027789,1
0.00608022426164943,1.17262073979152,0.529747113481659,1
0.00644236350872137,1.17259614073033,0.529877701555615,1
0.00682607183427239,1.17256851242578,0.530023683371018,1
0.00723263389648353,1.1725374823039,0.530186801912547,1
0.00766341086800746,1.17250263408218,0.530368982528448,1
0.00811984499318401,1.17246349789374,0.530572348798864,1
0.00860346441668451,1.17241955109935,0.530799240200499,1
0.00911588829975082,1.17237020151119,0.531052230257609,1
0.00965883224115871,1.17231479002611,0.53133414602934,1
0.0102341140210545,1.17225257383897,0.531648088932347,1
0.0108436596868961,1.17218272141517,0.531997456635117,1
0.0114895100018731,1.17210429924865,0.532385966948091,1
0.0121738272773966,1.17201626293565,0.532817682850799,1
0.0128989026125331,1.17191743805293,0.533297039790685,1
0.0136671635646201,1.17180651104474,0.53382887542833,1
0.0144811822767453,1.17168200839712,0.534418461572041,1
0.0153436840893001,1.17154228016781,0.535071539502392,1
0.0162575566644379,1.1713854764721,0.535794358652672,1
0.0172258596539879,1.17120952724779,0.536593719260331,1
0.0182518349431904,1.17101211536741,0.537477019702116,1
0.0193389175045523,1.1707906469272,0.538452308582099,1
0.0204907468981585,1.17054222143267,0.539528343097189,1
0.021711179456945,1.17026359596493,0.540714653044904,1
0.0230043011977292,1.16995114440191,0.542021611695624,1
0.0243744415012222,1.16960081944415,0.54346051497231,1
0.0258261876068267,1.16920810359569,0.545043667540234,1
0.0273643999707467,1.16876795452142,0.546784479245386,1
0.0289942285388288,1.16827475841415,0.548697569859758,1
0.0307211299886176,1.16772226079664,0.550798885287875,1
0.0325508859983506,1.16710350513535,0.553105824970966,1
0.0344896226040576,1.16641076125944,0.555637381290606,1
0.0365438307095726,1.16563545301858,0.558414293404179,1
0.0387203878181256,1.16476807462496,0.561459213325275,1
0.0410265810582719,1.16379810981023,0.564796889887437,1
0.0434701315812503,1.16271394338985,0.568454365751579,1
0.0460592204114511,1.1615027718002,0.572461192196749,1
0.0488025158365443,1.16015051015936,0.576849657838921,1
0.0517092024289676,1.15864170657002,0.581655032543778,1
0.0547890117959395,1.15695945108955,0.586915821302591,1
0.058052255160949,1.15508529558157,0.592674024835185,1
0.061509857885805,1.15299917935671,0.598975398132093,1
0.0651733960488243,1.15067937429874,0.605869695446656,1
0.0690551352016233,1.1481024400084,0.613410884606345,1
0.073168071434272,1.14524320348094,0.621657305435057,1
0.0775259748862946,1.14207477727519,0.630671737448008,1
0.0821434358491943,1.13856859740207,0.640521328427721,1
0.0870359136148517,1.13469451488159,0.651277317547754,1
0.0922197882333433,1.13042092890736,0.663014465093664,1
0.097712415353465,1.12571497735838,0.675810070261497,1
0.103532184329566,1.12054278147549,0.689742426357643,1
0.109698579789238,1.11486975653807,0.704888522642496,1
0.116232246867985,1.10866098414957,0.721320756570216,1
0.123155060329283,1.10188164985077,0.739102385103182,1
0.13049019780144,1.09449753534508,0.758281416850747,1
0.138262217376466,1.08647556968885,0.778882650844918,1
0.146497139830729,1.0777844281161,0.80089764212988,1
0.155222535742705,1.06839514993116,0.824272529928493,1
0.164467617799466,1.05828178978656,0.848893980478556,1
0.174263338600965,1.04742205479226,0.874573977111743,1
0.184642494289554,1.03579793602416,0.901034873307667,1
0.195639834351706,1.02339628511477,0.927896945389274,1
0.207292177959537,1.01020934653363,0.954671476428841,1
0.219638537241655,0.996235200215193,0.980762909693924,1
0.232720247896041,0.981478120607364,1.00548339692782,1
0.24658110758226,0.965948811150489,1.02808183464595,1
0.261267522556333,0.949664534046139,1.047787047188,1
0.276828663039207,0.932649099051665,1.06386155396462,1
0.293316627839005,0.914932731093223,1.07565914449746,1
0.310786618778201,0.896551809096757,1.0826775517723,1
0.329297125509715,0.877548476307765,1.08459764953674,1
0.348910121340677,0.857970148438318,1.08130313041537,1
0.369691270719503,0.83786892362954,1.07287863730771,1
0.391710149080926,0.817300915299105,1.05958860913029,1
0.415040475785048,0.796325518815556,1.04184223855775,1
0.439760360930272,0.775004650789964,1.02015135567035,1
0.465952566866468,0.753401960206305,0.995087658514699,1
0.4937047852839,0.731582047743484,0.967244182085934,1
0.523109930805626,0.709609698580788,0.937203924957291,1
0.554266452066311,0.687549161764632,0.905516710375175,1
0.587278661318948,0.665463468847247,0.872683982864204,1
0.622257083673023,0.643413822503196,0.839150440977894,1
0.659318827133355,0.621459049831636,0.805301029505639,1
0.698587974678525,0.59965513466605,0.771461821459192,1
0.740195999691564,0.578054825903699,0.737903462234744,1
0.784282206133768,0.556707322659471,0.704846124082056,1
0.83099419493534,0.535658042394284,0.672465187548769,1
0.880488358164346,0.514948452290692,0.640897069640925,1
0.932930402628469,0.494615980930103,0.610244854405726,1
0.988495904662559,0.474693980719238,0.580583509097274,1
1.04737089795945,0.455211755799215,0.551964566041629,1
1.10975249641207,0.436194631000151,0.524420242609158,1
1.17584955405216,0.417664068295771,0.497967000268265,1
1.24588336429501,0.399637814482846,0.472608583022781,1
1.32008840083142,0.382130077373114,0.448338580052056,1
1.39871310264724,0.365151725731867,0.425142572300442,1
1.48202070579886,0.348710501331392,0.402999915109954,1
1.57029012472938,0.332811244779036,0.381885208982764,1
1.66381688607613,0.317456124667793,0.361769508425435,1
1.76291411809595,0.302644870274978,0.342621308178337,1
1.86791359902078,0.288375001357571,0.324407345161311,1
1.97916686785356,0.274642053825555,0.30709324638324,1
2.09704640132323,0.261439798549667,0.290644050547848,1
2.22194686093952,0.24876045084608,0.275024623976235,1
2.35428641432242,0.236594869768612,0.260199990926792,1
2.49450813523032,0.224932746690072,0.246135593384627,1
2.6430814869741,0.213762780870318,0.232797492756693,1
2.80050389418363,0.203072843497096,0.220152524677085,1
2.96730240818887,0.192850128511672,0.20816841507525,1
3.1440354715915,0.18308129129203,0.196813865263583,1
3.33129478793467,0.173752574953806,0.186058611519495,1
3.52970730273065,0.164849924690785,0.17587346403205,1
3.73993730247879,0.156359090674103,0.166230329408777,1
3.96268863870148,0.148265720178621,0.157102219982919,1
4.19870708444391,0.140555439228071,0.14846325219213,1
4.44878283112758,0.133213924734547,0.140288636826677,1
4.71375313411672,0.12622696757891,0.132554662468614,1
4.99450511585514,0.119580527325641,0.125238673718855,1
5.29197873595844,0.113260779321674,0.11831904562306,1
5.60716993820546,0.107254154723376,0.111775154967959,1
5.94113398496503,0.101547374114865,0.105587349448665,1
6.29498899022189,0.0961274753181375,0.0997369153610566,1
6.66991966303011,0.090981835961908,0.0942060442531061,1
7.06718127392749,0.0860981913044199,0.0889777990900746,1
7.48810385759002,0.0814646478841543,0.084036080216283,1
7.93409666579749,0.0770696934201019,0.0793655914191987,1
8.40665288561832,0.0729022033326049,0.0749518063397791,1
8.90735463861044,0.0689514444661836,0.0707809353706417,1
9.43787827777537,0.0652070761486443,0.066839893275861,1
10,0.0616591491087206,0.0631162675103816,1


==> img/DataCSV/Fig6b.csv <==
x1,y1,y2,y3
0.0001,1.32413786755172,0.52714749610051,1
0.000105956017927762,1.32413788499687,0.527157232203856,1
0.000112266777351081,1.32413790423728,0.527168135431427,1
0.000118953406737032,1.32413792552095,0.527180342404747,1
0.000126038292967973,1.32413794901481,0.527194004986669,1
0.00013354515629299,1.32413797503055,0.527209291830479,1
0.000141499129743458,1.32413800383807,0.527226390054955,1
0.000149926843278605,1.32413803568894,0.527245507060859,1
0.000158856512942805,1.32413807107252,0.527266872454391,1
0.000168318035333096,1.32413811021728,0.527290740163582,1
0.000178343087693191,1.32413815370542,0.527317390682906,1
0.000188965233969121,1.32413820197396,0.527347133477195,1
0.000200220037181558,1.32413825554637,0.527380309563514,1
0.000212145178491063,1.3241383151213,0.527417294284758,1
0.000224780583354873,1.32413838129623,0.527458500235065,1
0.000238168555197616,1.32413845494521,0.527504380439524,1
0.000252353917043477,1.32413853685795,0.527555431727769,1
0.000267384161583995,1.32413862800625,0.527612198342218,1
0.000283309610183932,1.32413872954341,0.527675275828672,1
0.000300183581357559,1.32413884262138,0.527745315193924,1
0.000318062569279412,1.32413896864164,0.527823027390438,1
0.000337006432927193,1.32413910906515,0.527909188168563,1
0.000357078596490046,1.3241392657238,0.52800464327316,1
0.000378346261713193,1.32413944037488,0.528110314100924,1
0.000400880632889846,1.32413963522771,0.528227203834958,1
0.00042475715525369,1.32413985266768,0.528356404068184,1
0.00045005576757005,1.32414009535382,0.528499102052501,1
0.000476861169771447,1.32414036630144,0.528656588521799,1
0.000505263106533568,1.32414066882493,0.528830266277104,1
0.000535356667741072,1.32414100667769,0.529021659493943,1
0.000567242606849198,1.32414138402248,0.529232423869373,1
0.000601027678207038,1.32414180551644,0.529464357729488,1
0.000636824994471859,1.32414227641612,0.529719414136103,1
0.000674754405311069,1.32414280248051,0.529999714070569,1
0.000714942898659758,1.32414339027501,0.530307560883724,1
0.000757525025877191,1.3241440469947,0.530645456086408,1
0.000802643352225717,1.32414478070067,0.531016116579839,1
0.000850448934180268,1.32414560039156,0.531422493578583,1
0.000901101825166502,1.32414651609247,0.531867793252087,1
0.000954771611420806,1.3241475388505,0.532355499429981,1
0.00101163797976621,1.3241486810285,0.532889398466716,1
0.00107189131920513,1.32414995627792,0.533473606524726,1
0.00113573335834311,1.32415137972662,0.534112599614499,1
0.00120337784077759,1.32415296806652,0.534811246627512,1
0.00127505124071301,1.32415473968921,0.535574845686668,1
0.00135099352119803,1.32415671487183,0.536409164304847,1
0.00143145893752348,1.32415891577065,0.537320483712403,1
0.00151671688847092,1.32416136666474,0.538315647855054,1
0.00160705281826164,1.32416409399147,0.539402117728338,1
0.0017027691722259,1.3241671263425,0.540588031593441,1
0.00180418640939207,1.324170494631,0.541882271914849,1
0.0019116440753857,1.32417423194773,0.54329453984909,1
0.00202550193923067,1.32417837348038,0.544835438284662,1
0.00214614119785841,1.32418295637585,0.546516564567754,1
0.00227396575235793,1.3241880192871,0.548350614276602,1
0.00240940356023953,1.3241936020522,0.550351497461327,1
0.00255290806823952,1.3241997447971,0.552534469234122,1
0.00270495973046314,1.32420648702566,0.554916276640385,1
0.00286606761694825,1.32421386652591,0.557515324187906,1
0.00303677111803546,1.32422191735798,0.560351860786078,1
0.00321764175025074,1.32423066787054,0.563448191196062,1
0.00340928506974681,1.32424013802402,0.566828915706742,1
0.00361234269970943,1.32425033581959,0.570521202244076,1
0.00382749447851631,1.32426125317508,0.574555095873657,1
0.00405546073584083,1.32427286085664,0.578963871393484,1
0.00429700470432084,1.32428510225791,0.583784435641528,1
0.00455293507486695,1.32429788629628,0.589057787200868,1
0.00482410870416537,1.32431107887267,0.594829542279624,1
0.00511143348344017,1.32432449306298,0.601150536939976,1
0.00541587137807948,1.32433787822301,0.608077517255637,1
0.00573844164830239,1.32435090762908,0.615673930564689,1
0.00608022426164943,1.32436316489716,0.62401083253841,1
0.00644236350872137,1.32437412958829,0.633167926479751,1
0.00682607183427239,1.32438316188492,0.643234752668948,1
0.00723263389648353,1.32438948674139,0.654312046556192,1
0.00766341086800746,1.32439217828326,0.666513284994558,1
0.00811984499318401,1.32439014434107,0.679966438626236,1
0.00860346441668451,1.32438211162652,0.694815945514508,1
0.00911588829975082,1.32436661265778,0.711224914902415,1
0.00965883224115871,1.3243419735099,0.729377559053368,1
0.0102341140210545,1.32430630357863,0.749481833389316,1
0.0108436596868961,1.32425748676471,0.771772238101026,1
0.0114895100018731,1.32419317375238,0.796512694181796,1
0.0121738272773966,1.32411077512568,0.823999350482386,1
0.0128989026125331,1.32400745419053,0.854563100935953,1
0.0136671635646201,1.32388011855293,0.888571490243844,1
0.0144811822767453,1.32372540982884,0.926429561098411,1
0.0153436840893001,1.32353968946431,0.968579050381932,1
0.0162575566644379,1.32331902081939,1.01549518859599,1
0.0172258596539879,1.32305914535797,1.06768021930046,1
0.0182518349431904,1.3227554532156,1.12565267234356,1
0.0193389175045523,1.32240294733726,1.18993144530892,1
0.0204907468981585,1.32199620111451,1.26101392803897,1
0.021711179456945,1.32152930944163,1.33934778709718,1
0.0230043011977292,1.32099583367975,1.42529662151601,1
0.0243744415012222,1.32038874088337,1.51910046501686,1
0.0258261876068267,1.31970033815475,1.62083294913063,1
0.0273643999707467,1.31892220208079,1.73035773332857,1
0.0289942285388288,1.31804510500069,1.84728745120858,1
0.0307211299886176,1.3170589382374,1.97094886681627,1
0.0325508859983506,1.31595263330577,2.10035819369185,1
0.0344896226040576,1.31471408229909,2.23421060010976,1
0.0365438307095726,1.31333005848623,2.37088773664223,1
0.0387203878181256,1.31178613817998,2.50848648419036,1
0.0410265810582719,1.31006662588335,2.64487078303278,1
0.0434701315812503,1.30815448401641,2.77774622091913,1
0.0460592204114511,1.30603126943633,2.90475411975397,1
0.0488025158365443,1.30367707933975,3.0235786360345,1
0.0517092024289676,1.3010705090045,3.13205762039742,1
0.0547890117959395,1.2981886246557,3.2282864816473,1
0.058052255160949,1.29500695495209,3.31070462549503,1
0.061509857885805,1.29149950471283,3.37815625937131,1
0.0651733960488243,1.28763879503344,3.42992098797415,1
0.0690551352016233,1.28339593404182,3.46571380485375,1
0.073168071434272,1.27874072233797,3.48565788821569,1
0.0775259748862946,1.27364179752257,3.49023632392174,1
0.0821434358491943,1.26806682123585,3.480230185483,1
0.0870359136148517,1.26198271220088,3.45665038108424,1
0.0922197882333433,1.25535592765434,3.42066965816574,1
0.097712415353465,1.24815279413493,3.37355959157853,1
0.103532184329566,1.2403398879383,3.3166356649754,1
0.109698579789238,1.23188446299422,3.25121199751591,1
0.116232246867985,1.22275492276218,3.17856602253621,1
0.123155060329283,1.21292132998739,3.09991254967069,1
0.13049019780144,1.20235594647202,3.01638611203861,1
0.138262217376466,1.19103379247399,2.92903025274596,1
0.146497139830729,1.17893321332802,2.83879235606777,1
0.155222535742705,1.1660364393557,2.74652271950814,1
0.164467617799466,1.15233012329591,2.65297671807483,1
0.174263338600965,1.13780583924852,2.55881910450573,1
0.184642494289554,1.12246052644788,2.46462967711758,1
0.195639834351706,1.10629686215849,2.3709097241143,1
0.207292177959537,1.08932354924226,2.27808880279592,1
0.219638537241655,1.07155550601115,2.18653153819778,1
0.232720247896041,1.05301394894277,2.09654422449647,1
0.24658110758226,1.03372636202054,2.00838108940074,1
0.261267522556333,1.01372635033074,1.92225013895872,1
0.276828663039207,0.99305337942866,1.83831854168534,1
0.293316627839005,0.971752405823672,1.75671754037016,1
0.310786618778201,0.949873407583337,1.67754689938672,1
0.329297125509715,0.927470827280319,1.60087890797884,1
0.348910121340677,0.904602942085036,1.52676196756238,1
0.369691270719503,0.881331177687964,1.45522379491404,1
0.391710149080926,0.857719383924724,1.38627427413354,1
0.415040475785048,0.833833090265168,1.31990799021424,1
0.439760360930272,0.809738759051203,1.25610647555408,1
0.465952566866468,0.785503053241154,1.19484019853308,1
0.4937047852839,0.761192133931568,1.13607032130489,1
0.523109930805626,0.736871000860076,1.07975025117793,1
0.554266452066311,0.712602886866623,1.02582700796211,1
0.587278661318948,0.688448714782749,0.97424242702548,1
0.622257083673023,0.664466622866731,0.924934216118106,1
0.659318827133355,0.640711562335357,0.87783688175596,1
0.698587974678525,0.617234968555704,0.832882539478746,1
0.740195999691564,0.594084505253404,0.790001620736607,1
0.784282206133768,0.57130387953439,0.749123487708728,1
0.83099419493534,0.548932724068968,0.710176966260362,1
0.880488358164346,0.527006541716416,0.673090806256411,1
0.932930402628469,0.505556707135351,0.637794077440747,1
0.988495904662559,0.484610519499563,0.604216508559763,1
1.04737089795945,0.464191300381581,0.572288776814976,1
1.10975249641207,0.44431853119033,0.541942754669657,1
1.17584955405216,0.42500802553369,0.513111721389908,1
1.24588336429501,0.406272133799805,0.485730548452487,1
1.32008840083142,0.388119981558128,0.459735872289466,1
1.39871310264724,0.370557753367001,0.435066279528009,1
1.48202070579886,0.353589060208611,0.411662562513784,1
1.57029012472938,0.337215511696613,0.389468206693246,1
1.66381688607613,0.321437930347334,0.368430670083058,1
1.76291411809595,0.306260264480371,0.348506061276137,1
1.86791359902078,0.291712226633839,0.329687486604407,1
1.97916686785356,0.278620894368321,0.312981550304673,1
2.09704640132323,0.353643499351557,0.313511332735489,1
2.22194686093952,0.330612023543173,0.295193018672546,1
2.35428641432242,0.309392169926618,0.278090546794086,1
2.49450813523032,0.289707819137133,0.262027509233073,1
2.6430814869741,0.271412589922794,0.246922758840394,1
2.80050389418363,0.254388384057467,0.232712117737584,1
2.96730240818887,0.238532010933893,0.219338686701008,1
3.1440354715915,0.223751208987415,0.206750376861259,1
3.33129478793467,0.209962721990629,0.194898950712119,1
3.52970730273065,0.197091052128012,0.183739511432774,1
3.73993730247879,0.185067517858755,0.173230162464886,1
3.96268863870148,0.173829486725777,0.163331746298592,1
4.19870708444391,0.163319726919469,0.154007627256705,1
4.44878283112758,0.153485848302929,0.145223502682318,1
4.71375313411672,0.144279815006875,0.136947234697308,1
4.99450511585514,0.135657517329598,0.129148698125492,1
5.29197873595844,0.12757839381303,0.121799641835264,1
5.60716993820546,0.120005096313187,0.114873561605567,1
5.94113398496503,0.112903192239734,0.108345583119924,1
6.29498899022189,0.106240899125812,0.10219235398835,1
6.66991966303011,0.0999888474403382,0.0963919438957571,1
7.06718127392749,0.0941198681707142,0.0909237521149585,1
7.48810385759002,0.0886088022009218,0.0857684217280251,1
7.93409666579749,0.0834323289036069,0.080907759974218,1
8.40665288561832,0.078568811736561,0.076324664215257,1
8.90735463861044,0.0739981588975231,0.072003053059111,1
9.43787827777537,0.069701697356384,0.0679278022294377,1
10,0.0656620587949277,0.0640846848111768,1


==> img/DataCSV/File.csv <==
x1;y2;c3
-4;1;0.0809756457638071
-4;1.05042016806723;0.0794563180571456
-4;1.10084033613445;0.0779684196323942
-4;1.15126050420168;0.0765450171091293
-4;1.20168067226891;0.0752144232285077
-4;1.25210084033613;0.0739996777029772
-4;1.30252100840336;0.0729191636093317
-4;1.35294117647059;0.071987958299391
-4;1.40336134453782;0.0712194801493827
-4;1.45378151260504;0.0706271264691488
-4;1.50420168067227;0.0702257937783517
-4;1.5546218487395;0.0700333279414526
-4;1.60504201680672;0.070072022083062
-4;1.65546218487395;0.0703702761840163
-4;1.70588235294118;0.070964493042104
-4;1.7563025210084;0.071901244084816
-4;1.80672268907563;0.0732397063096738
-4;1.85714285714286;0.0750543407913795
-4;1.90756302521008;0.0774377393600287
-4;1.95798319327731;0.0805034967306804
-4;2.00840336134454;0.0843888631178415
-4;2.05882352941176;0.089256796385612
-4;2.10924369747899;0.0952968728971861
-4;2.15966386554622;0.102724360247129
-4;2.21008403361345;0.111776656772417
-4;2.26050420168067;0.122706344032251
-4;2.3109243697479;0.135770375615437
-4;2.36134453781513;0.151215509864171
-4;2.41176470588235;0.169260967312843
-4;2.46218487394958;0.190080285640008
-4;2.51260504201681;0.213785126495926
-4;2.56302521008403;0.240413972887461
-4;2.61344537815126;0.269927998975722
-4;2.66386554621849;0.302214984878476
-4;2.71428571428571;0.337100433384228
-4;2.76470588235294;0.374363626102992
-4;2.81512605042017;0.41375568473352
-4;2.86554621848739;0.455016874469529
-4;2.91596638655462;0.497891161720047
-4;2.96638655462185;0.542137031012226
-4;3.01680672268908;0.587534444452267
-4;3.0672268907563;0.633888418042876
-4;3.11764705882353;0.681029971978774
-4;3.16806722689076;0.728815256885956
-4;3.21848739495798;0.777123561107289
-4;3.26890756302521;0.825854747937594
-4;3.31932773109244;0.874926510481479
-4;3.36974789915966;0.924271693435714
-4;3.42016806722689;0.973835825156824
-4;3.47058823529412;1.02357492877868
-4;3.52100840336134;1.07345363260194
-4;3.57142857142857;1.12344357071775
-4;3.6218487394958;1.17352204913674
-4;3.67226890756303;1.22367094573114
-4;3.72268907563025;1.27387581078664
-4;3.77310924369748;1.32412513643786
-4;3.82352941176471;1.374409766345
-4;3.87394957983193;1.42472242062126
-4;3.92436974789916;1.47505731471476
-4;3.97478991596639;1.52540985439739
-4;4.02521008403361;1.57577639220963
-4;4.07563025210084;1.626154033193
-4;4.12605042016807;1.67654048017778
-4;4.17647058823529;1.72693391069403
-4;4.22689075630252;1.7773328790892
-4;4.27731092436975;1.82773623873873
-4;4.32773109243698;1.87814308029251
-4;4.3781512605042;1.92855268261002
-4;4.42857142857143;1.97896447387396
-4;4.47899159663866;2.02937800062943
-4;4.52941176470588;2.07979290337044
-4;4.57983193277311;2.13020889704078
-4;4.63025210084034;2.18062575561128
-4;4.68067226890756;2.23104329991626
-4;4.73109243697479;2.28146138783744
-4;4.78151260504202;2.33187990677633
-4;4.83193277310924;2.38229876741469
-4;4.88235294117647;2.43271789896335
-4;4.9327731092437;2.48313724529962
-4;4.98319327731092;2.53355676185797
-4;5.03361344537815;2.58397641342812
-4;5.08403361344538;2.63439617204121
-4;5.13445378151261;2.68481601551145
-4;5.18487394957983;2.73523592619195
-4;5.23529411764706;2.78565589019574
-4;5.28571428571429;2.83607589659234
-4;5.33613445378151;2.88649593632137
-4;5.38655462184874;2.93691600270655
-4;5.43697478991597;2.98733609019543
-4;5.48739495798319;3.03775619434562
-4;5.53781512605042;3.08817631178313
-4;5.58823529411765;3.13859643973864
-4;5.63865546218487;3.18901657591299
-4;5.6890756302521;3.23943671871409
-4;5.73949579831933;3.28985686685091
-4;5.78991596638655;3.34027701895966
-4;5.84033613445378;3.39069717437582
-4;5.89075630252101;3.44111733245093
-4;5.94117647058824;3.49153749246043
-4;5.99159663865546;3.54195765463678
-4;6.04201680672269;3.59237781750721
-4;6.09243697478992;3.64279798165161
-4;6.14285714285714;3.69321814624751
-4;6.19327731092437;3.74363831238043
-4;6.2436974789916;3.79405847877438
-4;6.29411764705882;3.8444786446385
-4;6.34453781512605;3.89489881205131
-4;6.39495798319328;3.94531897825228
-4;6.4453781512605;3.99573914610732
-4;6.49579831932773;4.04615931377357
-4;6.54621848739496;4.09657948080675
-4;6.59663865546218;4.14699964809921
-4;6.64705882352941;4.19741981576482
-4;6.69747899159664;4.24783998428255
-4;6.74789915966387;4.29826015118646
-4;6.79831932773109;4.3486803198268
-4;6.84873949579832;4.39910048827474
-4;6.89915966386555;4.44952065636189
-4;6.94957983193277;4.49994082771645
-4;7;4.5503609919632
-3.86206896551724;1;0.081174915354436
-3.86206896551724;1.05042016806723;0.0796166934903363
-3.86206896551724;1.10084033613445;0.0780950498024344
-3.86206896551724;1.15126050420168;0.0766431524531169
-3.86206896551724;1.20168067226891;0.0752890318650451
-3.86206896551724;1.25210084033613;0.0740552016979014
-3.86206896551724;1.30252100840336;0.0729594135273594
-3.86206896551724;1.35294117647059;0.0720161118572226
-3.86206896551724;1.40336134453782;0.071238140542219
-3.86206896551724;1.45378151260504;0.0706384030918083
-3.86206896551724;1.50420168067227;0.0702313826479542
-3.86206896551724;1.5546218487395;0.0700345825067316
-3.86206896551724;1.60504201680672;0.0700700132107527
-3.86206896551724;1.65546218487395;0.0703658431184476
-3.86206896551724;1.70588235294118;0.0709582872137214
-3.86206896551724;1.7563025210084;0.0718937668746494
-3.86206896551724;1.80672268907563;0.0732313413130265
-3.86206896551724;1.85714285714286;0.0750453809513281
-3.86206896551724;1.90756302521008;0.0774284093788842
-3.86206896551724;1.95798319327731;0.0804939712385296
-3.86206896551724;2.00840336134454;0.08437928109895
-3.86206896551724;2.05882352941176;0.0892472723333937
-3.86206896551724;2.10924369747899;0.0952875051010852
-3.86206896551724;2.15966386554622;0.102715236534838
-3.86206896551724;2.21008403361345;0.111767857960615
-3.86206896551724;2.26050420168067;0.122697945309432
-3.86206896551724;2.3109243697479;0.135762446107368
-3.86206896551724;2.36134453781513;0.151208110740624
-3.86206896551724;2.41176470588235;0.16925414895366
-3.86206896551724;2.46218487394958;0.190074084545132
-3.86206896551724;2.51260504201681;0.213779562705366
-3.86206896551724;2.56302521008403;0.240409048599943
-3.86206896551724;2.61344537815126;0.269923698792258
-3.86206896551724;2.66386554621849;0.302211277711737
-3.86206896551724;2.71428571428571;0.337097275696698
-3.86206896551724;2.76470588235294;0.374360965882673
-3.86206896551724;2.81512605042017;0.413753465561092
-3.86206896551724;2.86554621848739;0.455015039143745
-3.86206896551724;2.91596638655462;0.497889655115531
-3.86206896551724;2.96638655462185;0.542135802061384
-3.86206896551724;3.01680672268908;0.587533447301508
-3.86206896551724;3.0672268907563;0.633887612535703
-3.86206896551724;3.11764705882353;0.681029323643664
-3.86206896551724;3.16806722689076;0.728814736603543
-3.86206896551724;3.21848739495798;0.777123144592429
-3.86206896551724;3.26890756302521;0.825854415144414
-3.86206896551724;3.31932773109244;0.874926244998276
-3.86206896551724;3.36974789915966;0.924271481916491
-3.86206896551724;3.42016806722689;0.973835656801425
-3.86206896551724;3.47058823529412;1.02357479488819
-3.86206896551724;3.52100840336134;1.07345352618956
-3.86206896551724;3.57142857142857;1.12344348618735
-3.86206896551724;3.6218487394958;1.17352198201534
-3.86206896551724;3.67226890756303;1.22367089245263
-3.86206896551724;3.72268907563025;1.27387576850615
-3.86206896551724;3.77310924369748;1.32412510289246
-3.86206896551724;3.82352941176471;1.37440973973278
-3.86206896551724;3.87394957983193;1.42472239951518
-3.86206896551724;3.92436974789916;1.47505729797226
-3.86206896551724;3.97478991596639;1.5254098411193
-3.86206896551724;4.02521008403361;1.57577638168158
-3.86206896551724;4.07563025210084;1.62615402484463
-3.86206896551724;4.12605042016807;1.67654047355785
-3.86206896551724;4.17647058823529;1.72693390544385
-3.86206896551724;4.22689075630252;1.77733287492486
-3.86206896551724;4.27731092436975;1.82773623544053
-3.86206896551724;4.32773109243698;1.87814307767685
-3.86206896551724;4.3781512605042;1.92855268053902
-3.86206896551724;4.42857142857143;1.97896447221769
-3.86206896551724;4.47899159663866;2.02937799932796
-3.86206896551724;4.52941176470588;2.07979290233918
-3.86206896551724;4.57983193277311;2.13020889622153
-3.86206896551724;4.63025210084034;2.18062575497147
-3.86206896551724;4.68067226890756;2.23104329938718
-3.86206896551724;4.73109243697479;2.28146138742757
-3.86206896551724;4.78151260504202;2.33187990645632
-3.86206896551724;4.83193277310924;2.38229876716662
-3.86206896551724;4.88235294117647;2.43271789874234
-3.86206896551724;4.9327731092437;2.4831372451227
-3.86206896551724;4.98319327731092;2.53355676172007
-3.86206896551724;5.03361344537815;2.58397641333608
-3.86206896551724;5.08403361344538;2.63439617195083
-3.86206896551724;5.13445378151261;2.68481601544715
-3.86206896551724;5.18487394957983;2.73523592613022
-3.86206896551724;5.23529411764706;2.78565589019768
-3.86206896551724;5.28571428571429;2.83607589651872
-3.86206896551724;5.33613445378151;2.88649593633654
-3.86206896551724;5.38655462184874;2.93691600268635
-3.86206896551724;5.43697478991597;2.98733609018138
-3.86206896551724;5.48739495798319;3.03775619436379
-3.86206896551724;5.53781512605042;3.08817631169926
-3.86206896551724;5.58823529411765;3.1385964396756
-3.86206896551724;5.63865546218487;3.18901657588376
-3.86206896551724;5.6890756302521;3.23943671869637
-3.86206896551724;5.73949579831933;3.28985686678819
-3.86206896551724;5.78991596638655;3.34027701912264
-3.86206896551724;5.84033613445378;3.3906971744765
-3.86206896551724;5.89075630252101;3.44111733273927
-3.86206896551724;5.94117647058824;3.49153749283593
-3.86206896551724;5.99159663865546;3.54195765469126
-3.86206896551724;6.04201680672269;3.59237781773147
-3.86206896551724;6.09243697478992;3.64279798200154
-3.86206896551724;6.14285714285714;3.69321814696821
-3.86206896551724;6.19327731092437;3.74363831208904
-3.86206896551724;6.2436974789916;3.79405847832692
-3.86206896551724;6.29411764705882;3.84447864496542
-3.86206896551724;6.34453781512605;3.89489881185019
-3.86206896551724;6.39495798319328;3.9453189787759
-3.86206896551724;6.4453781512605;3.99573914546151
-3.86206896551724;6.49579831932773;4.04615931380323
-3.86206896551724;6.54621848739496;4.09657948099478
-3.86206896551724;6.59663865546218;4.14699964871215
-3.86206896551724;6.64705882352941;4.19741981708297
-3.86206896551724;6.69747899159664;4.24783998479716
-3.86206896551724;6.74789915966387;4.2982601512894
-3.86206896551724;6.79831932773109;4.34868032086013
-3.86206896551724;6.84873949579832;4.39910048648067
-3.86206896551724;6.89915966386555;4.44952065743991
-3.86206896551724;6.94957983193277;4.49994082416677
-3.86206896551724;7;4.55036099177173
-3.72413793103448;1;0.0813767983393594
-3.72413793103448;1.05042016806723;0.0797787904560581
-3.72413793103448;1.10084033613445;0.0782227772883625
-3.72413793103448;1.15126050420168;0.0767419710139701
-3.72413793103448;1.20168067226891;0.0753640616652043
-3.72413793103448;1.25210084033613;0.0741109873347607
-3.72413793103448;1.30252100840336;0.0729998309211954
-3.72413793103448;1.35294117647059;0.0720443788094466
-3.72413793103448;1.40336134453782;0.0712568843519154
-3.72413793103448;1.45378151260504;0.0706497475494185
-3.72413793103448;1.50420168067227;0.0702370323008424
-3.72413793103448;1.5546218487395;0.0700358957223051
-3.72413793103448;1.60504201680672;0.0700680635069444
-3.72413793103448;1.65546218487395;0.0703614709702242
-3.72413793103448;1.70588235294118;0.0709521444206204
-3.72413793103448;1.7563025210084;0.0718863546951022
-3.72413793103448;1.80672268907563;0.0732230429645542
-3.72413793103448;1.85714285714286;0.0750364888854594
-3.72413793103448;1.90756302521008;0.0774191477707905
-3.72413793103448;1.95798319327731;0.0804845141923921
-3.72413793103448;2.00840336134454;0.0843697670872614
-3.72413793103448;2.05882352941176;0.0892378153519418
-3.72413793103448;2.10924369747899;0.095278202951097
-3.72413793103448;2.15966386554622;0.102706176560295
-3.72413793103448;2.21008403361345;0.111759120499166
-3.72413793103448;2.26050420168067;0.122689605080249
-3.72413793103448;2.3109243697479;0.135754571790191
-3.72413793103448;2.36134453781513;0.151200763101665
-3.72413793103448;2.41176470588235;0.169247378035483
-3.72413793103448;2.46218487394958;0.19006792660075
-3.72413793103448;2.51260504201681;0.213774037638473
-3.72413793103448;2.56302521008403;0.240404158594438
-3.72413793103448;2.61344537815126;0.269919428554645
-3.72413793103448;2.66386554621849;0.302207596369353
-3.72413793103448;2.71428571428571;0.337094140012539
-3.72413793103448;2.76470588235294;0.374358324204341
-3.72413793103448;2.81512605042017;0.413751261860578
-3.72413793103448;2.86554621848739;0.455013216616022
-3.72413793103448;2.91596638655462;0.497888159019307
-3.72413793103448;2.96638655462185;0.542134581683438
-3.72413793103448;3.01680672268908;0.587532457107831
-3.72413793103448;3.0672268907563;0.633886812648874
-3.72413793103448;3.11764705882353;0.681028679832976
-3.72413793103448;3.16806722689076;0.728814219952966
-3.72413793103448;3.21848739495798;0.777122730984174
-3.72413793103448;3.26890756302521;0.825854084673737
-3.72413793103448;3.31932773109244;0.874925981368624
-3.72413793103448;3.36974789915966;0.924271271874103
-3.72413793103448;3.42016806722689;0.973835489622355
-3.72413793103448;3.47058823529412;1.02357466193276
-3.72413793103448;3.52100840336134;1.0734534205181
-3.72413793103448;3.57142857142857;1.12344340224637
-3.72413793103448;3.6218487394958;1.17352191536317
-3.72413793103448;3.67226890756303;1.22367083954416
-3.72413793103448;3.72268907563025;1.27387572651962
-3.72413793103448;3.77310924369748;1.32412506957648
-3.72413793103448;3.82352941176471;1.37440971330447
-3.72413793103448;3.87394957983193;1.42472237855128
-3.72413793103448;3.92436974789916;1.47505728134591
-3.72413793103448;3.97478991596639;1.52540982793577
-3.72413793103448;4.02521008403361;1.57577637122542
-3.72413793103448;4.07563025210084;1.62615401655356
-3.72413793103448;4.12605042016807;1.67654046698475
-3.72413793103448;4.17647058823529;1.72693390023558
-3.72413793103448;4.22689075630252;1.7773328707923
-3.72413793103448;4.27731092436975;1.82773623216237
-3.72413793103448;4.32773109243698;1.87814307507803
-3.72413793103448;4.3781512605042;1.92855267847883
-3.72413793103448;4.42857142857143;1.97896447059236
-3.72413793103448;4.47899159663866;2.02937799803053
-3.72413793103448;4.52941176470588;2.07979290131509
-3.72413793103448;4.57983193277311;2.13020889540907
-3.72413793103448;4.63025210084034;2.18062575432503
-3.72413793103448;4.68067226890756;2.23104329888507
-3.72413793103448;4.73109243697479;2.28146138703652
-3.72413793103448;4.78151260504202;2.33187990612202
-3.72413793103448;4.83193277310924;2.38229876690539
-3.72413793103448;4.88235294117647;2.43271789856528
-3.72413793103448;4.9327731092437;2.48313724495298
-3.72413793103448;4.98319327731092;2.53355676159011
-3.72413793103448;5.03361344537815;2.58397641324464
-3.72413793103448;5.08403361344538;2.63439617188588
-3.72413793103448;5.13445378151261;2.68481601532714
-3.72413793103448;5.18487394957983;2.73523592607345
-3.72413793103448;5.23529411764706;2.7856558900987
-3.72413793103448;5.28571428571429;2.83607589649844
-3.72413793103448;5.33613445378151;2.88649593625238
-3.72413793103448;5.38655462184874;2.93691600271696
-3.72413793103448;5.43697478991597;2.98733609017645
-3.72413793103448;5.48739495798319;3.03775619435924
-3.72413793103448;5.53781512605042;3.0881763116705
-3.72413793103448;5.58823529411765;3.13859643969234
-3.72413793103448;5.63865546218487;3.18901657585953
-3.72413793103448;5.6890756302521;3.23943671872208
-3.72413793103448;5.73949579831933;3.2898568667628
-3.72413793103448;5.78991596638655;3.34027701901053
-3.72413793103448;5.84033613445378;3.39069717443355
-3.72413793103448;5.89075630252101;3.44111733261462
-3.72413793103448;5.94117647058824;3.49153749284897
-3.72413793103448;5.99159663865546;3.54195765460635
-3.72413793103448;6.04201680672269;3.59237781777083
-3.72413793103448;6.09243697478992;3.64279798173835
-3.72413793103448;6.14285714285714;3.69321814658165
-3.72413793103448;6.19327731092437;3.74363831206216
-3.72413793103448;6.2436974789916;3.79405847839063
-3.72413793103448;6.29411764705882;3.8444786443994
-3.72413793103448;6.34453781512605;3.89489881183083
-3.72413793103448;6.39495798319328;3.94531897900672
-3.72413793103448;6.4453781512605;3.99573914611477
-3.72413793103448;6.49579831932773;4.04615931316986
-3.72413793103448;6.54621848739496;4.09657948109379
-3.72413793103448;6.59663865546218;4.14699964911539
-3.72413793103448;6.64705882352941;4.19741981611894
-3.72413793103448;6.69747899159664;4.24783998540241
-3.72413793103448;6.74789915966387;4.29826015268628
-3.72413793103448;6.79831932773109;4.34868031929215
-3.72413793103448;6.84873949579832;4.39910048726821
-3.72413793103448;6.89915966386555;4.44952065461506
-3.72413793103448;6.94957983193277;4.49994082372967
-3.72413793103448;7;4.55036099302517
-3.58620689655172;1;0.0815812831706647
-3.58620689655172;1.05042016806723;0.0799425887280739
-3.58620689655172;1.10084033613445;0.0783515813023657
-3.58620689655172;1.15126050420168;0.0768414552650897
-3.58620689655172;1.20168067226891;0.0754394993977651
-3.58620689655172;1.25210084033613;0.0741670252827248
-3.58620689655172;1.30252100840336;0.0730404094734679
-3.58620689655172;1.35294117647059;0.0720727549713372
-3.58620689655172;1.40336134453782;0.0712757088350589
-3.58620689655172;1.45378151260504;0.0706611580540016
-3.58620689655172;1.50420168067227;0.0702427415792996
-3.58620689655172;1.5546218487395;0.0700372668456632
-3.58620689655172;1.60504201680672;0.0700661725015218
-3.58620689655172;1.65546218487395;0.0703571594465718
-3.58620689655172;1.70588235294118;0.0709460644840652
-3.58620689655172;1.7563025210084;0.0718790074399498
-3.58620689655172;1.80672268907563;0.073214811203301
-3.58620689655172;1.85714285714286;0.0750276645609808
-3.58620689655172;1.90756302521008;0.0774099545201263
-3.58620689655172;1.95798319327731;0.0804751255868934
-3.58620689655172;2.00840336134454;0.0843603210832843
-3.58620689655172;2.05882352941176;0.0892284254451852
-3.58620689655172;2.10924369747899;0.0952689664527664
-3.58620689655172;2.15966386554622;0.10269718032998
-3.58620689655172;2.21008403361345;0.111750444394598
-3.58620689655172;2.26050420168067;0.122681323351071
-3.58620689655172;2.3109243697479;0.135746752669775
-3.58620689655172;2.36134453781513;0.151193466952362
-3.58620689655172;2.41176470588235;0.169240654562606
-3.58620689655172;2.46218487394958;0.190061811810551
-3.58620689655172;2.51260504201681;0.213768551298228
-3.58620689655172;2.56302521008403;0.240399302873007
-3.58620689655172;2.61344537815126;0.269915188264775
-3.58620689655172;2.66386554621849;0.302203940852199
-3.58620689655172;2.71428571428571;0.337091026331992
-3.58620689655172;2.76470588235294;0.374355701068617
-3.58620689655172;2.81512605042017;0.413749073631819
-3.58620689655172;2.86554621848739;0.455011406887224
-3.58620689655172;2.91596638655462;0.497886673431261
-3.58620689655172;2.96638655462185;0.542133369878726
-3.58620689655172;3.01680672268908;0.587531473870588
-3.58620689655172;3.0672268907563;0.633886018382353
-3.58620689655172;3.11764705882353;0.681028040546515
-3.58620689655172;3.16806722689076;0.728813706931964
-3.58620689655172;3.21848739495798;0.777122320283053
-3.58620689655172;3.26890756302521;0.825853756525979
-3.58620689655172;3.31932773109244;0.874925719592142
-3.58620689655172;3.36974789915966;0.924271063307293
-3.58620689655172;3.42016806722689;0.973835323618125
-3.58620689655172;3.47058823529412;1.02357452991122
-3.58620689655172;3.52100840336134;1.07345331559218
-3.58620689655172;3.57142857142857;1.12344331889601
-3.58620689655172;3.6218487394958;1.17352184917918
-3.58620689655172;3.67226890756303;1.2236707870081
-3.58620689655172;3.72268907563025;1.27387568482887
-3.58620689655172;3.77310924369748;1.32412503649954
-3.58620689655172;3.82352941176471;1.37440968706471
-3.58620689655172;3.87394957983193;1.42472235773716
-3.58620689655172;3.92436974789916;1.47505726483902
-3.58620689655172;3.97478991596639;1.52540981484741
-3.58620689655172;4.02521008403361;1.57577636084353
-3.58620689655172;4.07563025210084;1.62615400832181
-3.58620689655172;4.12605042016807;1.67654046045612
-3.58620689655172;4.17647058823529;1.72693389506072
-3.58620689655172;4.22689075630252;1.7773328666929
-3.58620689655172;4.27731092436975;1.82773622890984
-3.58620689655172;4.32773109243698;1.8781430724991
-3.58620689655172;4.3781512605042;1.92855267644047
-3.58620689655172;4.42857142857143;1.97896446897209
-3.58620689655172;4.47899159663866;2.0293779967422
-3.58620689655172;4.52941176470588;2.07979290029639
-3.58620689655172;4.57983193277311;2.13020889460291
-3.58620689655172;4.63025210084034;2.18062575367765
-3.58620689655172;4.68067226890756;2.23104329838264
-3.58620689655172;4.73109243697479;2.28146138663124
-3.58620689655172;4.78151260504202;2.33187990580967
-3.58620689655172;4.83193277310924;2.38229876666589
-3.58620689655172;4.88235294117647;2.43271789835173
-3.58620689655172;4.9327731092437;2.48313724478548
-3.58620689655172;4.98319327731092;2.53355676148259
-3.58620689655172;5.03361344537815;2.58397641312022
-3.58620689655172;5.08403361344538;2.63439617177903
-3.58620689655172;5.13445378151261;2.68481601529455
-3.58620689655172;5.18487394957983;2.73523592602881
-3.58620689655172;5.23529411764706;2.78565589012553
-3.58620689655172;5.28571428571429;2.83607589648887
-3.58620689655172;5.33613445378151;2.88649593624081
-3.58620689655172;5.38655462184874;2.93691600271715
-3.58620689655172;5.43697478991597;2.98733609008711
-3.58620689655172;5.48739495798319;3.03775619437121
-3.58620689655172;5.53781512605042;3.08817631171609
-3.58620689655172;5.58823529411765;3.13859643970952
-3.58620689655172;5.63865546218487;3.18901657592144
-3.58620689655172;5.6890756302521;3.2394367186828
-3.58620689655172;5.73949579831933;3.28985686688725
-3.58620689655172;5.78991596638655;3.3402770187757
-3.58620689655172;5.84033613445378;3.3906971744172
-3.58620689655172;5.89075630252101;3.44111733258839
-3.58620689655172;5.94117647058824;3.49153749267073
-3.58620689655172;5.99159663865546;3.54195765476003
-3.58620689655172;6.04201680672269;3.59237781774937
-3.58620689655172;6.09243697478992;3.64279798165319
-3.58620689655172;6.14285714285714;3.69321814677011
-3.58620689655172;6.19327731092437;3.74363831203249
-3.58620689655172;6.2436974789916;3.7940584783575
-3.58620689655172;6.29411764705882;3.84447864447443
-3.58620689655172;6.34453781512605;3.89489881179876
-3.58620689655172;6.39495798319328;3.94531897873424
-3.58620689655172;6.4453781512605;3.99573914599757
-3.58620689655172;6.49579831932773;4.04615931373728
-3.58620689655172;6.54621848739496;4.09657948165684
-3.58620689655172;6.59663865546218;4.1469996481437
-3.58620689655172;6.64705882352941;4.19741981660056
-3.58620689655172;6.69747899159664;4.24783998521753
-3.58620689655172;6.74789915966387;4.29826015158948
-3.58620689655172;6.79831932773109;4.34868032000536
-3.58620689655172;6.84873949579832;4.39910048729291
-3.58620689655172;6.89915966386555;4.44952065606961
-3.58620689655172;6.94957983193277;4.49994082408325
-3.58620689655172;7;4.55036099342114
-3.44827586206897;1;0.0817883549827624
-3.44827586206897;1.05042016806723;0.0801080657278427
-3.44827586206897;1.10084033613445;0.0784814395616375
-3.44827586206897;1.15126050420168;0.0769415868140054
-3.44827586206897;1.20168067226891;0.0755153313673424
-3.44827586206897;1.25210084033613;0.0742233059764704
-3.44827586206897;1.30252100840336;0.0730811427526355
-3.44827586206897;1.35294117647059;0.0721012361031536
-3.44827586206897;1.40336134453782;0.0712946112215793
-3.44827586206897;1.45378151260504;0.0706726328045707
-3.44827586206897;1.50420168067227;0.0702485093192236
-3.44827586206897;1.5546218487395;0.0700386951313121
-3.44827586206897;1.60504201680672;0.0700643397230984
-3.44827586206897;1.65546218487395;0.0703529082541227
-3.44827586206897;1.70588235294118;0.0709400472251204
-3.44827586206897;1.7563025210084;0.071871725002795
-3.44827586206897;1.80672268907563;0.0732066459684483
-3.44827586206897;1.85714285714286;0.0750189079451214
-3.44827586206897;1.90756302521008;0.0774008296111289
-3.44827586206897;1.95798319327731;0.0804658054165553
-3.44827586206897;2.00840336134454;0.0843509430876796
-3.44827586206897;2.05882352941176;0.0892191026169978
-3.44827586206897;2.10924369747899;0.0952597956117636
-3.44827586206897;2.15966386554622;0.102688247850202
-3.44827586206897;2.21008403361345;0.111741829653314
-3.44827586206897;2.26050420168067;0.122673100128106
-3.44827586206897;2.3109243697479;0.135738988751771
-3.44827586206897;2.36134453781513;0.151186222297785
-3.44827586206897;2.41176470588235;0.169233978539147
-3.44827586206897;2.46218487394958;0.190055740177889
-3.44827586206897;2.51260504201681;0.213763103687406
-3.44827586206897;2.56302521008403;0.240394481438112
-3.44827586206897;2.61344537815126;0.26991097792423
-3.44827586206897;2.66386554621849;0.302200311161832
-3.44827586206897;2.71428571428571;0.337087934656488
-3.44827586206897;2.76470588235294;0.374353096475866
-3.44827586206897;2.81512605042017;0.413746900875572
-3.44827586206897;2.86554621848739;0.455009609957431
-3.44827586206897;2.91596638655462;0.497885198351855
-3.44827586206897;2.96638655462185;0.542132166647295
-3.44827586206897;3.01680672268908;0.587530497591214
-3.44827586206897;3.0672268907563;0.633885229736845
-3.44827586206897;3.11764705882353;0.681027405784867
-3.44827586206897;3.16806722689076;0.728813197541953
-3.44827586206897;3.21848739495798;0.777121912489223
-3.44827586206897;3.26890756302521;0.82585343070083
-3.44827586206897;3.31932773109244;0.874925459667763
-3.44827586206897;3.36974789915966;0.924270856216974
-3.44827586206897;3.42016806722689;0.973835158789605
-3.44827586206897;3.47058823529412;1.023574398825
-3.44827586206897;3.52100840336134;1.07345321140791
-3.44827586206897;3.57142857142857;1.1234432361348
-3.44827586206897;3.6218487394958;1.17352178346441
-3.44827586206897;3.67226890756303;1.22367073484406
-3.44827586206897;3.72268907563025;1.27387564343198
-3.44827586206897;3.77310924369748;1.32412500365508
-3.44827586206897;3.82352941176471;1.37440966101053
-3.44827586206897;3.87394957983193;1.42472233707252
-3.44827586206897;3.92436974789916;1.47505724844882
-3.44827586206897;3.97478991596639;1.52540980184571
-3.44827586206897;4.02521008403361;1.57577635054071
-3.44827586206897;4.07563025210084;1.62615400014809
-3.44827586206897;4.12605042016807;1.67654045397321
-3.44827586206897;4.17647058823529;1.72693388992063
-3.44827586206897;4.22689075630252;1.7773328626191
-3.44827586206897;4.27731092436975;1.82773622568241
-3.44827586206897;4.32773109243698;1.8781430699357
-3.44827586206897;4.3781512605042;1.92855267440169
-3.44827586206897;4.42857142857143;1.97896446736454
-3.44827586206897;4.47899159663866;2.02937799546318
-3.44827586206897;4.52941176470588;2.07979289928821
-3.44827586206897;4.57983193277311;2.13020889380448
-3.44827586206897;4.63025210084034;2.18062575303881
-3.44827586206897;4.68067226890756;2.23104329787321
-3.44827586206897;4.73109243697479;2.28146138623118
-3.44827586206897;4.78151260504202;2.33187990550876
-3.44827586206897;4.83193277310924;2.38229876640007
-3.44827586206897;4.88235294117647;2.43271789818149
-3.44827586206897;4.9327731092437;2.48313724463563
-3.44827586206897;4.98319327731092;2.53355676138385
-3.44827586206897;5.03361344537815;2.58397641302864
-3.44827586206897;5.08403361344538;2.63439617171319
-3.44827586206897;5.13445378151261;2.68481601524257
-3.44827586206897;5.18487394957983;2.73523592599314
-3.44827586206897;5.23529411764706;2.78565589005716
-3.44827586206897;5.28571428571429;2.83607589637471
-3.44827586206897;5.33613445378151;2.8864959362384
-3.44827586206897;5.38655462184874;2.93691600260857
-3.44827586206897;5.43697478991597;2.98733609009001
-3.44827586206897;5.48739495798319;3.03775619431087
-3.44827586206897;5.53781512605042;3.08817631170975
-3.44827586206897;5.58823529411765;3.13859643959895
-3.44827586206897;5.63865546218487;3.18901657580255
-3.44827586206897;5.6890756302521;3.23943671879247
-3.44827586206897;5.73949579831933;3.28985686671879
-3.44827586206897;5.78991596638655;3.34027701884943
-3.44827586206897;5.84033613445378;3.39069717443499
-3.44827586206897;5.89075630252101;3.44111733270874
-3.44827586206897;5.94117647058824;3.49153749271631
-3.44827586206897;5.99159663865546;3.54195765460357
-3.44827586206897;6.04201680672269;3.59237781766209
-3.44827586206897;6.09243697478992;3.64279798185631
-3.44827586206897;6.14285714285714;3.69321814631374
-3.44827586206897;6.19327731092437;3.74363831214313
-3.44827586206897;6.2436974789916;3.79405847843498
-3.44827586206897;6.29411764705882;3.84447864512721
-3.44827586206897;6.34453781512605;3.8948988118481
-3.44827586206897;6.39495798319328;3.94531897897485
-3.44827586206897;6.4453781512605;3.99573914642495
-3.44827586206897;6.49579831932773;4.04615931304204
-3.44827586206897;6.54621848739496;4.09657948155191
-3.44827586206897;6.59663865546218;4.14699964801391
-3.44827586206897;6.64705882352941;4.19741981741885
-3.44827586206897;6.69747899159664;4.24783998492555
-3.44827586206897;6.74789915966387;4.29826015255903
-3.44827586206897;6.79831932773109;4.34868031903594
-3.44827586206897;6.84873949579832;4.39910048708155
-3.44827586206897;6.89915966386555;4.44952065631559
-3.44827586206897;6.94957983193277;4.49994082400747
-3.44827586206897;7;4.5503609921312
-3.31034482758621;1;0.0819979954098757
-3.31034482758621;1.05042016806723;0.0802751964356969
-3.31034482758621;1.10084033613445;0.0786123282536981
-3.31034482758621;1.15126050420168;0.0770423463936528
-3.31034482758621;1.20168067226891;0.0755915434152523
-3.31034482758621;1.25210084033613;0.0742798196191467
-3.31034482758621;1.30252100840336;0.0731220242152632
-3.31034482758621;1.35294117647059;0.0721298179117352
-3.31034482758621;1.40336134453782;0.0713135887155901
-3.31034482758621;1.45378151260504;0.0706841699875404
-3.31034482758621;1.50420168067227;0.0702543343504675
-3.31034482758621;1.5546218487395;0.0700401798308303
-3.31034482758621;1.60504201680672;0.0700625646990092
-3.31034482758621;1.65546218487395;0.0703487170990762
-3.31034482758621;1.70588235294118;0.0709340924647214
-3.31034482758621;1.7563025210084;0.0718645072772843
-3.31034482758621;1.80672268907563;0.0731985471990856
-3.31034482758621;1.85714285714286;0.0750102190050618
-3.31034482758621;1.90756302521008;0.0773917730281583
-3.31034482758621;1.95798319327731;0.080456553675868
-3.31034482758621;2.00840336134454;0.0843416331008353
-3.31034482758621;2.05882352941176;0.0892098468712581
-3.31034482758621;2.10924369747899;0.0952506904336489
-3.31034482758621;2.15966386554622;0.102679379127228
-3.31034482758621;2.21008403361345;0.111733276281843
-3.31034482758621;2.26050420168067;0.122664935417456
-3.31034482758621;2.3109243697479;0.135731280041721
-3.31034482758621;2.36134453781513;0.151179029142871
-3.31034482758621;2.41176470588235;0.169227349969708
-3.31034482758621;2.46218487394958;0.190049711706576
-3.31034482758621;2.51260504201681;0.213757694809066
-3.31034482758621;2.56302521008403;0.240389694291878
-3.31034482758621;2.61344537815126;0.269906797534916
-3.31034482758621;2.66386554621849;0.302196707299362
-3.31034482758621;2.71428571428571;0.337084864986943
-3.31034482758621;2.76470588235294;0.374350510426907
-3.31034482758621;2.81512605042017;0.41374474359256
-3.31034482758621;2.86554621848739;0.455007825826953
-3.31034482758621;2.91596638655462;0.497883733781324
-3.31034482758621;2.96638655462185;0.542130971989356
-3.31034482758621;3.01680672268908;0.587529528268704
-3.31034482758621;3.0672268907563;0.633884446712122
-3.31034482758621;3.11764705882353;0.681026775546999
-3.31034482758621;3.16806722689076;0.728812691783847
-3.31034482758621;3.21848739495798;0.777121507601898
-3.31034482758621;3.26890756302521;0.825853107198711
-3.31034482758621;3.31932773109244;0.874925201597359
-3.31034482758621;3.36974789915966;0.924270650603345
-3.31034482758621;3.42016806722689;0.97383499513559
-3.31034482758621;3.47058823529412;1.023574268673
-3.31034482758621;3.52100840336134;1.07345310796597
-3.31034482758621;3.57142857142857;1.1234431539647
-3.31034482758621;3.6218487394958;1.17352171821533
-3.31034482758621;3.67226890756303;1.22367068305224
-3.31034482758621;3.72268907563025;1.27387560233107
-3.31034482758621;3.77310924369748;1.32412497104334
-3.31034482758621;3.82352941176471;1.37440963514075
-3.31034482758621;3.87394957983193;1.42472231655329
-3.31034482758621;3.92436974789916;1.47505723217392
-3.31034482758621;3.97478991596639;1.52540978893995
-3.31034482758621;4.02521008403361;1.57577634030317
-3.31034482758621;4.07563025210084;1.6261539920317
-3.31034482758621;4.12605042016807;1.67654044754036
-3.31034482758621;4.17647058823529;1.726933884817
-3.31034482758621;4.22689075630252;1.77733285856862
-3.31034482758621;4.27731092436975;1.82773622247528
-3.31034482758621;4.32773109243698;1.87814306739771
-3.31034482758621;4.3781512605042;1.92855267238432
-3.31034482758621;4.42857142857143;1.97896446575519
-3.31034482758621;4.47899159663866;2.02937799420241
-3.31034482758621;4.52941176470588;2.07979289828764
-3.31034482758621;4.57983193277311;2.13020889300705
-3.31034482758621;4.63025210084034;2.18062575241359
-3.31034482758621;4.68067226890756;2.23104329737582
-3.31034482758621;4.73109243697479;2.28146138582121
-3.31034482758621;4.78151260504202;2.33187990516997
-3.31034482758621;4.83193277310924;2.38229876616146
-3.31034482758621;4.88235294117647;2.43271789797549
-3.31034482758621;4.9327731092437;2.48313724447229
-3.31034482758621;4.98319327731092;2.53355676123423
-3.31034482758621;5.03361344537815;2.58397641292004
-3.31034482758621;5.08403361344538;2.63439617163068
-3.31034482758621;5.13445378151261;2.68481601515008
-3.31034482758621;5.18487394957983;2.73523592594351
-3.31034482758621;5.23529411764706;2.78565588998206
-3.31034482758621;5.28571428571429;2.83607589636984
-3.31034482758621;5.33613445378151;2.8864959362006
-3.31034482758621;5.38655462184874;2.93691600263169
-3.31034482758621;5.43697478991597;2.98733609012797
-3.31034482758621;5.48739495798319;3.03775619423367
-3.31034482758621;5.53781512605042;3.08817631168368
-3.31034482758621;5.58823529411765;3.13859643965042
-3.31034482758621;5.63865546218487;3.18901657593132
-3.31034482758621;5.6890756302521;3.23943671874677
-3.31034482758621;5.73949579831933;3.28985686674317
-3.31034482758621;5.78991596638655;3.3402770190107
-3.31034482758621;5.84033613445378;3.39069717454746
-3.31034482758621;5.89075630252101;3.44111733247199
-3.31034482758621;5.94117647058824;3.49153749276356
-3.31034482758621;5.99159663865546;3.54195765452672
-3.31034482758621;6.04201680672269;3.59237781745426
-3.31034482758621;6.09243697478992;3.6427979814732
-3.31034482758621;6.14285714285714;3.69321814685736
-3.31034482758621;6.19327731092437;3.74363831249353
-3.31034482758621;6.2436974789916;3.79405847831774
-3.31034482758621;6.29411764705882;3.84447864474935
-3.31034482758621;6.34453781512605;3.89489881094076
-3.31034482758621;6.39495798319328;3.94531897854956
-3.31034482758621;6.4453781512605;3.99573914608056
-3.31034482758621;6.49579831932773;4.04615931338872
-3.31034482758621;6.54621848739496;4.09657948190213
-3.31034482758621;6.59663865546218;4.14699964937668
-3.31034482758621;6.64705882352941;4.1974198171871
-3.31034482758621;6.69747899159664;4.24783998519065
-3.31034482758621;6.74789915966387;4.2982601532934
-3.31034482758621;6.79831932773109;4.34868031950984
-3.31034482758621;6.84873949579832;4.39910048787329
-3.31034482758621;6.89915966386555;4.44952065460775
-3.31034482758621;6.94957983193277;4.49994082253034
-3.31034482758621;7;4.55036099057564
-3.17241379310345;1;0.0822101823999031
-3.17241379310345;1.05042016806723;0.0804439533026725
-3.17241379310345;1.10084033613445;0.0787442220036694
-3.17241379310345;1.15126050420168;0.0771437138550101
-3.17241379310345;1.20168067226891;0.0756681209211721
-3.17241379310345;1.25210084033613;0.0743365561854479
-3.17241379310345;1.30252100840336;0.0731630472087448
-3.17241379310345;1.35294117647059;0.0721584960518657
-3.17241379310345;1.40336134453782;0.0713326384962159
-3.17241379310345;1.45378151260504;0.0706957677771465
-3.17241379310345;1.50420168067227;0.0702602154970028
-3.17241379310345;1.5546218487395;0.0700417201931543
-3.17241379310345;1.60504201680672;0.0700608469553797
-3.17241379310345;1.65546218487395;0.0703445856871215
-3.17241379310345;1.70588235294118;0.0709282000235997
-3.17241379310345;1.7563025210084;0.0718573541570072
-3.17241379310345;1.80672268907563;0.073190514834316
-3.17241379310345;1.85714285714286;0.0750015977079926
-3.17241379310345;1.90756302521008;0.077382784755495
-3.17241379310345;1.95798319327731;0.0804473703594255
-3.17241379310345;2.00840336134454;0.0843323911233269
-3.17241379310345;2.05882352941176;0.0892006582116927
-3.17241379310345;2.10924369747899;0.0952416509238906
-3.17241379310345;2.15966386554622;0.10267057416743
-3.17241379310345;2.21008403361345;0.111724784286429
-3.17241379310345;2.26050420168067;0.122656829225202
-3.17241379310345;2.3109243697479;0.135723626545333
-3.17241379310345;2.36134453781513;0.151171887492611
-3.17241379310345;2.41176470588235;0.169220768858389
-3.17241379310345;2.46218487394958;0.190043726400179
-3.17241379310345;2.51260504201681;0.213752324666068
-3.17241379310345;2.56302521008403;0.240384941436763
-3.17241379310345;2.61344537815126;0.269902647098456
-3.17241379310345;2.66386554621849;0.302193129266384
-3.17241379310345;2.71428571428571;0.337081817324115
-3.17241379310345;2.76470588235294;0.374347942922504
-3.17241379310345;2.81512605042017;0.413742601782945
-3.17241379310345;2.86554621848739;0.455006054496218
-3.17241379310345;2.91596638655462;0.497882279719637
-3.17241379310345;2.96638655462185;0.542129785904961
-3.17241379310345;3.01680672268908;0.587528565903509
-3.17241379310345;3.0672268907563;0.633883669308066
-3.17241379310345;3.11764705882353;0.681026149833528
-3.17241379310345;3.16806722689076;0.728812189656981
-3.17241379310345;3.21848739495798;0.777121105622083
-3.17241379310345;3.26890756302521;0.825852786019341
-3.17241379310345;3.31932773109244;0.874924945380299
-3.17241379310345;3.36974789915966;0.924270446466517
-3.17241379310345;3.42016806722689;0.973834832656329
-3.17241379310345;3.47058823529412;1.02357413945631
-3.17241379310345;3.52100840336134;1.07345300526781
-3.17241379310345;3.57142857142857;1.12344307238367
-3.17241379310345;3.6218487394958;1.1735216534377
-3.17241379310345;3.67226890756303;1.22367063163149
-3.17241379310345;3.72268907563025;1.27387556152536
-3.17241379310345;3.77310924369748;1.32412493866973
-3.17241379310345;3.82352941176471;1.37440960945445
-3.17241379310345;3.87394957983193;1.42472229618118
-3.17241379310345;3.92436974789916;1.47505721601726
-3.17241379310345;3.97478991596639;1.52540977612409
-3.17241379310345;4.02521008403361;1.57577633014362
-3.17241379310345;4.07563025210084;1.62615398397461
-3.17241379310345;4.12605042016807;1.67654044115022
-3.17241379310345;4.17647058823529;1.72693387975175
-3.17241379310345;4.22689075630252;1.7773328545583
-3.17241379310345;4.27731092436975;1.8277362192861
-3.17241379310345;4.32773109243698;1.87814306487263
-3.17241379310345;4.3781512605042;1.92855267039036
-3.17241379310345;4.42857142857143;1.97896446417591
-3.17241379310345;4.47899159663866;2.02937799294028
-3.17241379310345;4.52941176470588;2.07979289728406
-3.17241379310345;4.57983193277311;2.13020889221492
-3.17241379310345;4.63025210084034;2.18062575179469
-3.17241379310345;4.68067226890756;2.23104329685997
-3.17241379310345;4.73109243697479;2.28146138544828
-3.17241379310345;4.78151260504202;2.33187990487062
-3.17241379310345;4.83193277310924;2.38229876591019
-3.17241379310345;4.88235294117647;2.43271789776708
-3.17241379310345;4.9327731092437;2.48313724431745
-3.17241379310345;4.98319327731092;2.53355676112789
-3.17241379310345;5.03361344537815;2.58397641284543
-3.17241379310345;5.08403361344538;2.6343961715513
-3.17241379310345;5.13445378151261;2.68481601508523
-3.17241379310345;5.18487394957983;2.73523592589046
-3.17241379310345;5.23529411764706;2.78565589000189
-3.17241379310345;5.28571428571429;2.83607589633854
-3.17241379310345;5.33613445378151;2.88649593618587
-3.17241379310345;5.38655462184874;2.93691600262818
-3.17241379310345;5.43697478991597;2.98733609008557
-3.17241379310345;5.48739495798319;3.03775619421517
-3.17241379310345;5.53781512605042;3.0881763116794
-3.17241379310345;5.58823529411765;3.13859643959593
-3.17241379310345;5.63865546218487;3.18901657592701
-3.17241379310345;5.6890756302521;3.23943671860989
-3.17241379310345;5.73949579831933;3.28985686692039
-3.17241379310345;5.78991596638655;3.34027701896249
-3.17241379310345;5.84033613445378;3.39069717434953
-3.17241379310345;5.89075630252101;3.44111733250737
-3.17241379310345;5.94117647058824;3.49153749276568
-3.17241379310345;5.99159663865546;3.54195765469008
-3.17241379310345;6.04201680672269;3.59237781769802
-3.17241379310345;6.09243697478992;3.642797981728
-3.17241379310345;6.14285714285714;3.69321814670614
-3.17241379310345;6.19327731092437;3.7436383120618
-3.17241379310345;6.2436974789916;3.79405847865223
-3.17241379310345;6.29411764705882;3.84447864501107
-3.17241379310345;6.34453781512605;3.89489881155821
-3.17241379310345;6.39495798319328;3.94531897842866
-3.17241379310345;6.4453781512605;3.99573914565505
-3.17241379310345;6.49579831932773;4.04615931288345
-3.17241379310345;6.54621848739496;4.09657948125482
-3.17241379310345;6.59663865546218;4.14699964906307
-3.17241379310345;6.64705882352941;4.19741981560304
-3.17241379310345;6.69747899159664;4.247839984047
-3.17241379310345;6.74789915966387;4.29826015200971
-3.17241379310345;6.79831932773109;4.34868031877982
-3.17241379310345;6.84873949579832;4.39910048839255
-3.17241379310345;6.89915966386555;4.44952065699128
-3.17241379310345;6.94957983193277;4.49994082473056
-3.17241379310345;7;4.55036099106431
-3.03448275862069;1;0.082424890025501
-3.03448275862069;1.05042016806723;0.0806143061635471
-3.03448275862069;1.10084033613445;0.0788770938432769
-3.03448275862069;1.15126050420168;0.0772456681613116
-3.03448275862069;1.20168067226891;0.0757450488055008
-3.03448275862069;1.25210084033613;0.0743935054254717
-3.03448275862069;1.30252100840336;0.0732042049737682
-3.03448275862069;1.35294117647059;0.0721872661281249
-3.03448275862069;1.40336134453782;0.0713517577184925
-3.03448275862069;1.45378151260504;0.0707074243359246
-3.03448275862069;1.50420168067227;0.070266151577093
-3.03448275862069;1.5546218487395;0.0700433154644904
-3.03448275862069;1.60504201680672;0.0700591860171945
-3.03448275862069;1.65546218487395;0.0703405137235307
-3.03448275862069;1.70588235294118;0.0709223697224042
-3.03448275862069;1.7563025210084;0.0718502655355086
-3.03448275862069;1.80672268907563;0.0731825488132234
-3.03448275862069;1.85714285714286;0.0749930440211108
-3.03448275862069;1.90756302521008;0.0773738647773116
-3.03448275862069;1.95798319327731;0.0804382554616025
-3.03448275862069;2.00840336134454;0.0843232171554312
-3.03448275862069;2.05882352941176;0.0891915366421827
-3.03448275862069;2.10924369747899;0.0952326770880882
-3.03448275862069;2.15966386554622;0.102661832976948
-3.03448275862069;2.21008403361345;0.111716353673435
-3.03448275862069;2.26050420168067;0.122648781557477
-3.03448275862069;2.3109243697479;0.135716028268192
-3.03448275862069;2.36134453781513;0.151164797351994
-3.03448275862069;2.41176470588235;0.169214235209321
-3.03448275862069;2.46218487394958;0.19003778426209
-3.03448275862069;2.51260504201681;0.213746993261012
-3.03448275862069;2.56302521008403;0.24038022287471
-3.03448275862069;2.61344537815126;0.269898526616484
-3.03448275862069;2.66386554621849;0.302189577063892
-3.03448275862069;2.71428571428571;0.337078791668994
-3.03448275862069;2.76470588235294;0.374345393963089
-3.03448275862069;2.81512605042017;0.413740475447283
-3.03448275862069;2.86554621848739;0.45500429596527
-3.03448275862069;2.91596638655462;0.497880836167039
-3.03448275862069;2.96638655462185;0.542128608393934
-3.03448275862069;3.01680672268908;0.587527610495915
-3.03448275862069;3.0672268907563;0.633882897525264
-3.03448275862069;3.11764705882353;0.681025528645326
-3.03448275862069;3.16806722689076;0.728811691160261
-3.03448275862069;3.21848739495798;0.777120706549348
-3.03448275862069;3.26890756302521;0.825852467162991
-3.03448275862069;3.31932773109244;0.874924691016215
-3.03448275862069;3.36974789915966;0.92427024380614
-3.03448275862069;3.42016806722689;0.973834671353059
-3.03448275862069;3.47058823529412;1.02357401117277
-3.03448275862069;3.52100840336134;1.07345290331242
-3.03448275862069;3.57142857142857;1.12344299139396
-3.03448275862069;3.6218487394958;1.17352158912821
-3.03448275862069;3.67226890756303;1.223670580584
-3.03448275862069;3.72268907563025;1.27387552101373
-3.03448275862069;3.77310924369748;1.32412490652615
-3.03448275862069;3.82352941176471;1.37440958395833
-3.03448275862069;3.87394957983193;1.42472227595593
-3.03448275862069;3.92436974789916;1.47505719997716
-3.03448275862069;3.97478991596639;1.52540976340947
-3.03448275862069;4.02521008403361;1.57577632005343
-3.03448275862069;4.07563025210084;1.62615397597623
-3.03448275862069;4.12605042016807;1.67654043481359
-3.03448275862069;4.17647058823529;1.72693387472527
-3.03448275862069;4.22689075630252;1.77733285056551
-3.03448275862069;4.27731092436975;1.82773621612327
-3.03448275862069;4.32773109243698;1.87814306236314
-3.03448275862069;4.3781512605042;1.92855266840219
-3.03448275862069;4.42857142857143;1.97896446259835
-3.03448275862069;4.47899159663866;2.02937799170029
-3.03448275862069;4.52941176470588;2.07979289629592
-3.03448275862069;4.57983193277311;2.13020889142914
-3.03448275862069;4.63025210084034;2.18062575116662
-3.03448275862069;4.68067226890756;2.23104329637244
-3.03448275862069;4.73109243697479;2.2814613850433
-3.03448275862069;4.78151260504202;2.33187990454738
-3.03448275862069;4.83193277310924;2.38229876565003
-3.03448275862069;4.88235294117647;2.43271789759177
-3.03448275862069;4.9327731092437;2.48313724416568
-3.03448275862069;4.98319327731092;2.53355676098882
-3.03448275862069;5.03361344537815;2.58397641274234
-3.03448275862069;5.08403361344538;2.6343961715097
-3.03448275862069;5.13445378151261;2.68481601503081
-3.03448275862069;5.18487394957983;2.73523592585546
-3.03448275862069;5.23529411764706;2.785655889976
-3.03448275862069;5.28571428571429;2.83607589632905
-3.03448275862069;5.33613445378151;2.88649593614365
-3.03448275862069;5.38655462184874;2.93691600261715
-3.03448275862069;5.43697478991597;2.98733609008911
-3.03448275862069;5.48739495798319;3.03775619425496
-3.03448275862069;5.53781512605042;3.08817631170132
-3.03448275862069;5.58823529411765;3.13859643959724
-3.03448275862069;5.63865546218487;3.18901657591207
-3.03448275862069;5.6890756302521;3.23943671878194
-3.03448275862069;5.73949579831933;3.28985686679644
-3.03448275862069;5.78991596638655;3.34027701902054
-3.03448275862069;5.84033613445378;3.39069717449499
-3.03448275862069;5.89075630252101;3.44111733250448
-3.03448275862069;5.94117647058824;3.49153749273711
-3.03448275862069;5.99159663865546;3.54195765440373
-3.03448275862069;6.04201680672269;3.59237781740276
-3.03448275862069;6.09243697478992;3.64279798148825
-3.03448275862069;6.14285714285714;3.69321814705136
-3.03448275862069;6.19327731092437;3.74363831259878
-3.03448275862069;6.2436974789916;3.79405847836402
-3.03448275862069;6.29411764705882;3.84447864436787
-3.03448275862069;6.34453781512605;3.89489881209821
-3.03448275862069;6.39495798319328;3.94531897893138
-3.03448275862069;6.4453781512605;3.99573914508404
-3.03448275862069;6.49579831932773;4.04615931278326
-3.03448275862069;6.54621848739496;4.09657948064783
-3.03448275862069;6.59663865546218;4.146999648563
-3.03448275862069;6.64705882352941;4.19741981629422
-3.03448275862069;6.69747899159664;4.24783998406563
-3.03448275862069;6.74789915966387;4.29826015294288
-3.03448275862069;6.79831932773109;4.34868031989304
-3.03448275862069;6.84873949579832;4.39910048710255
-3.03448275862069;6.89915966386555;4.44952065592358
-3.03448275862069;6.94957983193277;4.49994082348639
-3.03448275862069;7;4.55036099043797
-2.89655172413793;1;0.0826420882926937
-2.89655172413793;1.05042016806723;0.0807862221513186
-2.89655172413793;1.10084033613445;0.0790109151821047
-2.89655172413793;1.15126050420168;0.0773481873837829
-2.89655172413793;1.20168067226891;0.0758223115329042
-2.89655172413793;1.25210084033613;0.0744506568687121
-2.89655172413793;1.30252100840336;0.0732454906475291
-2.89655172413793;1.35294117647059;0.0722161236964457
-2.89655172413793;1.40336134453782;0.0713709435142719
-2.89655172413793;1.45378151260504;0.0707191378151928
-2.89655172413793;1.50420168067227;0.070272141403659
-2.89655172413793;1.5546218487395;0.0700449648886309
-2.89655172413793;1.60504201680672;0.0700575814084712
-2.89655172413793;1.65546218487395;0.0703365009132333
-2.89655172413793;1.70588235294118;0.0709166013816873
-2.89655172413793;1.7563025210084;0.0718432413064093
-2.89655172413793;1.80672268907563;0.0731746490750124
-2.89655172413793;1.85714285714286;0.0749845579116138
-2.89655172413793;1.90756302521008;0.0773650130779802
-2.89655172413793;1.95798319327731;0.0804292089768737
-2.89655172413793;2.00840336134454;0.0843141111975411
-2.89655172413793;2.05882352941176;0.0891824821661938
-2.89655172413793;2.10924369747899;0.0952237689315374
-2.89655172413793;2.15966386554622;0.102653155561835
-2.89655172413793;2.21008403361345;0.111707984449238
-2.89655172413793;2.26050420168067;0.122640792420267
-2.89655172413793;2.3109243697479;0.135708485215764
-2.89655172413793;2.36134453781513;0.151157758725731
-2.89655172413793;2.41176470588235;0.169207749026964
-2.89655172413793;2.46218487394958;0.190031885295936
-2.89655172413793;2.51260504201681;0.213741700597032
-2.89655172413793;2.56302521008403;0.240375538608248
-2.89655172413793;2.61344537815126;0.269894436090906
-2.89655172413793;2.66386554621849;0.302186050693186
-2.89655172413793;2.71428571428571;0.337075788022448
-2.89655172413793;2.76470588235294;0.374342863549713
-2.89655172413793;2.81512605042017;0.413738364585917
-2.89655172413793;2.86554621848739;0.455002550234747
-2.89655172413793;2.91596638655462;0.497879403124288
-2.89655172413793;2.96638655462185;0.542127439457095
-2.89655172413793;3.01680672268908;0.587526662045864
-2.89655172413793;3.0672268907563;0.633882131363046
-2.89655172413793;3.11764705882353;0.681024911980971
-2.89655172413793;3.16806722689076;0.728811196295145
-2.89655172413793;3.21848739495798;0.777120310383704
-2.89655172413793;3.26890756302521;0.825852150629117
-2.89655172413793;3.31932773109244;0.874924438505171
-2.89655172413793;3.36974789915966;0.924270042621837
-2.89655172413793;3.42016806722689;0.973834511224425
-2.89655172413793;3.47058823529412;1.02357388382602
-2.89655172413793;3.52100840336134;1.07345280209796
-2.89655172413793;3.57142857142857;1.12344291099339
-2.89655172413793;3.6218487394958;1.17352152528678
-2.89655172413793;3.67226890756303;1.22367052990885
-2.89655172413793;3.72268907563025;1.27387548079782
-2.89655172413793;3.77310924369748;1.32412487461736
-2.89655172413793;3.82352941176471;1.37440955864658
-2.89655172413793;3.87394957983193;1.42472225587981
-2.89655172413793;3.92436974789916;1.47505718405382
-2.89655172413793;3.97478991596639;1.52540975077946
-2.89655172413793;4.02521008403361;1.5757763100402
-2.89655172413793;4.07563025210084;1.6261539680345
-2.89655172413793;4.12605042016807;1.67654042851261
-2.89655172413793;4.17647058823529;1.72693386973228
-2.89655172413793;4.22689075630252;1.77733284661239
-2.89655172413793;4.27731092436975;1.82773621298784
-2.89655172413793;4.32773109243698;1.87814305988084
-2.89655172413793;4.3781512605042;1.92855266642472
-2.89655172413793;4.42857142857143;1.97896446103488
-2.89655172413793;4.47899159663866;2.02937799045135
-2.89655172413793;4.52941176470588;2.07979289530979
-2.89655172413793;4.57983193277311;2.13020889064386
-2.89655172413793;4.63025210084034;2.1806257505565
-2.89655172413793;4.68067226890756;2.2310432958843
-2.89655172413793;4.73109243697479;2.28146138465966
-2.89655172413793;4.78151260504202;2.33187990427335
-2.89655172413793;4.83193277310924;2.38229876540806
-2.89655172413793;4.88235294117647;2.43271789737605
-2.89655172413793;4.9327731092437;2.48313724402518
-2.89655172413793;4.98319327731092;2.53355676086152
-2.89655172413793;5.03361344537815;2.58397641263159
-2.89655172413793;5.08403361344538;2.63439617140716
-2.89655172413793;5.13445378151261;2.68481601498965
-2.89655172413793;5.18487394957983;2.73523592579465
-2.89655172413793;5.23529411764706;2.7856558898771
-2.89655172413793;5.28571428571429;2.83607589630205
-2.89655172413793;5.33613445378151;2.88649593611753
-2.89655172413793;5.38655462184874;2.93691600258228
-2.89655172413793;5.43697478991597;2.98733609012998
-2.89655172413793;5.48739495798319;3.03775619426025
-2.89655172413793;5.53781512605042;3.0881763116711
-2.89655172413793;5.58823529411765;3.13859643966906
-2.89655172413793;5.63865546218487;3.18901657587894
-2.89655172413793;5.6890756302521;3.23943671864094
-2.89655172413793;5.73949579831933;3.2898568668123
-2.89655172413793;5.78991596638655;3.34027701903626
-2.89655172413793;5.84033613445378;3.39069717461736
-2.89655172413793;5.89075630252101;3.4411173325778
-2.89655172413793;5.94117647058824;3.491537492732
-2.89655172413793;5.99159663865546;3.54195765441745
-2.89655172413793;6.04201680672269;3.59237781766775
-2.89655172413793;6.09243697478992;3.64279798187009
-2.89655172413793;6.14285714285714;3.69321814673619
-2.89655172413793;6.19327731092437;3.74363831203204
-2.89655172413793;6.2436974789916;3.79405847819952
-2.89655172413793;6.29411764705882;3.84447864478579
-2.89655172413793;6.34453781512605;3.89489881189229
-2.89655172413793;6.39495798319328;3.94531897889822
-2.89655172413793;6.4453781512605;3.99573914588164
-2.89655172413793;6.49579831932773;4.04615931387779
-2.89655172413793;6.54621848739496;4.09657948110845
-2.89655172413793;6.59663865546218;4.14699964912524
-2.89655172413793;6.64705882352941;4.19741981744569
-2.89655172413793;6.69747899159664;4.24783998397154
-2.89655172413793;6.74789915966387;4.2982601515823
-2.89655172413793;6.79831932773109;4.34868032066753
-2.89655172413793;6.84873949579832;4.39910048760036
-2.89655172413793;6.89915966386555;4.44952065631304
-2.89655172413793;6.94957983193277;4.49994082251383
-2.89655172413793;7;4.55036099300382
-2.75862068965517;1;0.0828617429480394
-2.75862068965517;1.05042016806723;0.0809596656139085
-2.75862068965517;1.10084033613445;0.0791456557813434
-2.75862068965517;1.15126050420168;0.0774512486991384
-2.75862068965517;1.20168067226891;0.0758998931166096
-2.75862068965517;1.25210084033613;0.0745079998287114
-2.75862068965517;1.30252100840336;0.07328689726661
-2.75862068965517;1.35294117647059;0.0722450642659214
-2.75862068965517;1.40336134453782;0.0713901929931271
-2.75862068965517;1.45378151260504;0.0707309063554735
-2.75862068965517;1.50420168067227;0.0702781837844438
-2.75862068965517;1.5546218487395;0.0700466677069692
-2.75862068965517;1.60504201680672;0.0700560326521196
-2.75862068965517;1.65546218487395;0.0703325469607579
-2.75862068965517;1.70588235294118;0.0709108948219207
-2.75862068965517;1.7563025210084;0.0718362813632751
-2.75862068965517;1.80672268907563;0.0731668155587918
-2.75862068965517;1.85714285714286;0.0749761393467744
-2.75862068965517;1.90756302521008;0.0773562296416711
-2.75862068965517;1.95798319327731;0.0804202308996189
-2.75862068965517;2.00840336134454;0.084305073250077
-2.75862068965517;2.05882352941176;0.0891734947876234
-2.75862068965517;2.10924369747899;0.0952149264596251
-2.75862068965517;2.15966386554622;0.102644541928337
-2.75862068965517;2.21008403361345;0.11169967661997
-2.75862068965517;2.26050420168067;0.122632861819551
-2.75862068965517;2.3109243697479;0.135700997393488
-2.75862068965517;2.36134453781513;0.151150771619009
-2.75862068965517;2.41176470588235;0.16920131031535
-2.75862068965517;2.46218487394958;0.190026029504978
-2.75862068965517;2.51260504201681;0.213736446676835
-2.75862068965517;2.56302521008403;0.240370888639377
-2.75862068965517;2.61344537815126;0.269890375523186
-2.75862068965517;2.66386554621849;0.302182550155807
-2.75862068965517;2.71428571428571;0.337072806385351
-2.75862068965517;2.76470588235294;0.374340351682623
-2.75862068965517;2.81512605042017;0.41373626919948
-2.75862068965517;2.86554621848739;0.455000817304965
-2.75862068965517;2.91596638655462;0.497877980590818
-2.75862068965517;2.96638655462185;0.542126279094325
-2.75862068965517;3.01680672268908;0.587525720553207
-2.75862068965517;3.0672268907563;0.633881370821534
-2.75862068965517;3.11764705882353;0.681024299841533
-2.75862068965517;3.16806722689076;0.728810705061768
-2.75862068965517;3.21848739495798;0.777119917124833
-2.75862068965517;3.26890756302521;0.825851836418371
-2.75862068965517;3.31932773109244;0.874924187846489
-2.75862068965517;3.36974789915966;0.924269842914285
-2.75862068965517;3.42016806722689;0.973834352272318
-2.75862068965517;3.47058823529412;1.02357375741247
-2.75862068965517;3.52100840336134;1.07345270162912
-2.75862068965517;3.57142857142857;1.12344283118354
-2.75862068965517;3.6218487394958;1.17352146191449
-2.75862068965517;3.67226890756303;1.22367047960356
-2.75862068965517;3.72268907563025;1.27387544087716
-2.75862068965517;3.77310924369748;1.32412484294486
-2.75862068965517;3.82352941176471;1.37440953352273
-2.75862068965517;3.87394957983193;1.42472223594827
-2.75862068965517;3.92436974789916;1.47505716824927
-2.75862068965517;3.97478991596639;1.52540973824306
-2.75862068965517;4.02521008403361;1.57577630010081
-2.75862068965517;4.07563025210084;1.62615396015171
-2.75862068965517;4.12605042016807;1.67654042226184
-2.75862068965517;4.17647058823529;1.7269338647741
-2.75862068965517;4.22689075630252;1.77733284268524
-2.75862068965517;4.27731092436975;1.82773620987266
-2.75862068965517;4.32773109243698;1.87814305740438
-2.75862068965517;4.3781512605042;1.92855266446542
-2.75862068965517;4.42857142857143;1.97896445948042
-2.75862068965517;4.47899159663866;2.02937798922695
-2.75862068965517;4.52941176470588;2.07979289433331
-2.75862068965517;4.57983193277311;2.13020888987853
-2.75862068965517;4.63025210084034;2.18062574994564
-2.75862068965517;4.68067226890756;2.23104329540181
-2.75862068965517;4.73109243697479;2.28146138426914
-2.75862068965517;4.78151260504202;2.33187990394825
-2.75862068965517;4.83193277310924;2.3822987651759
-2.75862068965517;4.88235294117647;2.43271789717982
-2.75862068965517;4.9327731092437;2.48313724385961
-2.75862068965517;4.98319327731092;2.53355676075747
-2.75862068965517;5.03361344537815;2.58397641254528
-2.75862068965517;5.08403361344538;2.6343961713339
-2.75862068965517;5.13445378151261;2.68481601491882
-2.75862068965517;5.18487394957983;2.73523592571151
-2.75862068965517;5.23529411764706;2.78565588986696
-2.75862068965517;5.28571428571429;2.83607589624885
-2.75862068965517;5.33613445378151;2.88649593610808
-2.75862068965517;5.38655462184874;2.93691600258771
-2.75862068965517;5.43697478991597;2.98733609001166
-2.75862068965517;5.48739495798319;3.03775619426108
-2.75862068965517;5.53781512605042;3.08817631166382
-2.75862068965517;5.58823529411765;3.1385964395942
-2.75862068965517;5.63865546218487;3.18901657586514
-2.75862068965517;5.6890756302521;3.23943671867822
-2.75862068965517;5.73949579831933;3.2898568667632
-2.75862068965517;5.78991596638655;3.34027701912285
-2.75862068965517;5.84033613445378;3.39069717446327
-2.75862068965517;5.89075630252101;3.44111733274511
-2.75862068965517;5.94117647058824;3.4915374931037
-2.75862068965517;5.99159663865546;3.54195765422517
-2.75862068965517;6.04201680672269;3.59237781756696
-2.75862068965517;6.09243697478992;3.64279798158692
-2.75862068965517;6.14285714285714;3.69321814672669
-2.75862068965517;6.19327731092437;3.74363831223122
-2.75862068965517;6.2436974789916;3.79405847821546
-2.75862068965517;6.29411764705882;3.84447864462824
-2.75862068965517;6.34453781512605;3.89489881180848
-2.75862068965517;6.39495798319328;3.94531897842146
-2.75862068965517;6.4453781512605;3.99573914576879
-2.75862068965517;6.49579831932773;4.04615931326247
-2.75862068965517;6.54621848739496;4.09657948059395
-2.75862068965517;6.59663865546218;4.14699964844431
-2.75862068965517;6.64705882352941;4.19741981679139
-2.75862068965517;6.69747899159664;4.24783998544069
-2.75862068965517;6.74789915966387;4.29826015278283
-2.75862068965517;6.79831932773109;4.34868032139716
-2.75862068965517;6.84873949579832;4.39910048750928
-2.75862068965517;6.89915966386555;4.44952065633617
-2.75862068965517;6.94957983193277;4.49994082515353
-2.75862068965517;7;4.55036099310524
-2.62068965517241;1;0.0830838152847993
-2.62068965517241;1.05042016806723;0.0811345980332554
-2.62068965517241;1.10084033613445;0.0792812837300978
-2.62068965517241;1.15126050420168;0.0775548283888695
-2.62068965517241;1.20168067226891;0.0759777771237286
-2.62068965517241;1.25210084033613;0.0745655234080368
-2.62068965517241;1.30252100840336;0.0733284177703879
-2.62068965517241;1.35294117647059;0.0722740833005963
-2.62068965517241;1.40336134453782;0.0714095032432898
-2.62068965517241;1.45378151260504;0.0707427280870341
-2.62068965517241;1.50420168067227;0.0702842775222726
-2.62068965517241;1.5546218487395;0.0700484231586543
-2.62068965517241;1.60504201680672;0.0700545392701873
-2.62068965517241;1.65546218487395;0.0703286515703302
-2.62068965517241;1.70588235294118;0.0709052498634194
-2.62068965517241;1.7563025210084;0.0718293855996831
-2.62068965517241;1.80672268907563;0.0731590482037598
-2.62068965517241;1.85714285714286;0.0749677882937386
-2.62068965517241;1.90756302521008;0.0773475144526543
-2.62068965517241;1.95798319327731;0.0804113212242601
-2.62068965517241;2.00840336134454;0.0842961033132808
-2.62068965517241;2.05882352941176;0.0891645745098819
-2.62068965517241;2.10924369747899;0.0952061496777393
-2.62068965517241;2.15966386554622;0.102635992082475
-2.62068965517241;2.21008403361345;0.11169143019183
-2.62068965517241;2.26050420168067;0.122624989761233
-2.62068965517241;2.3109243697479;0.135693564806947
-2.62068965517241;2.36134453781513;0.151143836036392
-2.62068965517241;2.41176470588235;0.16919491907857
-2.62068965517241;2.46218487394958;0.190020216892883
-2.62068965517241;2.51260504201681;0.213731231503107
-2.62068965517241;2.56302521008403;0.240366272970289
-2.62068965517241;2.61344537815126;0.26988634491509
-2.62068965517241;2.66386554621849;0.302179075452621
-2.62068965517241;2.71428571428571;0.337069846758869
-2.62068965517241;2.76470588235294;0.37433785836264
-2.62068965517241;2.81512605042017;0.413734189288312
-2.62068965517241;2.86554621848739;0.454999097175933
-2.62068965517241;2.91596638655462;0.497876568567365
-2.62068965517241;2.96638655462185;0.542125127305457
-2.62068965517241;3.01680672268908;0.587524786018577
-2.62068965517241;3.0672268907563;0.63388061590098
-2.62068965517241;3.11764705882353;0.681023692226637
-2.62068965517241;3.16806722689076;0.728810217458575
-2.62068965517241;3.21848739495798;0.777119526772789
-2.62068965517241;3.26890756302521;0.825851524530508
-2.62068965517241;3.31932773109244;0.874923939041808
-2.62068965517241;3.36974789915966;0.924269644682847
-2.62068965517241;3.42016806722689;0.973834194493937
-2.62068965517241;3.47058823529412;1.02357363193348
-2.62068965517241;3.52100840336134;1.07345260190171
-2.62068965517241;3.57142857142857;1.12344275196357
-2.62068965517241;3.6218487394958;1.17352139901022
-2.62068965517241;3.67226890756303;1.22367042967242
-2.62068965517241;3.72268907563025;1.27387540125225
-2.62068965517241;3.77310924369748;1.32412481150515
-2.62068965517241;3.82352941176471;1.37440950857843
-2.62068965517241;3.87394957983193;1.42472221616585
-2.62068965517241;3.92436974789916;1.47505715255916
-2.62068965517241;3.97478991596639;1.52540972580117
-2.62068965517241;4.02521008403361;1.57577629023344
-2.62068965517241;4.07563025210084;1.62615395233292
-2.62068965517241;4.12605042016807;1.67654041606192
-2.62068965517241;4.17647058823529;1.72693385986033
-2.62068965517241;4.22689075630252;1.7773328387825
-2.62068965517241;4.27731092436975;1.82773620678273
-2.62068965517241;4.32773109243698;1.878143054955
-2.62068965517241;4.3781512605042;1.92855266252329
-2.62068965517241;4.42857142857143;1.97896445794115
-2.62068965517241;4.47899159663866;2.02937798800728
-2.62068965517241;4.52941176470588;2.07979289337083
-2.62068965517241;4.57983193277311;2.13020888910885
-2.62068965517241;4.63025210084034;2.18062574932353
-2.62068965517241;4.68067226890756;2.23104329491529
-2.62068965517241;4.73109243697479;2.28146138388683
-2.62068965517241;4.78151260504202;2.33187990365841
-2.62068965517241;4.83193277310924;2.38229876492334
-2.62068965517241;4.88235294117647;2.43271789698464
-2.62068965517241;4.9327731092437;2.48313724371335
-2.62068965517241;4.98319327731092;2.53355676064416
-2.62068965517241;5.03361344537815;2.58397641247822
-2.62068965517241;5.08403361344538;2.63439617125785
-2.62068965517241;5.13445378151261;2.68481601483925
-2.62068965517241;5.18487394957983;2.7352359256865
-2.62068965517241;5.23529411764706;2.78565588980904
-2.62068965517241;5.28571428571429;2.83607589620823
-2.62068965517241;5.33613445378151;2.88649593605394
-2.62068965517241;5.38655462184874;2.93691600256316
-2.62068965517241;5.43697478991597;2.98733609001278
-2.62068965517241;5.48739495798319;3.03775619426359
-2.62068965517241;5.53781512605042;3.08817631164951
-2.62068965517241;5.58823529411765;3.13859643966288
-2.62068965517241;5.63865546218487;3.18901657585292
-2.62068965517241;5.6890756302521;3.23943671856075
-2.62068965517241;5.73949579831933;3.28985686681707
-2.62068965517241;5.78991596638655;3.34027701894357
-2.62068965517241;5.84033613445378;3.39069717437562
-2.62068965517241;5.89075630252101;3.44111733258749
-2.62068965517241;5.94117647058824;3.49153749264438
-2.62068965517241;5.99159663865546;3.54195765437563
-2.62068965517241;6.04201680672269;3.59237781748043
-2.62068965517241;6.09243697478992;3.64279798201348
-2.62068965517241;6.14285714285714;3.693218146447
-2.62068965517241;6.19327731092437;3.74363831219284
-2.62068965517241;6.2436974789916;3.79405847824079
-2.62068965517241;6.29411764705882;3.84447864440246
-2.62068965517241;6.34453781512605;3.89489881141073
-2.62068965517241;6.39495798319328;3.94531897858369
-2.62068965517241;6.4453781512605;3.99573914563816
-2.62068965517241;6.49579831932773;4.04615931424909
-2.62068965517241;6.54621848739496;4.09657948158371
-2.62068965517241;6.59663865546218;4.14699964828884
-2.62068965517241;6.64705882352941;4.19741981549711
-2.62068965517241;6.69747899159664;4.24783998530846
-2.62068965517241;6.74789915966387;4.29826015230253
-2.62068965517241;6.79831932773109;4.34868031993108
-2.62068965517241;6.84873949579832;4.39910048621599
-2.62068965517241;6.89915966386555;4.44952065668596
-2.62068965517241;6.94957983193277;4.49994082533498
-2.62068965517241;7;4.55036099227479
-2.48275862068966;1;0.0833082619491739
-2.48275862068966;1.05042016806723;0.0813109779477164
-2.48275862068966;1.10084033613445;0.0794177654248174
-2.48275862068966;1.15126050420168;0.0776589018404807
-2.48275862068966;1.20168067226891;0.0760559466816859
-2.48275862068966;1.25210084033613;0.0746232165037847
-2.48275862068966;1.30252100840336;0.0733700450044229
-2.48275862068966;1.35294117647059;0.0723031762215013
-2.48275862068966;1.40336134453782;0.0714288713326818
-2.48275862068966;1.45378151260504;0.0707546011302925
-2.48275862068966;1.50420168067227;0.0702904214152404
-2.48275862068966;1.5546218487395;0.0700502304807435
-2.48275862068966;1.60504201680672;0.070053100783894
-2.48275862068966;1.65546218487395;0.0703248144459084
-2.48275862068966;1.70588235294118;0.0708996663265655
-2.48275862068966;1.7563025210084;0.0718225539092562
-2.48275862068966;1.80672268907563;0.0731513469491668
-2.48275862068966;1.85714285714286;0.0749595047197507
-2.48275862068966;1.90756302521008;0.0773388674951505
-2.48275862068966;1.95798319327731;0.0804024799451478
-2.48275862068966;2.00840336134454;0.0842872013873495
-2.48275862068966;2.05882352941176;0.0891557213366553
-2.48275862068966;2.10924369747899;0.0951974385910664
-2.48275862068966;2.15966386554622;0.102627506030226
-2.48275862068966;2.21008403361345;0.111683245171029
-2.48275862068966;2.26050420168067;0.122617176251219
-2.48275862068966;2.3109243697479;0.135686187461421
-2.48275862068966;2.36134453781513;0.151136951982783
-2.48275862068966;2.41176470588235;0.169188575320909
-2.48275862068966;2.46218487394958;0.190014447462974
-2.48275862068966;2.51260504201681;0.213726055078691
-2.48275862068966;2.56302521008403;0.240361691603281
-2.48275862068966;2.61344537815126;0.269882344268344
-2.48275862068966;2.66386554621849;0.302175626584939
-2.48275862068966;2.71428571428571;0.337066909143612
-2.48275862068966;2.76470588235294;0.37433538359032
-2.48275862068966;2.81512605042017;0.413732124852757
-2.48275862068966;2.86554621848739;0.454997389848026
-2.48275862068966;2.91596638655462;0.497875167053647
-2.48275862068966;2.96638655462185;0.542123984091083
-2.48275862068966;3.01680672268908;0.587523858441511
-2.48275862068966;3.0672268907563;0.633879866601983
-2.48275862068966;3.11764705882353;0.681023089135642
-2.48275862068966;3.16806722689076;0.728809733486832
-2.48275862068966;3.21848739495798;0.777119139328248
-2.48275862068966;3.26890756302521;0.825851214965156
-2.48275862068966;3.31932773109244;0.874923692090048
-2.48275862068966;3.36974789915966;0.924269447928531
-2.48275862068966;3.42016806722689;0.973834037891381
-2.48275862068966;3.47058823529412;1.02357350738947
-2.48275862068966;3.52100840336134;1.07345250291744
-2.48275862068966;3.57142857142857;1.12344267333325
-2.48275862068966;3.6218487394958;1.17352133657476
-2.48275862068966;3.67226890756303;1.22367038010999
-2.48275862068966;3.72268907563025;1.27387536192208
-2.48275862068966;3.77310924369748;1.32412478029911
-2.48275862068966;3.82352941176471;1.37440948382344
-2.48275862068966;3.87394957983193;1.42472219653071
-2.48275862068966;3.92436974789916;1.47505713698564
-2.48275862068966;3.97478991596639;1.52540971345318
-2.48275862068966;4.02521008403361;1.57577628044181
-2.48275862068966;4.07563025210084;1.62615394456505
-2.48275862068966;4.12605042016807;1.67654040990139
-2.48275862068966;4.17647058823529;1.72693385497584
-2.48275862068966;4.22689075630252;1.7773328349115
-2.48275862068966;4.27731092436975;1.82773620371086
-2.48275862068966;4.32773109243698;1.8781430525193
-2.48275862068966;4.3781512605042;1.92855266060192
-2.48275862068966;4.42857142857143;1.97896445641282
-2.48275862068966;4.47899159663866;2.02937798679207
-2.48275862068966;4.52941176470588;2.07979289240059
-2.48275862068966;4.57983193277311;2.13020888834186
-2.48275862068966;4.63025210084034;2.18062574872545
-2.48275862068966;4.68067226890756;2.23104329444922
-2.48275862068966;4.73109243697479;2.28146138351162
-2.48275862068966;4.78151260504202;2.33187990334781
-2.48275862068966;4.83193277310924;2.38229876469345
-2.48275862068966;4.88235294117647;2.43271789680122
-2.48275862068966;4.9327731092437;2.48313724357568
-2.48275862068966;4.98319327731092;2.53355676051432
-2.48275862068966;5.03361344537815;2.58397641236348
-2.48275862068966;5.08403361344538;2.63439617117919
-2.48275862068966;5.13445378151261;2.68481601479618
-2.48275862068966;5.18487394957983;2.73523592565017
-2.48275862068966;5.23529411764706;2.78565588978919
-2.48275862068966;5.28571428571429;2.8360758961997
-2.48275862068966;5.33613445378151;2.88649593608253
-2.48275862068966;5.38655462184874;2.93691600252014
-2.48275862068966;5.43697478991597;2.98733609000912
-2.48275862068966;5.48739495798319;3.03775619422658
-2.48275862068966;5.53781512605042;3.08817631157154
-2.48275862068966;5.58823529411765;3.13859643963065
-2.48275862068966;5.63865546218487;3.18901657587748
-2.48275862068966;5.6890756302521;3.23943671864859
-2.48275862068966;5.73949579831933;3.28985686665773
-2.48275862068966;5.78991596638655;3.3402770189805
-2.48275862068966;5.84033613445378;3.3906971744552
-2.48275862068966;5.89075630252101;3.44111733248149
-2.48275862068966;5.94117647058824;3.49153749276946
-2.48275862068966;5.99159663865546;3.54195765470697
-2.48275862068966;6.04201680672269;3.59237781742706
-2.48275862068966;6.09243697478992;3.64279798152365
-2.48275862068966;6.14285714285714;3.69321814659664
-2.48275862068966;6.19327731092437;3.74363831205814
-2.48275862068966;6.2436974789916;3.79405847860479
-2.48275862068966;6.29411764705882;3.84447864473565
-2.48275862068966;6.34453781512605;3.89489881170407
-2.48275862068966;6.39495798319328;3.94531897902414
-2.48275862068966;6.4453781512605;3.9957391464762
-2.48275862068966;6.49579831932773;4.04615931364837
-2.48275862068966;6.54621848739496;4.09657948142729
-2.48275862068966;6.59663865546218;4.14699964892222
-2.48275862068966;6.64705882352941;4.1974198165551
-2.48275862068966;6.69747899159664;4.24783998406047
-2.48275862068966;6.74789915966387;4.29826015218004
-2.48275862068966;6.79831932773109;4.3486803190657
-2.48275862068966;6.84873949579832;4.39910048819182
-2.48275862068966;6.89915966386555;4.44952065412007
-2.48275862068966;6.94957983193277;4.49994082270546
-2.48275862068966;7;4.55036099186073
-2.3448275862069;1;0.083535034747544
-2.3448275862069;1.05042016806723;0.0814887608780461
-2.3448275862069;1.10084033613445;0.0795550655518337
-2.3448275862069;1.15126050420168;0.0777634435507854
-2.3448275862069;1.20168067226891;0.0761343844854822
-2.3448275862069;1.25210084033613;0.0746810678134668
-2.3448275862069;1.30252100840336;0.0734117717242133
-2.3448275862069;1.35294117647059;0.0723323384084803
-2.3448275862069;1.40336134453782;0.0714482943098775
-2.3448275862069;1.45378151260504;0.0707665235964269
-2.3448275862069;1.50420168067227;0.0702966142571401
-2.3448275862069;1.5546218487395;0.0700520889083264
-2.3448275862069;1.60504201680672;0.070051716713575
-2.3448275862069;1.65546218487395;0.0703210352911723
-2.3448275862069;1.70588235294118;0.0708941440317005
-2.3448275862069;1.7563025210084;0.0718157861856316
-2.3448275862069;1.80672268907563;0.0731437117341854
-2.3448275862069;1.85714285714286;0.0749512885921472
-2.3448275862069;1.90756302521008;0.0773302887533599
-2.3448275862069;1.95798319327731;0.0803937070566354
-2.3448275862069;2.00840336134454;0.0842783674726807
-2.3448275862069;2.05882352941176;0.0891469352714362
-2.3448275862069;2.10924369747899;0.095188793204923
-2.3448275862069;2.15966386554622;0.102619083777637
-2.3448275862069;2.21008403361345;0.111675121563488
-2.3448275862069;2.26050420168067;0.122609421295455
-2.3448275862069;2.3109243697479;0.135678865362439
-2.3448275862069;2.36134453781513;0.15113011946282
-2.3448275862069;2.41176470588235;0.169182279046239
-2.3448275862069;2.46218487394958;0.190008721218671
-2.3448275862069;2.51260504201681;0.213720917406467
-2.3448275862069;2.56302521008403;0.240357144540552
-2.3448275862069;2.61344537815126;0.269878373584537
-2.3448275862069;2.66386554621849;0.302172203554218
-2.3448275862069;2.71428571428571;0.337063993540695
-2.3448275862069;2.76470588235294;0.374332927366488
-2.3448275862069;2.81512605042017;0.413730075893488
-2.3448275862069;2.86554621848739;0.454995695321555
-2.3448275862069;2.91596638655462;0.497873776050377
-2.3448275862069;2.96638655462185;0.542122849450944
-2.3448275862069;3.01680672268908;0.587522937822183
-2.3448275862069;3.0672268907563;0.633879122924087
-2.3448275862069;3.11764705882353;0.681022490570457
-2.3448275862069;3.16806722689076;0.72880925314679
-2.3448275862069;3.21848739495798;0.777118754791129
-2.3448275862069;3.26890756302521;0.825850907722603
-2.3448275862069;3.31932773109244;0.874923446990936
-2.3448275862069;3.36974789915966;0.924269252650552
-2.3448275862069;3.42016806722689;0.97383388246332
-2.3448275862069;3.47058823529412;1.02357338377992
-2.3448275862069;3.52100840336134;1.07345240467586
-2.3448275862069;3.57142857142857;1.12344259529352
-2.3448275862069;3.6218487394958;1.17352127460762
-2.3448275862069;3.67226890756303;1.22367033092228
-2.3448275862069;3.72268907563025;1.27387532288774
-2.3448275862069;3.77310924369748;1.3241247493297
-2.3448275862069;3.82352941176471;1.37440945925532
-2.3448275862069;3.87394957983193;1.42472217704372
-2.3448275862069;3.92436974789916;1.47505712152772
-2.3448275862069;3.97478991596639;1.52540970119495
-2.3448275862069;4.02521008403361;1.5757762707228
-2.3448275862069;4.07563025210084;1.62615393685962
-2.3448275862069;4.12605042016807;1.67654040379191
-2.3448275862069;4.17647058823529;1.72693385013017
-2.3448275862069;4.22689075630252;1.77733283106628
-2.3448275862069;4.27731092436975;1.82773620066335
-2.3448275862069;4.32773109243698;1.87814305010649
-2.3448275862069;4.3781512605042;1.92855265867963
-2.3448275862069;4.42857142857143;1.97896445489221
-2.3448275862069;4.47899159663866;2.02937798559389
-2.3448275862069;4.52941176470588;2.07979289146115
-2.3448275862069;4.57983193277311;2.13020888758124
-2.3448275862069;4.63025210084034;2.18062574811988
-2.3448275862069;4.68067226890756;2.23104329395916
-2.3448275862069;4.73109243697479;2.28146138312295
-2.3448275862069;4.78151260504202;2.3318799030375
-2.3448275862069;4.83193277310924;2.38229876446049
-2.3448275862069;4.88235294117647;2.43271789661708
-2.3448275862069;4.9327731092437;2.48313724340966
-2.3448275862069;4.98319327731092;2.53355676037788
-2.3448275862069;5.03361344537815;2.58397641225842
-2.3448275862069;5.08403361344538;2.63439617112639
-2.3448275862069;5.13445378151261;2.68481601472638
-2.3448275862069;5.18487394957983;2.73523592561614
-2.3448275862069;5.23529411764706;2.78565588974977
-2.3448275862069;5.28571428571429;2.83607589615035
-2.3448275862069;5.33613445378151;2.88649593608393
-2.3448275862069;5.38655462184874;2.93691600258414
-2.3448275862069;5.43697478991597;2.9873360899995
-2.3448275862069;5.48739495798319;3.03775619430365
-2.3448275862069;5.53781512605042;3.08817631168641
-2.3448275862069;5.58823529411765;3.13859643964396
-2.3448275862069;5.63865546218487;3.18901657589123
-2.3448275862069;5.6890756302521;3.23943671877026
-2.3448275862069;5.73949579831933;3.28985686677485
-2.3448275862069;5.78991596638655;3.34027701906929
-2.3448275862069;5.84033613445378;3.3906971744211
-2.3448275862069;5.89075630252101;3.44111733260484
-2.3448275862069;5.94117647058824;3.49153749269261
-2.3448275862069;5.99159663865546;3.54195765455209
-2.3448275862069;6.04201680672269;3.59237781749478
-2.3448275862069;6.09243697478992;3.64279798138912
-2.3448275862069;6.14285714285714;3.69321814640806
-2.3448275862069;6.19327731092437;3.74363831232576
-2.3448275862069;6.2436974789916;3.79405847867326
-2.3448275862069;6.29411764705882;3.84447864477906
-2.3448275862069;6.34453781512605;3.89489881166471
-2.3448275862069;6.39495798319328;3.94531897885967
-2.3448275862069;6.4453781512605;3.99573914603699
-2.3448275862069;6.49579831932773;4.04615931366008
-2.3448275862069;6.54621848739496;4.09657948059008
-2.3448275862069;6.59663865546218;4.14699964854787
-2.3448275862069;6.64705882352941;4.19741981699193
-2.3448275862069;6.69747899159664;4.24783998372801
-2.3448275862069;6.74789915966387;4.29826015221376
-2.3448275862069;6.79831932773109;4.34868032053383
-2.3448275862069;6.84873949579832;4.39910048632174
-2.3448275862069;6.89915966386555;4.44952065472657
-2.3448275862069;6.94957983193277;4.4999408230516
-2.3448275862069;7;4.55036099238478
-2.20689655172414;1;0.0837640804556964
-2.20689655172414;1.05042016806723;0.0816678992578601
-2.20689655172414;1.10084033613445;0.079693147073586
-2.20689655172414;1.15126050420168;0.0778684271312273
-2.20689655172414;1.20168067226891;0.0762130728063322
-2.20689655172414;1.25210084033613;0.0747390658414916
-2.20689655172414;1.30252100840336;0.0734535905988909
-2.20689655172414;1.35294117647059;0.072361565202259
-2.20689655172414;1.40336134453782;0.0714677692050881
-2.20689655172414;1.45378151260504;0.0707784935877716
-2.20689655172414;1.50420168067227;0.0703028548375185
-2.20689655172414;1.5546218487395;0.0700539976746137
-2.20689655172414;1.60504201680672;0.0700503865789196
-2.20689655172414;1.65546218487395;0.0703173138095934
-2.20689655172414;1.70588235294118;0.070888682799047
-2.20689655172414;1.7563025210084;0.0718090823225208
-2.20689655172414;1.80672268907563;0.0731361424981791
-2.20689655172414;1.85714285714286;0.0749431398780915
-2.20689655172414;1.90756302521008;0.0773217782115289
-2.20689655172414;1.95798319327731;0.0803850025529537
-2.20689655172414;2.00840336134454;0.0842696015692784
-2.20689655172414;2.05882352941176;0.0891382163176296
-2.20689655172414;2.10924369747899;0.0951802135243861
-2.20689655172414;2.15966386554622;0.102610725330518
-2.20689655172414;2.21008403361345;0.11166705937541
-2.20689655172414;2.26050420168067;0.122601724899534
-2.20689655172414;2.3109243697479;0.135671598515087
-2.20689655172414;2.36134453781513;0.151123338481358
-2.20689655172414;2.41176470588235;0.169176030258766
-2.20689655172414;2.46218487394958;0.190003038163426
-2.20689655172414;2.51260504201681;0.213715818489033
-2.20689655172414;2.56302521008403;0.240352631783952
-2.20689655172414;2.61344537815126;0.269874432865354
-2.20689655172414;2.66386554621849;0.302168806361442
-2.20689655172414;2.71428571428571;0.33706109995085
-2.20689655172414;2.76470588235294;0.374330489691677
-2.20689655172414;2.81512605042017;0.413728042410863
-2.20689655172414;2.86554621848739;0.454994013597057
-2.20689655172414;2.91596638655462;0.497872395557493
-2.20689655172414;2.96638655462185;0.542121723385376
-2.20689655172414;3.01680672268908;0.587522024161361
-2.20689655172414;3.0672268907563;0.633878384867076
-2.20689655172414;3.11764705882353;0.681021896529129
-2.20689655172414;3.16806722689076;0.728808776437246
-2.20689655172414;3.21848739495798;0.777118373161044
-2.20689655172414;3.26890756302521;0.825850602803238
-2.20689655172414;3.31932773109244;0.874923203744933
-2.20689655172414;3.36974789915966;0.924269058848578
-2.20689655172414;3.42016806722689;0.973833728211725
-2.20689655172414;3.47058823529412;1.02357326110515
-2.20689655172414;3.52100840336134;1.0734523071762
-2.20689655172414;3.57142857142857;1.12344251784328
-2.20689655172414;3.6218487394958;1.17352121310949
-2.20689655172414;3.67226890756303;1.22367028210472
-2.20689655172414;3.72268907563025;1.27387528414714
-2.20689655172414;3.77310924369748;1.32412471859151
-2.20689655172414;3.82352941176471;1.37440943487127
-2.20689655172414;3.87394957983193;1.42472215770348
-2.20689655172414;3.92436974789916;1.47505710618831
-2.20689655172414;3.97478991596639;1.52540968903105
-2.20689655172414;4.02521008403361;1.57577626107591
-2.20689655172414;4.07563025210084;1.62615392920787
-2.20689655172414;4.12605042016807;1.67654039772465
-2.20689655172414;4.17647058823529;1.72693384531854
-2.20689655172414;4.22689075630252;1.77733282725592
-2.20689655172414;4.27731092436975;1.82773619764398
-2.20689655172414;4.32773109243698;1.8781430477082
-2.20689655172414;4.3781512605042;1.92855265678175
-2.20689655172414;4.42857142857143;1.97896445337844
-2.20689655172414;4.47899159663866;2.02937798439427
-2.20689655172414;4.52941176470588;2.07979289050303
-2.20689655172414;4.57983193277311;2.13020888682954
-2.20689655172414;4.63025210084034;2.18062574752866
-2.20689655172414;4.68067226890756;2.23104329349128
-2.20689655172414;4.73109243697479;2.28146138277191
-2.20689655172414;4.78151260504202;2.33187990275153
-2.20689655172414;4.83193277310924;2.38229876422659
-2.20689655172414;4.88235294117647;2.4327178964251
-2.20689655172414;4.9327731092437;2.48313724327432
-2.20689655172414;4.98319327731092;2.53355676027953
-2.20689655172414;5.03361344537815;2.58397641216855
-2.20689655172414;5.08403361344538;2.63439617103767
-2.20689655172414;5.13445378151261;2.68481601470389
-2.20689655172414;5.18487394957983;2.73523592557354
-2.20689655172414;5.23529411764706;2.78565588971673
-2.20689655172414;5.28571428571429;2.83607589612749
-2.20689655172414;5.33613445378151;2.8864959360388
-2.20689655172414;5.38655462184874;2.93691600241467
-2.20689655172414;5.43697478991597;2.98733608998656
-2.20689655172414;5.48739495798319;3.0377561941614
-2.20689655172414;5.53781512605042;3.08817631169715
-2.20689655172414;5.58823529411765;3.13859643959556
-2.20689655172414;5.63865546218487;3.18901657578483
-2.20689655172414;5.6890756302521;3.23943671867124
-2.20689655172414;5.73949579831933;3.28985686671194
-2.20689655172414;5.78991596638655;3.34027701894429
-2.20689655172414;5.84033613445378;3.3906971744248
-2.20689655172414;5.89075630252101;3.44111733249729
-2.20689655172414;5.94117647058824;3.4915374928612
-2.20689655172414;5.99159663865546;3.54195765439098
-2.20689655172414;6.04201680672269;3.59237781749289
-2.20689655172414;6.09243697478992;3.64279798165725
-2.20689655172414;6.14285714285714;3.69321814689237
-2.20689655172414;6.19327731092437;3.74363831197128
-2.20689655172414;6.2436974789916;3.79405847816844
-2.20689655172414;6.29411764705882;3.84447864515763
-2.20689655172414;6.34453781512605;3.89489881174129
-2.20689655172414;6.39495798319328;3.94531897877817
-2.20689655172414;6.4453781512605;3.99573914595543
-2.20689655172414;6.49579831932773;4.04615931304739
-2.20689655172414;6.54621848739496;4.09657948068718
-2.20689655172414;6.59663865546218;4.14699964860687
-2.20689655172414;6.64705882352941;4.19741981655465
-2.20689655172414;6.69747899159664;4.24783998503126
-2.20689655172414;6.74789915966387;4.2982601512644
-2.20689655172414;6.79831932773109;4.34868032092047
-2.20689655172414;6.84873949579832;4.39910048566512
-2.20689655172414;6.89915966386555;4.44952065809264
-2.20689655172414;6.94957983193277;4.4999408220592
-2.20689655172414;7;4.55036099487174
-2.06896551724138;1;0.0839953406312967
-2.06896551724138;1.05042016806723;0.0818483423689833
-2.06896551724138;1.10084033613445;0.0798319712186374
-2.06896551724138;1.15126050420168;0.0779738253156359
-2.06896551724138;1.20168067226891;0.0762919935010669
-2.06896551724138;1.25210084033613;0.0747971989059937
-2.06896551724138;1.30252100840336;0.0734954942153747
-2.06896551724138;1.35294117647059;0.0723908519066159
-2.06896551724138;1.40336134453782;0.0714872930312756
-2.06896551724138;1.45378151260504;0.0707905091984239
-2.06896551724138;1.50420168067227;0.070309141942042
-2.06896551724138;1.5546218487395;0.0700559560110959
-2.06896551724138;1.60504201680672;0.0700491098989853
-2.06896551724138;1.65546218487395;0.0703136497045612
-2.06896551724138;1.70588235294118;0.0708832824489549
-2.06896551724138;1.7563025210084;0.071802442213666
-2.06896551724138;1.80672268907563;0.0731286391803977
-2.06896551724138;1.85714285714286;0.0749350585448957
-2.06896551724138;1.90756302521008;0.0773133358538273
-2.06896551724138;1.95798319327731;0.0803763664284726
-2.06896551724138;2.00840336134454;0.084260903677392
-2.06896551724138;2.05882352941176;0.0891295644787553
-2.06896551724138;2.10924369747899;0.0951716995546933
-2.06896551724138;2.15966386554622;0.102602430694689
-2.06896551724138;2.21008403361345;0.111659058612678
-2.06896551724138;2.26050420168067;0.122594087069371
-2.06896551724138;2.3109243697479;0.135664386924847
-2.06896551724138;2.36134453781513;0.151116609043066
-2.06896551724138;2.41176470588235;0.169169828962483
-2.06896551724138;2.46218487394958;0.189997398300449
-2.06896551724138;2.51260504201681;0.213710758329086
-2.06896551724138;2.56302521008403;0.240348153336115
-2.06896551724138;2.61344537815126;0.269870522112348
-2.06896551724138;2.66386554621849;0.302165435007909
-2.06896551724138;2.71428571428571;0.337058228375056
-2.06896551724138;2.76470588235294;0.37432807056635
-2.06896551724138;2.81512605042017;0.413726024405386
-2.06896551724138;2.86554621848739;0.454992344674711
-2.06896551724138;2.91596638655462;0.497871025575348
-2.06896551724138;2.96638655462185;0.542120605894487
-2.06896551724138;3.01680672268908;0.587521117458195
-2.06896551724138;3.0672268907563;0.633877652431854
-2.06896551724138;3.11764705882353;0.681021307012844
-2.06896551724138;3.16806722689076;0.728808303359628
-2.06896551724138;3.21848739495798;0.77711799443775
-2.06896551724138;3.26890756302521;0.82585030020692
-2.06896551724138;3.31932773109244;0.874922962352914
-2.06896551724138;3.36974789915966;0.924268866523434
-2.06896551724138;3.42016806722689;0.973833575134139
-2.06896551724138;3.47058823529412;1.02357313936491
-2.06896551724138;3.52100840336134;1.07345221042117
-2.06896551724138;3.57142857142857;1.12344244098307
-2.06896551724138;3.6218487394958;1.17352115207923
-2.06896551724138;3.67226890756303;1.22367023366097
-2.06896551724138;3.72268907563025;1.27387524570128
-2.06896551724138;3.77310924369748;1.32412468809145
-2.06896551724138;3.82352941176471;1.37440941067546
-2.06896551724138;3.87394957983193;1.42472213850998
-2.06896551724138;3.92436974789916;1.47505709096901
-2.06896551724138;3.97478991596639;1.52540967695764
-2.06896551724138;4.02521008403361;1.5757762515023
-2.06896551724138;4.07563025210084;1.62615392161624
-2.06896551724138;4.12605042016807;1.67654039170876
-2.06896551724138;4.17647058823529;1.72693384054831
-2.06896551724138;4.22689075630252;1.7773328234724
-2.06896551724138;4.27731092436975;1.82773619463976
-2.06896551724138;4.32773109243698;1.87814304532315
-2.06896551724138;4.3781512605042;1.92855265489829
-2.06896551724138;4.42857142857143;1.97896445189229
-2.06896551724138;4.47899159663866;2.0293779832078
-2.06896551724138;4.52941176470588;2.07979288956725
-2.06896551724138;4.57983193277311;2.13020888610067
-2.06896551724138;4.63025210084034;2.18062574694018
-2.06896551724138;4.68067226890756;2.23104329302247
-2.06896551724138;4.73109243697479;2.28146138239635
-2.06896551724138;4.78151260504202;2.33187990245151
-2.06896551724138;4.83193277310924;2.38229876401492
-2.06896551724138;4.88235294117647;2.43271789624243
-2.06896551724138;4.9327731092437;2.4831372431252
-2.06896551724138;4.98319327731092;2.53355676014004
-2.06896551724138;5.03361344537815;2.5839764120723
-2.06896551724138;5.08403361344538;2.63439617095037
-2.06896551724138;5.13445378151261;2.68481601465066
-2.06896551724138;5.18487394957983;2.73523592551796
-2.06896551724138;5.23529411764706;2.7856558897041
-2.06896551724138;5.28571428571429;2.83607589613016
-2.06896551724138;5.33613445378151;2.88649593595727
-2.06896551724138;5.38655462184874;2.93691600246501
-2.06896551724138;5.43697478991597;2.98733608998344
-2.06896551724138;5.48739495798319;3.03775619421296
-2.06896551724138;5.53781512605042;3.08817631165438
-2.06896551724138;5.58823529411765;3.13859643953135
-2.06896551724138;5.63865546218487;3.18901657573515
-2.06896551724138;5.6890756302521;3.23943671871126
-2.06896551724138;5.73949579831933;3.28985686669261
-2.06896551724138;5.78991596638655;3.34027701885776
-2.06896551724138;5.84033613445378;3.39069717445244
-2.06896551724138;5.89075630252101;3.44111733255011
-2.06896551724138;5.94117647058824;3.49153749275543
-2.06896551724138;5.99159663865546;3.5419576545006
-2.06896551724138;6.04201680672269;3.59237781743583
-2.06896551724138;6.09243697478992;3.64279798168287
-2.06896551724138;6.14285714285714;3.69321814668563
-2.06896551724138;6.19327731092437;3.7436383122241
-2.06896551724138;6.2436974789916;3.79405847862321
-2.06896551724138;6.29411764705882;3.84447864484013
-2.06896551724138;6.34453781512605;3.89489881152253
-2.06896551724138;6.39495798319328;3.94531897894488
-2.06896551724138;6.4453781512605;3.99573914643332
-2.06896551724138;6.49579831932773;4.0461593137921
-2.06896551724138;6.54621848739496;4.09657948102245
-2.06896551724138;6.59663865546218;4.14699964908387
-2.06896551724138;6.64705882352941;4.19741981660842
-2.06896551724138;6.69747899159664;4.24783998424169
-2.06896551724138;6.74789915966387;4.29826015227827
-2.06896551724138;6.79831932773109;4.34868032043124
-2.06896551724138;6.84873949579832;4.39910048846096
-2.06896551724138;6.89915966386555;4.44952065391191
-2.06896551724138;6.94957983193277;4.49994082394097
-2.06896551724138;7;4.55036099128894
-1.93103448275862;1;0.0842287514308517
-1.93103448275862;1.05042016806723;0.0820300362826353
-1.93103448275862;1.10084033613445;0.0799714974757718
-1.93103448275862;1.15126050420168;0.078079609970126
-1.93103448275862;1.20168067226891;0.0763711280229484
-1.93103448275862;1.25210084033613;0.074855455146187
-1.93103448275862;1.30252100840336;0.0735374750824493
-1.93103448275862;1.35294117647059;0.0724201937904324
-1.93103448275862;1.40336134453782;0.071506862785152
-1.93103448275862;1.45378151260504;0.0708025685146607
-1.93103448275862;1.50420168067227;0.0703154743526952
-1.93103448275862;1.5546218487395;0.0700579631477306
-1.93103448275862;1.60504201680672;0.0700478861921868
-1.93103448275862;1.65546218487395;0.0703100426792112
-1.93103448275862;1.70588235294118;0.0708779428017672
-1.93103448275862;1.7563025210084;0.0717958657528973
-1.93103448275862;1.80672268907563;0.0731212017202855
-1.93103448275862;1.85714285714286;0.0749270445599715
-1.93103448275862;1.90756302521008;0.0773049616645065
-1.93103448275862;1.95798319327731;0.08036779867739
-1.93103448275862;2.00840336134454;0.0842522737970484
-1.93103448275862;2.05882352941176;0.0891209797581453
-1.93103448275862;2.10924369747899;0.095163251300831
-1.93103448275862;2.15966386554622;0.102594199876091
-1.93103448275862;2.21008403361345;0.111651119281369
-1.93103448275862;2.26050420168067;0.122586507810567
-1.93103448275862;2.3109243697479;0.13565723059692
-1.93103448275862;2.36134453781513;0.151109931152497
-1.93103448275862;2.41176470588235;0.169163675161198
-1.93103448275862;2.46218487394958;0.189991801633069
-1.93103448275862;2.51260504201681;0.213705736929255
-1.93103448275862;2.56302521008403;0.240343709198743
-1.93103448275862;2.61344537815126;0.26986664132713
-1.93103448275862;2.66386554621849;0.302162089494886
-1.93103448275862;2.71428571428571;0.337055378813984
-1.93103448275862;2.76470588235294;0.374325669991207
-1.93103448275862;2.81512605042017;0.413724021877235
-1.93103448275862;2.86554621848739;0.45499068855463
-1.93103448275862;2.91596638655462;0.497869666104018
-1.93103448275862;2.96638655462185;0.54211949697821
-1.93103448275862;3.01680672268908;0.587520217713134
-1.93103448275862;3.0672268907563;0.633876925617256
-1.93103448275862;3.11764705882353;0.681020722021402
-1.93103448275862;3.16806722689076;0.728807833913362
-1.93103448275862;3.21848739495798;0.777117618622011
-1.93103448275862;3.26890756302521;0.825849999933396
-1.93103448275862;3.31932773109244;0.874922722813406
-1.93103448275862;3.36974789915966;0.924268675675332
-1.93103448275862;3.42016806722689;0.973833423232953
-1.93103448275862;3.47058823529412;1.02357301855913
-1.93103448275862;3.52100840336134;1.07345211440859
-1.93103448275862;3.57142857142857;1.12344236471431
-1.93103448275862;3.6218487394958;1.17352109151694
-1.93103448275862;3.67226890756303;1.22367018558808
-1.93103448275862;3.72268907563025;1.27387520755335
-1.93103448275862;3.77310924369748;1.32412465782067
-1.93103448275862;3.82352941176471;1.37440938666334
-1.93103448275862;3.87394957983193;1.42472211946392
-1.93103448275862;3.92436974789916;1.47505707586053
-1.93103448275862;3.97478991596639;1.52540966497923
-1.93103448275862;4.02521008403361;1.57577624200321
-1.93103448275862;4.07563025210084;1.62615391408658
-1.93103448275862;4.12605042016807;1.67654038573363
-1.93103448275862;4.17647058823529;1.72693383580999
-1.93103448275862;4.22689075630252;1.77733281971453
-1.93103448275862;4.27731092436975;1.82773619166273
-1.93103448275862;4.32773109243698;1.87814304297096
-1.93103448275862;4.3781512605042;1.92855265303141
-1.93103448275862;4.42857142857143;1.97896445040698
-1.93103448275862;4.47899159663866;2.02937798203686
-1.93103448275862;4.52941176470588;2.07979288863587
-1.93103448275862;4.57983193277311;2.13020888535883
-1.93103448275862;4.63025210084034;2.1806257463418
-1.93103448275862;4.68067226890756;2.23104329256459
-1.93103448275862;4.73109243697479;2.28146138202008
-1.93103448275862;4.78151260504202;2.33187990216328
-1.93103448275862;4.83193277310924;2.38229876376067
-1.93103448275862;4.88235294117647;2.43271789607623
-1.93103448275862;4.9327731092437;2.48313724296535
-1.93103448275862;4.98319327731092;2.53355676003648
-1.93103448275862;5.03361344537815;2.58397641200688
-1.93103448275862;5.08403361344538;2.63439617090562
-1.93103448275862;5.13445378151261;2.68481601453415
-1.93103448275862;5.18487394957983;2.73523592548268
-1.93103448275862;5.23529411764706;2.78565588964637
-1.93103448275862;5.28571428571429;2.83607589607831
-1.93103448275862;5.33613445378151;2.8864959359811
-1.93103448275862;5.38655462184874;2.9369160024273
-1.93103448275862;5.43697478991597;2.9873360900603
-1.93103448275862;5.48739495798319;3.0377561941968
-1.93103448275862;5.53781512605042;3.08817631157272
-1.93103448275862;5.58823529411765;3.13859643958089
-1.93103448275862;5.63865546218487;3.18901657579014
-1.93103448275862;5.6890756302521;3.2394367186836
-1.93103448275862;5.73949579831933;3.2898568667025
-1.93103448275862;5.78991596638655;3.3402770188964
-1.93103448275862;5.84033613445378;3.39069717460687
-1.93103448275862;5.89075630252101;3.44111733258424
-1.93103448275862;5.94117647058824;3.49153749278614
-1.93103448275862;5.99159663865546;3.54195765460723
-1.93103448275862;6.04201680672269;3.59237781781759
-1.93103448275862;6.09243697478992;3.64279798170408
-1.93103448275862;6.14285714285714;3.69321814647374
-1.93103448275862;6.19327731092437;3.74363831218758
-1.93103448275862;6.2436974789916;3.79405847854249
-1.93103448275862;6.29411764705882;3.8444786450047
-1.93103448275862;6.34453781512605;3.8948988111138
-1.93103448275862;6.39495798319328;3.94531897908439
-1.93103448275862;6.4453781512605;3.99573914596311
-1.93103448275862;6.49579831932773;4.04615931348335
-1.93103448275862;6.54621848739496;4.09657948027526
-1.93103448275862;6.59663865546218;4.14699964861637
-1.93103448275862;6.64705882352941;4.19741981787025
-1.93103448275862;6.69747899159664;4.24783998448432
-1.93103448275862;6.74789915966387;4.29826015186331
-1.93103448275862;6.79831932773109;4.34868032065314
-1.93103448275862;6.84873949579832;4.39910048854106
-1.93103448275862;6.89915966386555;4.44952065463523
-1.93103448275862;6.94957983193277;4.49994082550733
-1.93103448275862;7;4.55036099120367
-1.79310344827586;1;0.0844642434325139
-1.79310344827586;1.05042016806723;0.0822129238069032
-1.79310344827586;1.10084033613445;0.0801116835926192
-1.79310344827586;1.15126050420168;0.0781857521056437
-1.79310344827586;1.20168067226891;0.0764504574334816
-1.79310344827586;1.25210084033613;0.0749138225302065
-1.79310344827586;1.30252100840336;0.0735795256352006
-1.79310344827586;1.35294117647059;0.0724495860900067
-1.79310344827586;1.40336134453782;0.0715264754482631
-1.79310344827586;1.45378151260504;0.0708146696155372
-1.79310344827586;1.50420168067227;0.0703218508481605
-1.79310344827586;1.5546218487395;0.0700600183129499
-1.79310344827586;1.60504201680672;0.0700467149765105
-1.79310344827586;1.65546218487395;0.0703064924366406
-1.79310344827586;1.70588235294118;0.0708726636778323
-1.79310344827586;1.7563025210084;0.0717893528340756
-1.79310344827586;1.80672268907563;0.0731138300572559
-1.79310344827586;1.85714285714286;0.0749190978904632
-1.79310344827586;1.90756302521008;0.0772966556277455
-1.79310344827586;1.95798319327731;0.0803592992940135
-1.79310344827586;2.00840336134454;0.0842437119284386
-1.79310344827586;2.05882352941176;0.0891124621591456
-1.79310344827586;2.10924369747899;0.0951548687678493
-1.79310344827586;2.15966386554622;0.102586032880368
-1.79310344827586;2.21008403361345;0.111643241387229
-1.79310344827586;2.26050420168067;0.122578987128835
-1.79310344827586;2.3109243697479;0.13565012953641
-1.79310344827586;2.36134453781513;0.151103304814284
-1.79310344827586;2.41176470588235;0.169157568859201
-1.79310344827586;2.46218487394958;0.189986248164664
-1.79310344827586;2.51260504201681;0.213700754292442
-1.79310344827586;2.56302521008403;0.240339299373949
-1.79310344827586;2.61344537815126;0.269862790511496
-1.79310344827586;2.66386554621849;0.302158769823226
-1.79310344827586;2.71428571428571;0.337052551268857
-1.79310344827586;2.76470588235294;0.374323287966927
-1.79310344827586;2.81512605042017;0.413722034826832
-1.79310344827586;2.86554621848739;0.454989045237312
-1.79310344827586;2.91596638655462;0.497868317143741
-1.79310344827586;2.96638655462185;0.542118396637182
-1.79310344827586;3.01680672268908;0.587519324926473
-1.79310344827586;3.0672268907563;0.633876204424411
-1.79310344827586;3.11764705882353;0.681020141554649
-1.79310344827586;3.16806722689076;0.728807368097754
-1.79310344827586;3.21848739495798;0.777117245713045
-1.79310344827586;3.26890756302521;0.825849701982877
-1.79310344827586;3.31932773109244;0.874922485127415
-1.79310344827586;3.36974789915966;0.924268486301962
-1.79310344827586;3.42016806722689;0.973833272506195
-1.79310344827586;3.47058823529412;1.02357289868985
-1.79310344827586;3.52100840336134;1.07345201913749
-1.79310344827586;3.57142857142857;1.12344228903428
-1.79310344827586;3.6218487394958;1.17352103142549
-1.79310344827586;3.67226890756303;1.22367013788798
-1.79310344827586;3.72268907563025;1.27387516969778
-1.79310344827586;3.77310924369748;1.3241246277868
-1.79310344827586;3.82352941176471;1.37440936283708
-1.79310344827586;3.87394957983193;1.42472210056713
-1.79310344827586;3.92436974789916;1.47505706087255
-1.79310344827586;3.97478991596639;1.52540965309392
-1.79310344827586;4.02521008403361;1.57577623257871
-1.79310344827586;4.07563025210084;1.6261539066096
-1.79310344827586;4.12605042016807;1.67654037980603
-1.79310344827586;4.17647058823529;1.72693383111499
-1.79310344827586;4.22689075630252;1.77733281599024
-1.79310344827586;4.27731092436975;1.8277361887158
-1.79310344827586;4.32773109243698;1.87814304062737
-1.79310344827586;4.3781512605042;1.92855265116707
-1.79310344827586;4.42857142857143;1.97896444893682
-1.79310344827586;4.47899159663866;2.02937798086713
-1.79310344827586;4.52941176470588;2.07979288770747
-1.79310344827586;4.57983193277311;2.13020888462014
-1.79310344827586;4.63025210084034;2.18062574577389
-1.79310344827586;4.68067226890756;2.23104329210623
-1.79310344827586;4.73109243697479;2.28146138165208
-1.79310344827586;4.78151260504202;2.33187990185982
-1.79310344827586;4.83193277310924;2.38229876353885
-1.79310344827586;4.88235294117647;2.43271789589192
-1.79310344827586;4.9327731092437;2.48313724284053
-1.79310344827586;4.98319327731092;2.53355675992704
-1.79310344827586;5.03361344537815;2.58397641188259
-1.79310344827586;5.08403361344538;2.63439617082646
-1.79310344827586;5.13445378151261;2.68481601451267
-1.79310344827586;5.18487394957983;2.73523592541515
-1.79310344827586;5.23529411764706;2.78565588955728
-1.79310344827586;5.28571428571429;2.83607589603427
-1.79310344827586;5.33613445378151;2.88649593601471
-1.79310344827586;5.38655462184874;2.93691600243563
-1.79310344827586;5.43697478991597;2.98733608995416
-1.79310344827586;5.48739495798319;3.03775619418818
-1.79310344827586;5.53781512605042;3.08817631161311
-1.79310344827586;5.58823529411765;3.13859643960288
-1.79310344827586;5.63865546218487;3.18901657579818
-1.79310344827586;5.6890756302521;3.2394367187049
-1.79310344827586;5.73949579831933;3.28985686663954
-1.79310344827586;5.78991596638655;3.34027701900487
-1.79310344827586;5.84033613445378;3.39069717443108
-1.79310344827586;5.89075630252101;3.44111733255826
-1.79310344827586;5.94117647058824;3.49153749283589
-1.79310344827586;5.99159663865546;3.54195765435115
-1.79310344827586;6.04201680672269;3.59237781768215
-1.79310344827586;6.09243697478992;3.64279798170895
-1.79310344827586;6.14285714285714;3.69321814671808
-1.79310344827586;6.19327731092437;3.74363831204173
-1.79310344827586;6.2436974789916;3.79405847831164
-1.79310344827586;6.29411764705882;3.84447864495347
-1.79310344827586;6.34453781512605;3.89489881233711
-1.79310344827586;6.39495798319328;3.94531897879713
-1.79310344827586;6.4453781512605;3.99573914654225
-1.79310344827586;6.49579831932773;4.04615931341896
-1.79310344827586;6.54621848739496;4.09657947958459
-1.79310344827586;6.59663865546218;4.14699964834208
-1.79310344827586;6.64705882352941;4.19741981706833
-1.79310344827586;6.69747899159664;4.24783998503638
-1.79310344827586;6.74789915966387;4.29826015286788
-1.79310344827586;6.79831932773109;4.34868032016685
-1.79310344827586;6.84873949579832;4.39910048807352
-1.79310344827586;6.89915966386555;4.44952065603867
-1.79310344827586;6.94957983193277;4.49994082167535
-1.79310344827586;7;4.5503609909153
-1.6551724137931;1;0.0847017414662089
-1.6551724137931;1.05042016806723;0.082396944441556
-1.6551724137931;1.10084033613445;0.0802524855790072
-1.6551724137931;1.15126050420168;0.0782922218928645
-1.6551724137931;1.20168067226891;0.0765299624153682
-1.6551724137931;1.25210084033613;0.0749722888633248
-1.6551724137931;1.30252100840336;0.0736216382394538
-1.6551724137931;1.35294117647059;0.0724790240112109
-1.6551724137931;1.40336134453782;0.0715461279881396
-1.6551724137931;1.45378151260504;0.0708268105734367
-1.6551724137931;1.50420168067227;0.0703282702039204
-1.6551724137931;1.5546218487395;0.0700621207340118
-1.6551724137931;1.60504201680672;0.0700455957694136
-1.6551724137931;1.65546218487395;0.0703029986798733
-1.6551724137931;1.70588235294118;0.070867444897622
-1.6551724137931;1.7563025210084;0.0717829033511851
-1.6551724137931;1.80672268907563;0.0731065241308265
-1.6551724137931;1.85714285714286;0.0749112185039181
-1.6551724137931;1.90756302521008;0.0772884177277307
-1.6551724137931;1.95798319327731;0.0803508682725541
-1.6551724137931;2.00840336134454;0.0842352180714895
-1.6551724137931;2.05882352941176;0.0891040116850072
-1.6551724137931;2.10924369747899;0.095146551960767
-1.6551724137931;2.15966386554622;0.102577929713331
-1.6551724137931;2.21008403361345;0.111635424936133
-1.6551724137931;2.26050420168067;0.122571525029902
-1.6551724137931;2.3109243697479;0.135643083748632
-1.6551724137931;2.36134453781513;0.151096730033195
-1.6551724137931;2.41176470588235;0.169151510060197
-1.6551724137931;2.46218487394958;0.189980737898593
-1.6551724137931;2.51260504201681;0.213695810421062
-1.6551724137931;2.56302521008403;0.240334923863935
-1.6551724137931;2.61344537815126;0.269858969666711
-1.6551724137931;2.66386554621849;0.30215547599461
-1.6551724137931;2.71428571428571;0.337049745740075
-1.6551724137931;2.76470588235294;0.374320924494178
-1.6551724137931;2.81512605042017;0.41372006325503
-1.6551724137931;2.86554621848739;0.454987414722912
-1.6551724137931;2.91596638655462;0.497866978694524
-1.6551724137931;2.96638655462185;0.542117304871046
-1.6551724137931;3.01680672268908;0.587518439097927
-1.6551724137931;3.0672268907563;0.633875488852867
-1.6551724137931;3.11764705882353;0.681019565612894
-1.6551724137931;3.16806722689076;0.728806905914199
-1.6551724137931;3.21848739495798;0.777116875711965
-1.6551724137931;3.26890756302521;0.825849406354972
-1.6551724137931;3.31932773109244;0.874922249293582
-1.6551724137931;3.36974789915966;0.924268298406256
-1.6551724137931;3.42016806722689;0.973833122954199
-1.6551724137931;3.47058823529412;1.02357277975256
-1.6551724137931;3.52100840336134;1.07345192461001
-1.6551724137931;3.57142857142857;1.12344221394524
-1.6551724137931;3.6218487394958;1.17352097180124
-1.6551724137931;3.67226890756303;1.22367009055879
-1.6551724137931;3.72268907563025;1.27387513213925
-1.6551724137931;3.77310924369748;1.32412459798624
-1.6551724137931;3.82352941176471;1.3744093391984
-1.6551724137931;3.87394957983193;1.42472208181501
-1.6551724137931;3.92436974789916;1.47505704600139
-1.6551724137931;3.97478991596639;1.5254096412992
-1.6551724137931;4.02521008403361;1.57577622322715
-1.6551724137931;4.07563025210084;1.62615389919258
-1.6551724137931;4.12605042016807;1.67654037392793
-1.6551724137931;4.17647058823529;1.72693382645533
-1.6551724137931;4.22689075630252;1.77733281229442
-1.6551724137931;4.27731092436975;1.82773618578373
-1.6551724137931;4.32773109243698;1.87814303830738
-1.6551724137931;4.3781512605042;1.92855264932302
-1.6551724137931;4.42857142857143;1.97896444746479
-1.6551724137931;4.47899159663866;2.02937797970665
-1.6551724137931;4.52941176470588;2.0797928867977
-1.6551724137931;4.57983193277311;2.13020888388005
-1.6551724137931;4.63025210084034;2.18062574518328
-1.6551724137931;4.68067226890756;2.2310432916383
-1.6551724137931;4.73109243697479;2.28146138128206
-1.6551724137931;4.78151260504202;2.33187990159241
-1.6551724137931;4.83193277310924;2.38229876330083
-1.6551724137931;4.88235294117647;2.43271789570823
-1.6551724137931;4.9327731092437;2.48313724270205
-1.6551724137931;4.98319327731092;2.53355675980927
-1.6551724137931;5.03361344537815;2.58397641181219
-1.6551724137931;5.08403361344538;2.63439617075754
-1.6551724137931;5.13445378151261;2.68481601448417
-1.6551724137931;5.18487394957983;2.73523592534361
-1.6551724137931;5.23529411764706;2.78565588956694
-1.6551724137931;5.28571428571429;2.83607589601887
-1.6551724137931;5.33613445378151;2.88649593594634
-1.6551724137931;5.38655462184874;2.93691600243228
-1.6551724137931;5.43697478991597;2.98733608996039
-1.6551724137931;5.48739495798319;3.03775619422546
-1.6551724137931;5.53781512605042;3.08817631159382
-1.6551724137931;5.58823529411765;3.13859643951232
-1.6551724137931;5.63865546218487;3.18901657578204
-1.6551724137931;5.6890756302521;3.23943671872376
-1.6551724137931;5.73949579831933;3.28985686678373
-1.6551724137931;5.78991596638655;3.34027701880199
-1.6551724137931;5.84033613445378;3.39069717453417
-1.6551724137931;5.89075630252101;3.44111733249413
-1.6551724137931;5.94117647058824;3.49153749296443
-1.6551724137931;5.99159663865546;3.54195765454902
-1.6551724137931;6.04201680672269;3.59237781767745
-1.6551724137931;6.09243697478992;3.64279798179538
-1.6551724137931;6.14285714285714;3.6932181468807
-1.6551724137931;6.19327731092437;3.74363831234048
-1.6551724137931;6.2436974789916;3.79405847858689
-1.6551724137931;6.29411764705882;3.84447864417912
-1.6551724137931;6.34453781512605;3.89489881188381
-1.6551724137931;6.39495798319328;3.94531897875661
-1.6551724137931;6.4453781512605;3.99573914525454
-1.6551724137931;6.49579831932773;4.04615931342388
-1.6551724137931;6.54621848739496;4.09657948133111
-1.6551724137931;6.59663865546218;4.14699964922653
-1.6551724137931;6.64705882352941;4.19741981699131
-1.6551724137931;6.69747899159664;4.24783998518676
-1.6551724137931;6.74789915966387;4.29826015141295
-1.6551724137931;6.79831932773109;4.34868032084695
-1.6551724137931;6.84873949579832;4.39910048698048
-1.6551724137931;6.89915966386555;4.4495206557032
-1.6551724137931;6.94957983193277;4.49994082243248
-1.6551724137931;7;4.5503609910403
-1.51724137931034;1;0.0849411644527597
-1.51724137931034;1.05042016806723;0.0825820343406556
-1.51724137931034;1.10084033613445;0.0803938577153982
-1.51724137931034;1.15126050420168;0.0783989886798853
-1.51724137931034;1.20168067226891;0.0766096232867654
-1.51724137931034;1.25210084033613;0.0750308417968174
-1.51724137931034;1.30252100840336;0.0736638051965572
-1.51724137931034;1.35294117647059;0.0725085027319429
-1.51724137931034;1.40336134453782;0.0715658173593211
-1.51724137931034;1.45378151260504;0.0708389894545142
-1.51724137931034;1.50420168067227;0.0703347311926498
-1.51724137931034;1.5546218487395;0.070064269636837
-1.51724137931034;1.60504201680672;0.070044528088088
-1.51724137931034;1.65546218487395;0.0702995611119306
-1.51724137931034;1.70588235294118;0.0708622862816877
-1.51724137931034;1.7563025210084;0.071776517198318
-1.51724137931034;1.80672268907563;0.0730992838805691
-1.51724137931034;1.85714285714286;0.0749034063676858
-1.51724137931034;1.90756302521008;0.0772802479487367
-1.51724137931034;1.95798319327731;0.0803425056071306
-1.51724137931034;2.00840336134454;0.0842267922262582
-1.51724137931034;2.05882352941176;0.0890956283390408
-1.51724137931034;2.10924369747899;0.0951383008845067
-1.51724137931034;2.15966386554622;0.102569890380553
-1.51724137931034;2.21008403361345;0.111627669933959
-1.51724137931034;2.26050420168067;0.122564121519086
-1.51724137931034;2.3109243697479;0.135636093238626
-1.51724137931034;2.36134453781513;0.151090206813484
-1.51724137931034;2.41176470588235;0.169145498768129
-1.51724137931034;2.46218487394958;0.18997527083796
-1.51724137931034;2.51260504201681;0.213690905317753
-1.51724137931034;2.56302521008403;0.240330582670778
-1.51724137931034;2.61344537815126;0.269855178794527
-1.51724137931034;2.66386554621849;0.302152208009976
-1.51724137931034;2.71428571428571;0.33704696222891
-1.51724137931034;2.76470588235294;0.374318579573606
-1.51724137931034;2.81512605042017;0.413718107161841
-1.51724137931034;2.86554621848739;0.454985797011813
-1.51724137931034;2.91596638655462;0.497865650756765
-1.51724137931034;2.96638655462185;0.542116221679871
-1.51724137931034;3.01680672268908;0.587517560227877
-1.51724137931034;3.0672268907563;0.633874778903163
-1.51724137931034;3.11764705882353;0.681018994196036
-1.51724137931034;3.16806722689076;0.728806447361727
-1.51724137931034;3.21848739495798;0.777116508617343
-1.51724137931034;3.26890756302521;0.825849113050193
-1.51724137931034;3.31932773109244;0.874922015313856
-1.51724137931034;3.36974789915966;0.924268111987726
-1.51724137931034;3.42016806722689;0.973832974578123
-1.51724137931034;3.47058823529412;1.0235726617522
-1.51724137931034;3.52100840336134;1.07345183082606
-1.51724137931034;3.57142857142857;1.12344213944615
-1.51724137931034;3.6218487394958;1.17352091264424
-1.51724137931034;3.67226890756303;1.22367004360316
-1.51724137931034;3.72268907563025;1.27387509487516
-1.51724137931034;3.77310924369748;1.32412456842069
-1.51724137931034;3.82352941176471;1.3744093157434
-1.51724137931034;3.87394957983193;1.42472206321123
-1.51724137931034;3.92436974789916;1.47505703124919
-1.51724137931034;3.97478991596639;1.52540962959882
-1.51724137931034;4.02521008403361;1.57577621394819
-1.51724137931034;4.07563025210084;1.62615389183618
-1.51724137931034;4.12605042016807;1.67654036809383
-1.51724137931034;4.17647058823529;1.72693382182931
-1.51724137931034;4.22689075630252;1.77733280862751
-1.51724137931034;4.27731092436975;1.82773618287348
-1.51724137931034;4.32773109243698;1.87814303600004
-1.51724137931034;4.3781512605042;1.92855264749578
-1.51724137931034;4.42857142857143;1.97896444602992
-1.51724137931034;4.47899159663866;2.02937797856446
-1.51724137931034;4.52941176470588;2.07979288587901
-1.51724137931034;4.57983193277311;2.13020888316603
-1.51724137931034;4.63025210084034;2.18062574461601
-1.51724137931034;4.68067226890756;2.23104329119511
-1.51724137931034;4.73109243697479;2.28146138092704
-1.51724137931034;4.78151260504202;2.33187990129734
-1.51724137931034;4.83193277310924;2.3822987630788
-1.51724137931034;4.88235294117647;2.43271789552786
-1.51724137931034;4.9327731092437;2.48313724254541
-1.51724137931034;4.98319327731092;2.53355675970743
-1.51724137931034;5.03361344537815;2.58397641172181
-1.51724137931034;5.08403361344538;2.63439617069812
-1.51724137931034;5.13445378151261;2.68481601439874
-1.51724137931034;5.18487394957983;2.73523592529338
-1.51724137931034;5.23529411764706;2.78565588950721
-1.51724137931034;5.28571428571429;2.83607589603998
-1.51724137931034;5.33613445378151;2.88649593588259
-1.51724137931034;5.38655462184874;2.93691600244889
-1.51724137931034;5.43697478991597;2.98733608997489
-1.51724137931034;5.48739495798319;3.03775619420595
-1.51724137931034;5.53781512605042;3.088176311564
-1.51724137931034;5.58823529411765;3.13859643964321
-1.51724137931034;5.63865546218487;3.18901657586644
-1.51724137931034;5.6890756302521;3.23943671860689
-1.51724137931034;5.73949579831933;3.28985686662413
-1.51724137931034;5.78991596638655;3.34027701907081
-1.51724137931034;5.84033613445378;3.39069717443652
-1.51724137931034;5.89075630252101;3.44111733250608
-1.51724137931034;5.94117647058824;3.49153749294972
-1.51724137931034;5.99159663865546;3.54195765453427
-1.51724137931034;6.04201680672269;3.59237781743736
-1.51724137931034;6.09243697478992;3.64279798160796
-1.51724137931034;6.14285714285714;3.69321814653287
-1.51724137931034;6.19327731092437;3.74363831212792
-1.51724137931034;6.2436974789916;3.79405847846883
-1.51724137931034;6.29411764705882;3.84447864500379
-1.51724137931034;6.34453781512605;3.89489881183552
-1.51724137931034;6.39495798319328;3.94531897899387
-1.51724137931034;6.4453781512605;3.9957391456257
-1.51724137931034;6.49579831932773;4.04615931380281
-1.51724137931034;6.54621848739496;4.09657948045595
-1.51724137931034;6.59663865546218;4.14699964924319
-1.51724137931034;6.64705882352941;4.19741981728736
-1.51724137931034;6.69747899159664;4.24783998454054
-1.51724137931034;6.74789915966387;4.29826015185357
-1.51724137931034;6.79831932773109;4.34868032153157
-1.51724137931034;6.84873949579832;4.39910048703744
-1.51724137931034;6.89915966386555;4.44952065623447
-1.51724137931034;6.94957983193277;4.49994082546893
-1.51724137931034;7;4.55036099345015
-1.37931034482759;1;0.0851824252536408
-1.37931034482759;1.05042016806723;0.0827681262840324
-1.37931034482759;1.10084033613445;0.0805357525665265
-1.37931034482759;1.15126050420168;0.0785060210125397
-1.37931034482759;1.20168067226891;0.0766894200166311
-1.37931034482759;1.25210084033613;0.0750894688370993
-1.37931034482759;1.30252100840336;0.0737060187482144
-1.37931034482759;1.35294117647059;0.0725380174043473
-1.37931034482759;1.40336134453782;0.0715855405045665
-1.37931034482759;1.45378151260504;0.0708512043193309
-1.37931034482759;1.50420168067227;0.0703412325844454
-1.37931034482759;1.5546218487395;0.0700664642464416
-1.37931034482759;1.60504201680672;0.0700435114493646
-1.37931034482759;1.65546218487395;0.070296179435816
-1.37931034482759;1.70588235294118;0.0708571876506571
-1.37931034482759;1.7563025210084;0.0717701942696408
-1.37931034482759;1.80672268907563;0.0730921092460831
-1.37931034482759;1.85714285714286;0.0748956614491583
-1.37931034482759;1.90756302521008;0.0772721462749274
-1.37931034482759;1.95798319327731;0.0803342112919981
-1.37931034482759;2.00840336134454;0.0842184343926633
-1.37931034482759;2.05882352941176;0.0890873121244229
-1.37931034482759;2.10924369747899;0.0951301155439058
-1.37931034482759;2.15966386554622;0.102561914887753
-1.37931034482759;2.21008403361345;0.111619976386377
-1.37931034482759;2.26050420168067;0.122556776602094
-1.37931034482759;2.3109243697479;0.13562915801144
-1.37931034482759;2.36134453781513;0.151083735159897
-1.37931034482759;2.41176470588235;0.169139534986841
-1.37931034482759;2.46218487394958;0.189969846985945
-1.37931034482759;2.51260504201681;0.213686038985283
-1.37931034482759;2.56302521008403;0.240326275796432
-1.37931034482759;2.61344537815126;0.269851417896626
-1.37931034482759;2.66386554621849;0.302148965870515
-1.37931034482759;2.71428571428571;0.337044200736048
-1.37931034482759;2.76470588235294;0.374316253205424
-1.37931034482759;2.81512605042017;0.413716166547824
-1.37931034482759;2.86554621848739;0.454984192104228
-1.37931034482759;2.91596638655462;0.497864333330983
-1.37931034482759;2.96638655462185;0.542115147064449
-1.37931034482759;3.01680672268908;0.587516688316547
-1.37931034482759;3.0672268907563;0.633874074574555
-1.37931034482759;3.11764705882353;0.681018427304085
-1.37931034482759;3.16806722689076;0.728805992440415
-1.37931034482759;3.21848739495798;0.77711614443079
-1.37931034482759;3.26890756302521;0.825848822068357
-1.37931034482759;3.31932773109244;0.874921783187502
-1.37931034482759;3.36974789915966;0.924267927044802
-1.37931034482759;3.42016806722689;0.973832827377263
-1.37931034482759;3.47058823529412;1.02357254468506
-1.37931034482759;3.52100840336134;1.07345173778398
-1.37931034482759;3.57142857142857;1.1234420655358
-1.37931034482759;3.6218487394958;1.1735208539578
-1.37931034482759;3.67226890756303;1.22366999701624
-1.37931034482759;3.72268907563025;1.27387505790562
-1.37931034482759;3.77310924369748;1.32412453908853
-1.37931034482759;3.82352941176471;1.37440929247471
-1.37931034482759;3.87394957983193;1.42472204475342
-1.37931034482759;3.92436974789916;1.47505701660992
-1.37931034482759;3.97478991596639;1.52540961798845
-1.37931034482759;4.02521008403361;1.57577620474286
-1.37931034482759;4.07563025210084;1.62615388453729
-1.37931034482759;4.12605042016807;1.67654036230515
-1.37931034482759;4.17647058823529;1.72693381723735
-1.37931034482759;4.22689075630252;1.77733280499057
-1.37931034482759;4.27731092436975;1.82773617999076
-1.37931034482759;4.32773109243698;1.87814303371333
-1.37931034482759;4.3781512605042;1.92855264568435
-1.37931034482759;4.42857142857143;1.978964444587
-1.37931034482759;4.47899159663866;2.0293779774193
-1.37931034482759;4.52941176470588;2.07979288497278
-1.37931034482759;4.57983193277311;2.13020888245653
-1.37931034482759;4.63025210084034;2.18062574405087
-1.37931034482759;4.68067226890756;2.23104329073761
-1.37931034482759;4.73109243697479;2.28146138058789
-1.37931034482759;4.78151260504202;2.3318799010131
-1.37931034482759;4.83193277310924;2.38229876285592
-1.37931034482759;4.88235294117647;2.4327178953483
-1.37931034482759;4.9327731092437;2.48313724240808
-1.37931034482759;4.98319327731092;2.53355675959396
-1.37931034482759;5.03361344537815;2.5839764116282
-1.37931034482759;5.08403361344538;2.63439617057433
-1.37931034482759;5.13445378151261;2.6848160143694
-1.37931034482759;5.18487394957983;2.73523592528692
-1.37931034482759;5.23529411764706;2.78565588947757
-1.37931034482759;5.28571428571429;2.83607589595376
-1.37931034482759;5.33613445378151;2.88649593589726
-1.37931034482759;5.38655462184874;2.93691600236153
-1.37931034482759;5.43697478991597;2.98733608986469
-1.37931034482759;5.48739495798319;3.0377561941667
-1.37931034482759;5.53781512605042;3.08817631162833
-1.37931034482759;5.58823529411765;3.1385964395041
-1.37931034482759;5.63865546218487;3.18901657574055
-1.37931034482759;5.6890756302521;3.23943671850933
-1.37931034482759;5.73949579831933;3.28985686691375
-1.37931034482759;5.78991596638655;3.34027701893774
-1.37931034482759;5.84033613445378;3.39069717453022
-1.37931034482759;5.89075630252101;3.44111733259762
-1.37931034482759;5.94117647058824;3.49153749271176
-1.37931034482759;5.99159663865546;3.54195765437881
-1.37931034482759;6.04201680672269;3.59237781746935
-1.37931034482759;6.09243697478992;3.6427979817601
-1.37931034482759;6.14285714285714;3.69321814661173
-1.37931034482759;6.19327731092437;3.74363831232822
-1.37931034482759;6.2436974789916;3.79405847830066
-1.37931034482759;6.29411764705882;3.84447864474849
-1.37931034482759;6.34453781512605;3.89489881180833
-1.37931034482759;6.39495798319328;3.94531897872316
-1.37931034482759;6.4453781512605;3.99573914594015
-1.37931034482759;6.49579831932773;4.04615931331801
-1.37931034482759;6.54621848739496;4.09657948156179
-1.37931034482759;6.59663865546218;4.14699964930218
-1.37931034482759;6.64705882352941;4.19741981667811
-1.37931034482759;6.69747899159664;4.24783998335923
-1.37931034482759;6.74789915966387;4.29826015168097
-1.37931034482759;6.79831932773109;4.34868032118169
-1.37931034482759;6.84873949579832;4.39910048637551
-1.37931034482759;6.89915966386555;4.4495206555097
-1.37931034482759;6.94957983193277;4.49994082315612
-1.37931034482759;7;4.55036099198747
-1.24137931034483;1;0.0854254305331191
-1.24137931034483;1.05042016806723;0.0829551496583397
-1.24137931034483;1.10084033613445;0.0806781210008897
-1.24137931034483;1.15126050420168;0.0786132866575204
-1.24137931034483;1.20168067226891;0.0767693322412918
-1.24137931034483;1.25210084033613;0.0751481573553947
-1.24137931034483;1.30252100840336;0.0737482710814258
-1.24137931034483;1.35294117647059;0.0725675631574015
-1.24137931034483;1.40336134453782;0.0716052943559351
-1.24137931034483;1.45378151260504;0.070863453223317
-1.24137931034483;1.50420168067227;0.0703477731470314
-1.24137931034483;1.5546218487395;0.0700687037868919
-1.24137931034483;1.60504201680672;0.07004254536985
-1.24137931034483;1.65546218487395;0.0702928533546338
-1.24137931034483;1.70588235294118;0.0708521488253062
-1.24137931034483;1.7563025210084;0.0717639344593971
-1.24137931034483;1.80672268907563;0.0730850001670895
-1.24137931034483;1.85714285714286;0.0748879837158151
-1.24137931034483;1.90756302521008;0.0772641126905173
-1.24137931034483;1.95798319327731;0.0803259853212699
-1.24137931034483;2.00840336134454;0.0842101445706872
-1.24137931034483;2.05882352941176;0.0890790630443248
-1.24137931034483;2.10924369747899;0.0951219959438366
-1.24137931034483;2.15966386554622;0.10255400324033
-1.24137931034483;2.21008403361345;0.111612344299151
-1.24137931034483;2.26050420168067;0.122549490284403
-1.24137931034483;2.3109243697479;0.135622278072094
-1.24137931034483;2.36134453781513;0.151077315076651
-1.24137931034483;2.41176470588235;0.169133618720321
-1.24137931034483;2.46218487394958;0.18996446634591
-1.24137931034483;2.51260504201681;0.213681211426107
-1.24137931034483;2.56302521008403;0.240322003242877
-1.24137931034483;2.61344537815126;0.269847686974193
-1.24137931034483;2.66386554621849;0.302145749577236
-1.24137931034483;2.71428571428571;0.33704146126228
-1.24137931034483;2.76470588235294;0.374313945390601
-1.24137931034483;2.81512605042017;0.413714241413491
-1.24137931034483;2.86554621848739;0.454982600000679
-1.24137931034483;2.91596638655462;0.497863026416578
-1.24137931034483;2.96638655462185;0.542114081024043
-1.24137931034483;3.01680672268908;0.587515823363417
-1.24137931034483;3.0672268907563;0.633873375867924
-1.24137931034483;3.11764705882353;0.681017864936834
-1.24137931034483;3.16806722689076;0.728805541150807
-1.24137931034483;3.21848739495798;0.777115783151145
-1.24137931034483;3.26890756302521;0.825848533409703
-1.24137931034483;3.31932773109244;0.874921552913362
-1.24137931034483;3.36974789915966;0.924267743578676
-1.24137931034483;3.42016806722689;0.973832681351261
-1.24137931034483;3.47058823529412;1.02357242855268
-1.24137931034483;3.52100840336134;1.07345164548483
-1.24137931034483;3.57142857142857;1.12344199221871
-1.24137931034483;3.6218487394958;1.17352079573951
-1.24137931034483;3.67226890756303;1.2236699508048
-1.24137931034483;3.72268907563025;1.27387502123243
-1.24137931034483;3.77310924369748;1.32412450999125
-1.24137931034483;3.82352941176471;1.37440926939315
-1.24137931034483;3.87394957983193;1.42472202644631
-1.24137931034483;3.92436974789916;1.47505700209015
-1.24137931034483;3.97478991596639;1.5254096064736
-1.24137931034483;4.02521008403361;1.57577619560963
-1.24137931034483;4.07563025210084;1.62615387729766
-1.24137931034483;4.12605042016807;1.67654035656501
-1.24137931034483;4.17647058823529;1.72693381268009
-1.24137931034483;4.22689075630252;1.77733280137876
-1.24137931034483;4.27731092436975;1.82773617712773
-1.24137931034483;4.32773109243698;1.87814303144415
-1.24137931034483;4.3781512605042;1.92855264388149
-1.24137931034483;4.42857142857143;1.97896444316533
-1.24137931034483;4.47899159663866;2.02937797629483
-1.24137931034483;4.52941176470588;2.07979288407878
-1.24137931034483;4.57983193277311;2.13020888173853
-1.24137931034483;4.63025210084034;2.18062574349104
-1.24137931034483;4.68067226890756;2.23104329028581
-1.24137931034483;4.73109243697479;2.28146138021673
-1.24137931034483;4.78151260504202;2.33187990074825
-1.24137931034483;4.83193277310924;2.38229876261517
-1.24137931034483;4.88235294117647;2.43271789517252
-1.24137931034483;4.9327731092437;2.48313724225402
-1.24137931034483;4.98319327731092;2.53355675948226
-1.24137931034483;5.03361344537815;2.58397641154084
-1.24137931034483;5.08403361344538;2.63439617054667
-1.24137931034483;5.13445378151261;2.68481601430211
-1.24137931034483;5.18487394957983;2.73523592524381
-1.24137931034483;5.23529411764706;2.78565588946612
-1.24137931034483;5.28571428571429;2.83607589588801
-1.24137931034483;5.33613445378151;2.88649593585201
-1.24137931034483;5.38655462184874;2.93691600232749
-1.24137931034483;5.43697478991597;2.98733608990927
-1.24137931034483;5.48739495798319;3.03775619415151
-1.24137931034483;5.53781512605042;3.08817631155403
-1.24137931034483;5.58823529411765;3.1385964395941
-1.24137931034483;5.63865546218487;3.18901657590732
-1.24137931034483;5.6890756302521;3.23943671858399
-1.24137931034483;5.73949579831933;3.28985686677697
-1.24137931034483;5.78991596638655;3.34027701888416
-1.24137931034483;5.84033613445378;3.39069717440944
-1.24137931034483;5.89075630252101;3.44111733258722
-1.24137931034483;5.94117647058824;3.49153749279225
-1.24137931034483;5.99159663865546;3.5419576542157
-1.24137931034483;6.04201680672269;3.59237781763106
-1.24137931034483;6.09243697478992;3.64279798187423
-1.24137931034483;6.14285714285714;3.69321814695615
-1.24137931034483;6.19327731092437;3.7436383124963
-1.24137931034483;6.2436974789916;3.79405847830509
-1.24137931034483;6.29411764705882;3.844478644894
-1.24137931034483;6.34453781512605;3.89489881159408
-1.24137931034483;6.39495798319328;3.94531897871759
-1.24137931034483;6.4453781512605;3.99573914643837
-1.24137931034483;6.49579831932773;4.04615931309178
-1.24137931034483;6.54621848739496;4.09657948072006
-1.24137931034483;6.59663865546218;4.14699964868004
-1.24137931034483;6.64705882352941;4.1974198157518
-1.24137931034483;6.69747899159664;4.2478399846083
-1.24137931034483;6.74789915966387;4.29826015336842
-1.24137931034483;6.79831932773109;4.34868032071887
-1.24137931034483;6.84873949579832;4.39910048649025
-1.24137931034483;6.89915966386555;4.44952065483021
-1.24137931034483;6.94957983193277;4.49994082324753
-1.24137931034483;7;4.5503609916973
-1.10344827586207;1;0.085670080634885
-1.10344827586207;1.05042016806723;0.0831430304483892
-1.10344827586207;1.10084033613445;0.0808209122160439
-1.10344827586207;1.15126050420168;0.0787207526284005
-1.10344827586207;1.20168067226891;0.0768493392822759
-1.10344827586207;1.25210084033613;0.0752068945978668
-1.10344827586207;1.30252100840336;0.0737905543337313
-1.10344827586207;1.35294117647059;0.07259713509925
-1.10344827586207;1.40336134453782;0.0716250758359801
-1.10344827586207;1.45378151260504;0.0708757342174278
-1.10344827586207;1.50420168067227;0.0703543516461847
-1.10344827586207;1.5546218487395;0.0700709874815087
-1.10344827586207;1.60504201680672;0.070041629366094
-1.10344827586207;1.65546218487395;0.0702895825715282
-1.10344827586207;1.70588235294118;0.070847169626532
-1.10344827586207;1.7563025210084;0.0717577376620199
-1.10344827586207;1.80672268907563;0.0730779565834202
-1.10344827586207;1.85714285714286;0.0748803731351549
-1.10344827586207;1.90756302521008;0.0772561471797001
-1.10344827586207;1.95798319327731;0.0803178276891298
-1.10344827586207;2.00840336134454;0.0842019227602033
-1.10344827586207;2.05882352941176;0.089070881101839
-1.10344827586207;2.10924369747899;0.095113942089057
-1.10344827586207;2.15966386554622;0.102546155443931
-1.10344827586207;2.21008403361345;0.111604773677924
-1.10344827586207;2.26050420168067;0.122542262571445
-1.10344827586207;2.3109243697479;0.135615453425749
-1.10344827586207;2.36134453781513;0.151070946568509
-1.10344827586207;2.41176470588235;0.169127749972219
-1.10344827586207;2.46218487394958;0.189959128920821
-1.10344827586207;2.51260504201681;0.213676422642851
-1.10344827586207;2.56302521008403;0.24031776501252
-1.10344827586207;2.61344537815126;0.269843986029323
-1.10344827586207;2.66386554621849;0.302142559131533
-1.10344827586207;2.71428571428571;0.337038743808352
-1.10344827586207;2.76470588235294;0.374311656129586
-1.10344827586207;2.81512605042017;0.413712331759134
-1.10344827586207;2.86554621848739;0.454981020701035
-1.10344827586207;2.91596638655462;0.497861730014443
-1.10344827586207;2.96638655462185;0.542113023559686
-1.10344827586207;3.01680672268908;0.587514965368984
-1.10344827586207;3.0672268907563;0.633872682782541
-1.10344827586207;3.11764705882353;0.681017307095053
-1.10344827586207;3.16806722689076;0.728805093492349
-1.10344827586207;3.21848739495798;0.77711542477849
-1.10344827586207;3.26890756302521;0.825848247074225
-1.10344827586207;3.31932773109244;0.874921324493201
-1.10344827586207;3.36974789915966;0.924267561588799
-1.10344827586207;3.42016806722689;0.973832536500789
-1.10344827586207;3.47058823529412;1.02357231335446
-1.10344827586207;3.52100840336134;1.07345155392903
-1.10344827586207;3.57142857142857;1.1234419194875
-1.10344827586207;3.6218487394958;1.17352073798953
-1.10344827586207;3.67226890756303;1.22366990496272
-1.10344827586207;3.72268907563025;1.27387498485471
-1.10344827586207;3.77310924369748;1.32412448112762
-1.10344827586207;3.82352941176471;1.37440924649538
-1.10344827586207;3.87394957983193;1.42472200828448
-1.10344827586207;3.92436974789916;1.47505698768518
-1.10344827586207;3.97478991596639;1.52540959505171
-1.10344827586207;4.02521008403361;1.57577618655038
-1.10344827586207;4.07563025210084;1.62615387011861
-1.10344827586207;4.12605042016807;1.67654035086973
-1.10344827586207;4.17647058823529;1.72693380816652
-1.10344827586207;4.22689075630252;1.77733279779938
-1.10344827586207;4.27731092436975;1.82773617428473
-1.10344827586207;4.32773109243698;1.87814302919378
-1.10344827586207;4.3781512605042;1.92855264210431
-1.10344827586207;4.42857142857143;1.97896444174958
-1.10344827586207;4.47899159663866;2.02937797516687
-1.10344827586207;4.52941176470588;2.07979288318943
-1.10344827586207;4.57983193277311;2.13020888103865
-1.10344827586207;4.63025210084034;2.18062574292898
-1.10344827586207;4.68067226890756;2.2310432898557
-1.10344827586207;4.73109243697479;2.28146137987682
-1.10344827586207;4.78151260504202;2.33187990046637
-1.10344827586207;4.83193277310924;2.38229876240248
-1.10344827586207;4.88235294117647;2.43271789498962
-1.10344827586207;4.9327731092437;2.48313724212237
-1.10344827586207;4.98319327731092;2.53355675936963
-1.10344827586207;5.03361344537815;2.58397641146152
-1.10344827586207;5.08403361344538;2.63439617046393
-1.10344827586207;5.13445378151261;2.68481601424852
-1.10344827586207;5.18487394957983;2.73523592513985
-1.10344827586207;5.23529411764706;2.78565588940584
-1.10344827586207;5.28571428571429;2.83607589592652
-1.10344827586207;5.33613445378151;2.88649593581568
-1.10344827586207;5.38655462184874;2.93691600232359
-1.10344827586207;5.43697478991597;2.98733608991998
-1.10344827586207;5.48739495798319;3.03775619413931
-1.10344827586207;5.53781512605042;3.08817631156876
-1.10344827586207;5.58823529411765;3.13859643954694
-1.10344827586207;5.63865546218487;3.18901657579968
-1.10344827586207;5.6890756302521;3.23943671861946
-1.10344827586207;5.73949579831933;3.28985686669333
-1.10344827586207;5.78991596638655;3.3402770190416
-1.10344827586207;5.84033613445378;3.39069717452627
-1.10344827586207;5.89075630252101;3.44111733255313
-1.10344827586207;5.94117647058824;3.49153749267966
-1.10344827586207;5.99159663865546;3.54195765473728
-1.10344827586207;6.04201680672269;3.59237781744619
-1.10344827586207;6.09243697478992;3.6427979819771
-1.10344827586207;6.14285714285714;3.69321814651189
-1.10344827586207;6.19327731092437;3.74363831191712
-1.10344827586207;6.2436974789916;3.7940584783298
-1.10344827586207;6.29411764705882;3.84447864496646
-1.10344827586207;6.34453781512605;3.8948988120979
-1.10344827586207;6.39495798319328;3.94531897889309
-1.10344827586207;6.4453781512605;3.99573914573749
-1.10344827586207;6.49579831932773;4.04615931376084
-1.10344827586207;6.54621848739496;4.09657948036604
-1.10344827586207;6.59663865546218;4.1469996488741
-1.10344827586207;6.64705882352941;4.19741981699838
-1.10344827586207;6.69747899159664;4.24783998359718
-1.10344827586207;6.74789915966387;4.29826015226649
-1.10344827586207;6.79831932773109;4.348680320939
-1.10344827586207;6.84873949579832;4.39910048771082
-1.10344827586207;6.89915966386555;4.44952065617268
-1.10344827586207;6.94957983193277;4.49994082385881
-1.10344827586207;7;4.55036099037685
-0.96551724137931;1;0.0859162694748963
-0.96551724137931;1.05042016806723;0.0833316912398981
-0.96551724137931;1.10084033613445;0.0809640737701566
-0.96551724137931;1.15126050420168;0.0788283852144828
-0.96551724137931;1.20168067226891;0.0769294201652409
-0.96551724137931;1.25210084033613;0.075265667696181
-0.96551724137931;1.30252100840336;0.0738328605984273
-0.96551724137931;1.35294117647059;0.0726267283198065
-0.96551724137931;1.40336134453782;0.0716448818588957
-0.96551724137931;1.45378151260504;0.0708880453485797
-0.96551724137931;1.50420168067227;0.0703609668458223
-0.96551724137931;1.5546218487395;0.0700733145529568
-0.96551724137931;1.60504201680672;0.0700407629544432
-0.96551724137931;1.65546218487395;0.0702863667897902
-0.96551724137931;1.70588235294118;0.0708422498754482
-0.96551724137931;1.7563025210084;0.0717516037720856
-0.96551724137931;1.80672268907563;0.0730709784349212
-0.96551724137931;1.85714285714286;0.0748728296747648
-0.96551724137931;1.90756302521008;0.0772482497267394
-0.96551724137931;1.95798319327731;0.080309738389652
-0.96551724137931;2.00840336134454;0.0841937689611136
-0.96551724137931;2.05882352941176;0.0890627663000422
-0.96551724137931;2.10924369747899;0.0951059539843695
-0.96551724137931;2.15966386554622;0.102538371503922
-0.96551724137931;2.21008403361345;0.111597264528271
-0.96551724137931;2.26050420168067;0.122535093468613
-0.96551724137931;2.3109243697479;0.135608684077164
-0.96551724137931;2.36134453781513;0.151064629639572
-0.96551724137931;2.41176470588235;0.169121928746341
-0.96551724137931;2.46218487394958;0.189953834714148
-0.96551724137931;2.51260504201681;0.213671672638105
-0.96551724137931;2.56302521008403;0.240313561106764
-0.96551724137931;2.61344537815126;0.269840315063045
-0.96551724137931;2.66386554621849;0.302139394534379
-0.96551724137931;2.71428571428571;0.337036048375348
-0.96551724137931;2.76470588235294;0.374309385423143
-0.96551724137931;2.81512605042017;0.413710437585156
-0.96551724137931;2.86554621848739;0.454979454205899
-0.96551724137931;2.91596638655462;0.497860444124547
-0.96551724137931;2.96638655462185;0.542111974670699
-0.96551724137931;3.01680672268908;0.587514114333481
-0.96551724137931;3.0672268907563;0.633871995319418
-0.96551724137931;3.11764705882353;0.681016753777959
-0.96551724137931;3.16806722689076;0.728804649465869
-0.96551724137931;3.21848739495798;0.777115069313496
-0.96551724137931;3.26890756302521;0.825847963060441
-0.96551724137931;3.31932773109244;0.874921097926364
-0.96551724137931;3.36974789915966;0.924267381075945
-0.96551724137931;3.42016806722689;0.973832392825755
-0.96551724137931;3.47058823529412;1.02357219909121
-0.96551724137931;3.52100840336134;1.0734514631159
-0.96551724137931;3.57142857142857;1.12344184734969
-0.96551724137931;3.6218487394958;1.17352068070843
-0.96551724137931;3.67226890756303;1.22366985949351
-0.96551724137931;3.72268907563025;1.27387494876953
-0.96551724137931;3.77310924369748;1.32412445249929
-0.96551724137931;3.82352941176471;1.37440922378343
-0.96551724137931;3.87394957983193;1.42472199026993
-0.96551724137931;3.92436974789916;1.47505697339865
-0.96551724137931;3.97478991596639;1.52540958372102
-0.96551724137931;4.02521008403361;1.5757761775687
-0.96551724137931;4.07563025210084;1.62615386298887
-0.96551724137931;4.12605042016807;1.67654034521916
-0.96551724137931;4.17647058823529;1.72693380369131
-0.96551724137931;4.22689075630252;1.77733279424805
-0.96551724137931;4.27731092436975;1.82773617147456
-0.96551724137931;4.32773109243698;1.87814302696069
-0.96551724137931;4.3781512605042;1.92855264033123
-0.96551724137931;4.42857142857143;1.97896444034972
-0.96551724137931;4.47899159663866;2.0293779740586
-0.96551724137931;4.52941176470588;2.07979288230806
-0.96551724137931;4.57983193277311;2.13020888033465
-0.96551724137931;4.63025210084034;2.18062574237549
-0.96551724137931;4.68067226890756;2.2310432893987
-0.96551724137931;4.73109243697479;2.28146137951254
-0.96551724137931;4.78151260504202;2.33187990018712
-0.96551724137931;4.83193277310924;2.38229876217216
-0.96551724137931;4.88235294117647;2.4327178948074
-0.96551724137931;4.9327731092437;2.48313724197604
-0.96551724137931;4.98319327731092;2.533556759273
-0.96551724137931;5.03361344537815;2.58397641136157
-0.96551724137931;5.08403361344538;2.63439617040144
-0.96551724137931;5.13445378151261;2.68481601418307
-0.96551724137931;5.18487394957983;2.7352359251486
-0.96551724137931;5.23529411764706;2.7856558893855
-0.96551724137931;5.28571428571429;2.83607589588161
-0.96551724137931;5.33613445378151;2.88649593580631
-0.96551724137931;5.38655462184874;2.93691600236135
-0.96551724137931;5.43697478991597;2.98733608988636
-0.96551724137931;5.48739495798319;3.03775619410079
-0.96551724137931;5.53781512605042;3.0881763115801
-0.96551724137931;5.58823529411765;3.13859643948504
-0.96551724137931;5.63865546218487;3.1890165757959
-0.96551724137931;5.6890756302521;3.23943671864862
-0.96551724137931;5.73949579831933;3.28985686684261
-0.96551724137931;5.78991596638655;3.34027701891837
-0.96551724137931;5.84033613445378;3.39069717452722
-0.96551724137931;5.89075630252101;3.44111733247201
-0.96551724137931;5.94117647058824;3.4915374928517
-0.96551724137931;5.99159663865546;3.54195765438283
-0.96551724137931;6.04201680672269;3.59237781762785
-0.96551724137931;6.09243697478992;3.64279798177267
-0.96551724137931;6.14285714285714;3.6932181466306
-0.96551724137931;6.19327731092437;3.74363831251202
-0.96551724137931;6.2436974789916;3.79405847805106
-0.96551724137931;6.29411764705882;3.84447864517416
-0.96551724137931;6.34453781512605;3.89489881183821
-0.96551724137931;6.39495798319328;3.9453189792251
-0.96551724137931;6.4453781512605;3.99573914564994
-0.96551724137931;6.49579831932773;4.04615931360434
-0.96551724137931;6.54621848739496;4.09657948059881
-0.96551724137931;6.59663865546218;4.14699964898898
-0.96551724137931;6.64705882352941;4.19741981668615
-0.96551724137931;6.69747899159664;4.24783998374122
-0.96551724137931;6.74789915966387;4.29826015222589
-0.96551724137931;6.79831932773109;4.34868031931625
-0.96551724137931;6.84873949579832;4.39910048727389
-0.96551724137931;6.89915966386555;4.44952065536999
-0.96551724137931;6.94957983193277;4.49994082433401
-0.96551724137931;7;4.55036099149418
-0.827586206896552;1;0.0861638844526974
-0.827586206896552;1.05042016806723;0.0835210512341993
-0.827586206896552;1.10084033613445;0.0811075516199127
-0.827586206896552;1.15126050420168;0.0789361500127888
-0.827586206896552;1.20168067226891;0.077009553640164
-0.827586206896552;1.25210084033613;0.07532446367848
-0.827586206896552;1.30252100840336;0.073875181930029
-0.827586206896552;1.35294117647059;0.072656337893182
-0.827586206896552;1.40336134453782;0.0716647093317182
-0.827586206896552;1.45378151260504;0.0709003846603011
-0.827586206896552;1.50420168067227;0.0703676175084213
-0.827586206896552;1.5546218487395;0.0700756842234951
-0.827586206896552;1.60504201680672;0.0700399456513194
-0.827586206896552;1.65546218487395;0.0702832057128881
-0.827586206896552;1.70588235294118;0.0708373893933181
-0.827586206896552;1.7563025210084;0.0717455326842645
-0.827586206896552;1.80672268907563;0.0730640656615717
-0.827586206896552;1.85714285714286;0.0748653533022161
-0.827586206896552;1.90756302521008;0.0772404203158646
-0.827586206896552;1.95798319327731;0.0803017174169864
-0.827586206896552;2.00840336134454;0.0841856831731973
-0.827586206896552;2.05882352941176;0.0890547186419968
-0.827586206896552;2.10924369747899;0.0950980316344181
-0.827586206896552;2.15966386554622;0.102530651425841
-0.827586206896552;2.21008403361345;0.111589816855782
-0.827586206896552;2.26050420168067;0.122527982981157
-0.827586206896552;2.3109243697479;0.135601970031345
-0.827586206896552;2.36134453781513;0.151058364294341
-0.827586206896552;2.41176470588235;0.169116155046348
-0.827586206896552;2.46218487394958;0.189948583728709
-0.827586206896552;2.51260504201681;0.213666961414081
-0.827586206896552;2.56302521008403;0.240309391528034
-0.827586206896552;2.61344537815126;0.269836674077041
-0.827586206896552;2.66386554621849;0.302136255787043
-0.827586206896552;2.71428571428571;0.337033374963713
-0.827586206896552;2.76470588235294;0.374307133271375
-0.827586206896552;2.81512605042017;0.413708558892096
-0.827586206896552;2.86554621848739;0.454977900515121
-0.827586206896552;2.91596638655462;0.497859168746692
-0.827586206896552;2.96638655462185;0.542110934357857
-0.827586206896552;3.01680672268908;0.587513270256681
-0.827586206896552;3.0672268907563;0.633871313477517
-0.827586206896552;3.11764705882353;0.681016204986227
-0.827586206896552;3.16806722689076;0.72880420907068
-0.827586206896552;3.21848739495798;0.777114716755771
-0.827586206896552;3.26890756302521;0.825847681370645
-0.827586206896552;3.31932773109244;0.874920873211811
-0.827586206896552;3.36974789915966;0.924267202038926
-0.827586206896552;3.42016806722689;0.973832250324751
-0.827586206896552;3.47058823529412;1.02357208576367
-0.827586206896552;3.52100840336134;1.07345137304454
-0.827586206896552;3.57142857142857;1.12344177580128
-0.827586206896552;3.6218487394958;1.17352062389488
-0.827586206896552;3.67226890756303;1.22366981439754
-0.827586206896552;3.72268907563025;1.27387491298206
-0.827586206896552;3.77310924369748;1.32412442410208
-0.827586206896552;3.82352941176471;1.37440920125892
-0.827586206896552;3.87394957983193;1.42472197240207
-0.827586206896552;3.92436974789916;1.47505695922977
-0.827586206896552;3.97478991596639;1.52540957248114
-0.827586206896552;4.02521008403361;1.57577616865623
-0.827586206896552;4.07563025210084;1.62615385592309
-0.827586206896552;4.12605042016807;1.67654033961984
-0.827586206896552;4.17647058823529;1.72693379924773
-0.827586206896552;4.22689075630252;1.7773327907232
-0.827586206896552;4.27731092436975;1.82773616867957
-0.827586206896552;4.32773109243698;1.87814302474494
-0.827586206896552;4.3781512605042;1.92855263857552
-0.827586206896552;4.42857142857143;1.97896443895884
-0.827586206896552;4.47899159663866;2.02937797294569
-0.827586206896552;4.52941176470588;2.07979288142648
-0.827586206896552;4.57983193277311;2.13020887963755
-0.827586206896552;4.63025210084034;2.18062574181957
-0.827586206896552;4.68067226890756;2.23104328897316
-0.827586206896552;4.73109243697479;2.28146137916241
-0.827586206896552;4.78151260504202;2.33187989989751
-0.827586206896552;4.83193277310924;2.38229876196846
-0.827586206896552;4.88235294117647;2.43271789464134
-0.827586206896552;4.9327731092437;2.48313724186259
-0.827586206896552;4.98319327731092;2.53355675915967
-0.827586206896552;5.03361344537815;2.58397641129347
-0.827586206896552;5.08403361344538;2.63439617034397
-0.827586206896552;5.13445378151261;2.68481601413951
-0.827586206896552;5.18487394957983;2.73523592511101
-0.827586206896552;5.23529411764706;2.78565588932524
-0.827586206896552;5.28571428571429;2.8360758958753
-0.827586206896552;5.33613445378151;2.88649593577778
-0.827586206896552;5.38655462184874;2.93691600235079
-0.827586206896552;5.43697478991597;2.98733608990098
-0.827586206896552;5.48739495798319;3.03775619407587
-0.827586206896552;5.53781512605042;3.08817631154347
-0.827586206896552;5.58823529411765;3.13859643951386
-0.827586206896552;5.63865546218487;3.18901657582406
-0.827586206896552;5.6890756302521;3.23943671863867
-0.827586206896552;5.73949579831933;3.28985686669437
-0.827586206896552;5.78991596638655;3.34027701887206
-0.827586206896552;5.84033613445378;3.39069717445439
-0.827586206896552;5.89075630252101;3.4411173323514
-0.827586206896552;5.94117647058824;3.49153749269271
-0.827586206896552;5.99159663865546;3.54195765443879
-0.827586206896552;6.04201680672269;3.59237781779798
-0.827586206896552;6.09243697478992;3.64279798181249
-0.827586206896552;6.14285714285714;3.69321814646896
-0.827586206896552;6.19327731092437;3.7436383122748
-0.827586206896552;6.2436974789916;3.7940584781658
-0.827586206896552;6.29411764705882;3.84447864474498
-0.827586206896552;6.34453781512605;3.8948988118877
-0.827586206896552;6.39495798319328;3.94531897886074
-0.827586206896552;6.4453781512605;3.99573914566314
-0.827586206896552;6.49579831932773;4.04615931354217
-0.827586206896552;6.54621848739496;4.09657948116164
-0.827586206896552;6.59663865546218;4.14699964883118
-0.827586206896552;6.64705882352941;4.19741981664489
-0.827586206896552;6.69747899159664;4.2478399846895
-0.827586206896552;6.74789915966387;4.29826015207262
-0.827586206896552;6.79831932773109;4.34868031905702
-0.827586206896552;6.84873949579832;4.39910048768153
-0.827586206896552;6.89915966386555;4.44952065610899
-0.827586206896552;6.94957983193277;4.49994082268195
-0.827586206896552;7;4.55036099044514
-0.689655172413793;1;0.0864128063834299
-0.689655172413793;1.05042016806723;0.0837110262758846
-0.689655172413793;1.10084033613445;0.0812512901653418
-0.689655172413793;1.15126050420168;0.0790440119628722
-0.689655172413793;1.20168067226891;0.0770897182027632
-0.689655172413793;1.25210084033613;0.0753832694807528
-0.689655172413793;1.30252100840336;0.0739175103498704
-0.689655172413793;1.35294117647059;0.0726859588803632
-0.689655172413793;1.40336134453782;0.0716845551554648
-0.689655172413793;1.45378151260504;0.070912750193248
-0.689655172413793;1.50420168067227;0.0703743023952667
-0.689655172413793;1.5546218487395;0.0700780957150214
-0.689655172413793;1.60504201680672;0.0700391769732438
-0.689655172413793;1.65546218487395;0.0702800990445139
-0.689655172413793;1.70588235294118;0.0708325880015938
-0.689655172413793;1.7563025210084;0.0717395242933795
-0.689655172413793;1.80672268907563;0.0730572182034613
-0.689655172413793;1.85714285714286;0.0748579439851221
-0.689655172413793;1.90756302521008;0.0772326589312993
-0.689655172413793;1.95798319327731;0.0802937647651239
-0.689655172413793;2.00840336134454;0.0841776653962669
-0.689655172413793;2.05882352941176;0.0890467381306274
-0.689655172413793;2.10924369747899;0.0950901750438077
-0.689655172413793;2.15966386554622;0.102522995215024
-0.689655172413793;2.21008403361345;0.111582430665965
-0.689655172413793;2.26050420168067;0.122520931114487
-0.689655172413793;2.3109243697479;0.135595311293285
-0.689655172413793;2.36134453781513;0.151052150537124
-0.689655172413793;2.41176470588235;0.169110428876219
-0.689655172413793;2.46218487394958;0.189943375967737
-0.689655172413793;2.51260504201681;0.2136622889737
-0.689655172413793;2.56302521008403;0.240305256278272
-0.689655172413793;2.61344537815126;0.269833063072753
-0.689655172413793;2.66386554621849;0.302133142890369
-0.689655172413793;2.71428571428571;0.337030723574923
-0.689655172413793;2.76470588235294;0.374304899675581
-0.689655172413793;2.81512605042017;0.413706695679974
-0.689655172413793;2.86554621848739;0.454976359629798
-0.689655172413793;2.91596638655462;0.497857903881638
-0.689655172413793;2.96638655462185;0.542109902620389
-0.689655172413793;3.01680672268908;0.58751243313886
-0.689655172413793;3.0672268907563;0.633870637257776
-0.689655172413793;3.11764705882353;0.681015660719218
-0.689655172413793;3.16806722689076;0.728803772306786
-0.689655172413793;3.21848739495798;0.777114367105372
-0.689655172413793;3.26890756302521;0.825847402004307
-0.689655172413793;3.31932773109244;0.874920650351318
-0.689655172413793;3.36974789915966;0.924267024478845
-0.689655172413793;3.42016806722689;0.973832109000998
-0.689655172413793;3.47058823529412;1.02357197336961
-0.689655172413793;3.52100840336134;1.07345128371771
-0.689655172413793;3.57142857142857;1.12344170484233
-0.689655172413793;3.6218487394958;1.17352056755208
-0.689655172413793;3.67226890756303;1.22366976967169
-0.689655172413793;3.72268907563025;1.2738748774908
-0.689655172413793;3.77310924369748;1.3241243959422
-0.689655172413793;3.82352941176471;1.37440917891813
-0.689655172413793;3.87394957983193;1.42472195468446
-0.689655172413793;3.92436974789916;1.47505694517539
-0.689655172413793;3.97478991596639;1.5254095613389
-0.689655172413793;4.02521008403361;1.57577615981582
-0.689655172413793;4.07563025210084;1.62615384891363
-0.689655172413793;4.12605042016807;1.67654033406097
-0.689655172413793;4.17647058823529;1.7269337948392
-0.689655172413793;4.22689075630252;1.77733278723259
-0.689655172413793;4.27731092436975;1.82773616590903
-0.689655172413793;4.32773109243698;1.8781430225504
-0.689655172413793;4.3781512605042;1.92855263683281
-0.689655172413793;4.42857142857143;1.97896443757197
-0.689655172413793;4.47899159663866;2.02937797185871
-0.689655172413793;4.52941176470588;2.07979288055922
-0.689655172413793;4.57983193277311;2.13020887895175
-0.689655172413793;4.63025210084034;2.18062574128237
-0.689655172413793;4.68067226890756;2.23104328853438
-0.689655172413793;4.73109243697479;2.28146137882674
-0.689655172413793;4.78151260504202;2.3318798996418
-0.689655172413793;4.83193277310924;2.38229876174925
-0.689655172413793;4.88235294117647;2.43271789447661
-0.689655172413793;4.9327731092437;2.48313724170947
-0.689655172413793;4.98319327731092;2.53355675903907
-0.689655172413793;5.03361344537815;2.58397641120505
-0.689655172413793;5.08403361344538;2.63439617026059
-0.689655172413793;5.13445378151261;2.68481601406202
-0.689655172413793;5.18487394957983;2.73523592505751
-0.689655172413793;5.23529411764706;2.78565588929139
-0.689655172413793;5.28571428571429;2.83607589582498
-0.689655172413793;5.33613445378151;2.88649593575469
-0.689655172413793;5.38655462184874;2.93691600233066
-0.689655172413793;5.43697478991597;2.98733608985457
-0.689655172413793;5.48739495798319;3.0377561940827
-0.689655172413793;5.53781512605042;3.0881763115479
-0.689655172413793;5.58823529411765;3.13859643947219
-0.689655172413793;5.63865546218487;3.18901657580828
-0.689655172413793;5.6890756302521;3.23943671867178
-0.689655172413793;5.73949579831933;3.28985686672845
-0.689655172413793;5.78991596638655;3.34027701898016
-0.689655172413793;5.84033613445378;3.39069717435747
-0.689655172413793;5.89075630252101;3.44111733239656
-0.689655172413793;5.94117647058824;3.49153749280533
-0.689655172413793;5.99159663865546;3.54195765464742
-0.689655172413793;6.04201680672269;3.5923778177486
-0.689655172413793;6.09243697478992;3.64279798164429
-0.689655172413793;6.14285714285714;3.69321814655306
-0.689655172413793;6.19327731092437;3.74363831194206
-0.689655172413793;6.2436974789916;3.79405847841289
-0.689655172413793;6.29411764705882;3.8444786445351
-0.689655172413793;6.34453781512605;3.8948988117642
-0.689655172413793;6.39495798319328;3.94531897944508
-0.689655172413793;6.4453781512605;3.99573914534969
-0.689655172413793;6.49579831932773;4.04615931337358
-0.689655172413793;6.54621848739496;4.09657948111111
-0.689655172413793;6.59663865546218;4.14699964838981
-0.689655172413793;6.64705882352941;4.19741981668672
-0.689655172413793;6.69747899159664;4.24783998547718
-0.689655172413793;6.74789915966387;4.29826015291544
-0.689655172413793;6.79831932773109;4.34868032047372
-0.689655172413793;6.84873949579832;4.39910048908306
-0.689655172413793;6.89915966386555;4.44952065617502
-0.689655172413793;6.94957983193277;4.49994082359768
-0.689655172413793;7;4.5503609910123
-0.551724137931035;1;0.0866629094524488
-0.551724137931035;1.05042016806723;0.0839015288942499
-0.551724137931035;1.10084033613445;0.0813952323014065
-0.551724137931035;1.15126050420168;0.079151935384803
-0.551724137931035;1.20168067226891;0.0771698921170053
-0.551724137931035;1.25210084033613;0.0754420719586414
-0.551724137931035;1.30252100840336;0.0739598378517028
-0.551724137931035;1.35294117647059;0.0727155863318075
-0.551724137931035;1.40336134453782;0.0717044162263358
-0.551724137931035;1.45378151260504;0.0709251399857428
-0.551724137931035;1.50420168067227;0.0703810202666351
-0.551724137931035;1.5546218487395;0.0700805482491956
-0.551724137931035;1.60504201680672;0.0700384564368027
-0.551724137931035;1.65546218487395;0.0702770464885612
-0.551724137931035;1.70588235294118;0.0708278455219897
-0.551724137931035;1.7563025210084;0.0717335784944804
-0.551724137931035;1.80672268907563;0.0730504360007179
-0.551724137931035;1.85714285714286;0.0748506016912209
-0.551724137931035;1.90756302521008;0.0772249655572746
-0.551724137931035;1.95798319327731;0.080285880428218
-0.551724137931035;2.00840336134454;0.0841697156300343
-0.551724137931035;2.05882352941176;0.0890388247689271
-0.551724137931035;2.10924369747899;0.0950823842172052
-0.551724137931035;2.15966386554622;0.10251540287666
-0.551724137931035;2.21008403361345;0.111575105964207
-0.551724137931035;2.26050420168067;0.122513937873875
-0.551724137931035;2.3109243697479;0.135588707867659
-0.551724137931035;2.36134453781513;0.151045988372251
-0.551724137931035;2.41176470588235;0.169104750239415
-0.551724137931035;2.46218487394958;0.189938211434125
-0.551724137931035;2.51260504201681;0.213657655319337
-0.551724137931035;2.56302521008403;0.240301155359027
-0.551724137931035;2.61344537815126;0.269829482051963
-0.551724137931035;2.66386554621849;0.302130055845576
-0.551724137931035;2.71428571428571;0.337028094209116
-0.551724137931035;2.76470588235294;0.374302684635804
-0.551724137931035;2.81512605042017;0.413704847949474
-0.551724137931035;2.86554621848739;0.454974831549638
-0.551724137931035;2.91596638655462;0.497856649529279
-0.551724137931035;2.96638655462185;0.542108879459406
-0.551724137931035;3.01680672268908;0.587511602980128
-0.551724137931035;3.0672268907563;0.63386996665942
-0.551724137931035;3.11764705882353;0.681015120977221
-0.551724137931035;3.16806722689076;0.728803339174541
-0.551724137931035;3.21848739495798;0.777114020361506
-0.551724137931035;3.26890756302521;0.82584712495997
-0.551724137931035;3.31932773109244;0.874920429343534
-0.551724137931035;3.36974789915966;0.924266848396172
-0.551724137931035;3.42016806722689;0.973831968850828
-0.551724137931035;3.47058823529412;1.02357186191042
-0.551724137931035;3.52100840336134;1.07345119513293
-0.551724137931035;3.57142857142857;1.12344163447421
-0.551724137931035;3.6218487394958;1.17352051167625
-0.551724137931035;3.67226890756303;1.2236697253185
-0.551724137931035;3.72268907563025;1.27387484229171
-0.551724137931035;3.77310924369748;1.32412436801652
-0.551724137931035;3.82352941176471;1.37440915676544
-0.551724137931035;3.87394957983193;1.424721937111
-0.551724137931035;3.92436974789916;1.47505693123988
-0.551724137931035;3.97478991596639;1.52540955028844
-0.551724137931035;4.02521008403361;1.57577615105674
-0.551724137931035;4.07563025210084;1.62615384196625
-0.551724137931035;4.12605042016807;1.67654032855099
-0.551724137931035;4.17647058823529;1.72693379047382
-0.551724137931035;4.22689075630252;1.77733278376644
-0.551724137931035;4.27731092436975;1.82773616315742
-0.551724137931035;4.32773109243698;1.87814302036933
-0.551724137931035;4.3781512605042;1.92855263510779
-0.551724137931035;4.42857142857143;1.97896443620819
-0.551724137931035;4.47899159663866;2.02937797076424
-0.551724137931035;4.52941176470588;2.07979287970695
-0.551724137931035;4.57983193277311;2.13020887827571
-0.551724137931035;4.63025210084034;2.18062574073879
-0.551724137931035;4.68067226890756;2.23104328809809
-0.551724137931035;4.73109243697479;2.28146137847784
-0.551724137931035;4.78151260504202;2.33187989935234
-0.551724137931035;4.83193277310924;2.38229876155578
-0.551724137931035;4.88235294117647;2.43271789428751
-0.551724137931035;4.9327731092437;2.483137241581
-0.551724137931035;4.98319327731092;2.53355675892864
-0.551724137931035;5.03361344537815;2.58397641109982
-0.551724137931035;5.08403361344538;2.63439617018324
-0.551724137931035;5.13445378151261;2.6848160140348
-0.551724137931035;5.18487394957983;2.73523592502452
-0.551724137931035;5.23529411764706;2.78565588923672
-0.551724137931035;5.28571428571429;2.83607589577883
-0.551724137931035;5.33613445378151;2.886495935821
-0.551724137931035;5.38655462184874;2.93691600227827
-0.551724137931035;5.43697478991597;2.98733608989017
-0.551724137931035;5.48739495798319;3.0377561940604
-0.551724137931035;5.53781512605042;3.08817631156457
-0.551724137931035;5.58823529411765;3.13859643946068
-0.551724137931035;5.63865546218487;3.18901657567642
-0.551724137931035;5.6890756302521;3.23943671856303
-0.551724137931035;5.73949579831933;3.28985686665315
-0.551724137931035;5.78991596638655;3.3402770190732
-0.551724137931035;5.84033613445378;3.39069717438901
-0.551724137931035;5.89075630252101;3.44111733249801
-0.551724137931035;5.94117647058824;3.49153749265827
-0.551724137931035;5.99159663865546;3.54195765454843
-0.551724137931035;6.04201680672269;3.59237781749405
-0.551724137931035;6.09243697478992;3.64279798162564
-0.551724137931035;6.14285714285714;3.69321814645936
-0.551724137931035;6.19327731092437;3.74363831198288
-0.551724137931035;6.2436974789916;3.79405847825498
-0.551724137931035;6.29411764705882;3.84447864458742
-0.551724137931035;6.34453781512605;3.89489881146469
-0.551724137931035;6.39495798319328;3.94531897871888
-0.551724137931035;6.4453781512605;3.99573914586063
-0.551724137931035;6.49579831932773;4.04615931346225
-0.551724137931035;6.54621848739496;4.09657948138836
-0.551724137931035;6.59663865546218;4.14699964836305
-0.551724137931035;6.64705882352941;4.19741981713183
-0.551724137931035;6.69747899159664;4.24783998430466
-0.551724137931035;6.74789915966387;4.29826015227301
-0.551724137931035;6.79831932773109;4.34868032099423
-0.551724137931035;6.84873949579832;4.39910048767523
-0.551724137931035;6.89915966386555;4.44952065608768
-0.551724137931035;6.94957983193277;4.49994082363044
-0.551724137931035;7;4.55036099171371
-0.413793103448276;1;0.0869140611951541
-0.413793103448276;1.05042016806723;0.084092468359173
-0.413793103448276;1.10084033613445;0.0815393194767834
-0.413793103448276;1.15126050420168;0.0792598840201965
-0.413793103448276;1.20168067226891;0.0772500534387742
-0.413793103448276;1.25210084033613;0.0755008578996075
-0.413793103448276;1.30252100840336;0.0740021564074684
-0.413793103448276;1.35294117647059;0.0727452152900417
-0.413793103448276;1.40336134453782;0.0717242894369972
-0.413793103448276;1.45378151260504;0.0709375520744145
-0.413793103448276;1.50420168067227;0.0703877698821923
-0.413793103448276;1.5546218487395;0.0700830410476807
-0.413793103448276;1.60504201680672;0.070037783558853
-0.413793103448276;1.65546218487395;0.0702740477491876
-0.413793103448276;1.70588235294118;0.0708231617764422
-0.413793103448276;1.7563025210084;0.0717276951827468
-0.413793103448276;1.80672268907563;0.0730437189936523
-0.413793103448276;1.85714285714286;0.0748433263881876
-0.413793103448276;1.90756302521008;0.0772173401780716
-0.413793103448276;1.95798319327731;0.0802780644002947
-0.413793103448276;2.00840336134454;0.0841618338743004
-0.413793103448276;2.05882352941176;0.0890309785597505
-0.413793103448276;2.10924369747899;0.0950746591591055
-0.413793103448276;2.15966386554622;0.102507874416072
-0.413793103448276;2.21008403361345;0.111567842756087
-0.413793103448276;2.26050420168067;0.122507003264428
-0.413793103448276;2.3109243697479;0.13558215975929
-0.413793103448276;2.36134453781513;0.151039877803881
-0.413793103448276;2.41176470588235;0.169099119139653
-0.413793103448276;2.46218487394958;0.18993309013116
-0.413793103448276;2.51260504201681;0.213653060453129
-0.413793103448276;2.56302521008403;0.2402970887727
-0.413793103448276;2.61344537815126;0.269825931015863
-0.413793103448276;2.66386554621849;0.302126994653954
-0.413793103448276;2.71428571428571;0.33702548686726
-0.413793103448276;2.76470588235294;0.374300488152655
-0.413793103448276;2.81512605042017;0.41370301570136
-0.413793103448276;2.86554621848739;0.454973316274574
-0.413793103448276;2.91596638655462;0.497855405689673
-0.413793103448276;2.96638655462185;0.542107864874434
-0.413793103448276;3.01680672268908;0.587510779780458
-0.413793103448276;3.0672268907563;0.633869301683428
-0.413793103448276;3.11764705882353;0.681014585761077
-0.413793103448276;3.16806722689076;0.728802909673281
-0.413793103448276;3.21848739495798;0.777113676525911
-0.413793103448276;3.26890756302521;0.825846850239451
-0.413793103448276;3.31932773109244;0.874920210188572
-0.413793103448276;3.36974789915966;0.924266673788227
-0.413793103448276;3.42016806722689;0.9738318298765
-0.413793103448276;3.47058823529412;1.02357175138591
-0.413793103448276;3.52100840336134;1.07345110729097
-0.413793103448276;3.57142857142857;1.12344156469415
-0.413793103448276;3.6218487394958;1.17352045626816
-0.413793103448276;3.67226890756303;1.22366968133669
-0.413793103448276;3.72268907563025;1.27387480738964
-0.413793103448276;3.77310924369748;1.32412434032422
-0.413793103448276;3.82352941176471;1.37440913479802
-0.413793103448276;3.87394957983193;1.42472191968625
-0.413793103448276;3.92436974789916;1.47505691741623
-0.413793103448276;3.97478991596639;1.5254095393265
-0.413793103448276;4.02521008403361;1.57577614236222
-0.413793103448276;4.07563025210084;1.62615383507312
-0.413793103448276;4.12605042016807;1.67654032308636
-0.413793103448276;4.17647058823529;1.72693378613766
-0.413793103448276;4.22689075630252;1.77733278033452
-0.413793103448276;4.27731092436975;1.82773616044249
-0.413793103448276;4.32773109243698;1.87814301821463
-0.413793103448276;4.3781512605042;1.92855263339723
-0.413793103448276;4.42857142857143;1.97896443484455
-0.413793103448276;4.47899159663866;2.02937796969645
-0.413793103448276;4.52941176470588;2.07979287885175
-0.413793103448276;4.57983193277311;2.13020887760296
-0.413793103448276;4.63025210084034;2.18062574020627
-0.413793103448276;4.68067226890756;2.23104328768717
-0.413793103448276;4.73109243697479;2.28146137815378
-0.413793103448276;4.78151260504202;2.33187989909169
-0.413793103448276;4.83193277310924;2.38229876134168
-0.413793103448276;4.88235294117647;2.4327178941431
-0.413793103448276;4.9327731092437;2.4831372414468
-0.413793103448276;4.98319327731092;2.53355675882489
-0.413793103448276;5.03361344537815;2.58397641104372
-0.413793103448276;5.08403361344538;2.63439617011085
-0.413793103448276;5.13445378151261;2.68481601395861
-0.413793103448276;5.18487394957983;2.73523592498709
-0.413793103448276;5.23529411764706;2.78565588924053
-0.413793103448276;5.28571428571429;2.83607589577978
-0.413793103448276;5.33613445378151;2.88649593571146
-0.413793103448276;5.38655462184874;2.93691600228918
-0.413793103448276;5.43697478991597;2.98733608982743
-0.413793103448276;5.48739495798319;3.03775619412564
-0.413793103448276;5.53781512605042;3.08817631150605
-0.413793103448276;5.58823529411765;3.13859643941329
-0.413793103448276;5.63865546218487;3.18901657576919
-0.413793103448276;5.6890756302521;3.23943671871914
-0.413793103448276;5.73949579831933;3.28985686663537
-0.413793103448276;5.78991596638655;3.34027701902069
-0.413793103448276;5.84033613445378;3.39069717425585
-0.413793103448276;5.89075630252101;3.44111733247239
-0.413793103448276;5.94117647058824;3.49153749259711
-0.413793103448276;5.99159663865546;3.54195765453982
-0.413793103448276;6.04201680672269;3.59237781751209
-0.413793103448276;6.09243697478992;3.6427979817039
-0.413793103448276;6.14285714285714;3.6932181465603
-0.413793103448276;6.19327731092437;3.74363831217837
-0.413793103448276;6.2436974789916;3.79405847796231
-0.413793103448276;6.29411764705882;3.84447864428072
-0.413793103448276;6.34453781512605;3.89489881128597
-0.413793103448276;6.39495798319328;3.94531897868479
-0.413793103448276;6.4453781512605;3.99573914568283
-0.413793103448276;6.49579831932773;4.04615931301242
-0.413793103448276;6.54621848739496;4.09657948086779
-0.413793103448276;6.59663865546218;4.14699965038898
-0.413793103448276;6.64705882352941;4.19741981625907
-0.413793103448276;6.69747899159664;4.24783998586486
-0.413793103448276;6.74789915966387;4.29826015183341
-0.413793103448276;6.79831932773109;4.34868031996068
-0.413793103448276;6.84873949579832;4.39910048665494
-0.413793103448276;6.89915966386555;4.44952065542883
-0.413793103448276;6.94957983193277;4.49994082464506
-0.413793103448276;7;4.55036098943765
-0.275862068965517;1;0.0871661225041222
-0.275862068965517;1.05042016806723;0.0842837507523764
-0.275862068965517;1.10084033613445;0.0816834917600413
-0.275862068965517;1.15126050420168;0.0793678210762057
-0.275862068965517;1.20168067226891;0.0773301800407247
-0.275862068965517;1.25210084033613;0.0755596140354581
-0.275862068965517;1.30252100840336;0.074044457973259
-0.275862068965517;1.35294117647059;0.0727748407923179
-0.275862068965517;1.40336134453782;0.0717441716776877
-0.275862068965517;1.45378151260504;0.0709499844946855
-0.275862068965517;1.50420168067227;0.0703945500012026
-0.275862068965517;1.5546218487395;0.070085573332211
-0.275862068965517;1.60504201680672;0.0700371578565622
-0.275862068965517;1.65546218487395;0.0702711025309844
-0.275862068965517;1.70588235294118;0.0708185365871872
-0.275862068965517;1.7563025210084;0.0717218742535366
-0.275862068965517;1.80672268907563;0.0730370671226275
-0.275862068965517;1.85714285714286;0.074836118043856
-0.275862068965517;1.90756302521008;0.0772097827780005
-0.275862068965517;1.95798319327731;0.0802703166754201
-0.275862068965517;2.00840336134454;0.0841540201287235
-0.275862068965517;2.05882352941176;0.0890231995059597
-0.275862068965517;2.10924369747899;0.0950669998740385
-0.275862068965517;2.15966386554622;0.102500409838562
-0.275862068965517;2.21008403361345;0.111560641046852
-0.275862068965517;2.26050420168067;0.122500127291282
-0.275862068965517;2.3109243697479;0.135575666972988
-0.275862068965517;2.36134453781513;0.151033818836317
-0.275862068965517;2.41176470588235;0.169093535580457
-0.275862068965517;2.46218487394958;0.18992801206191
-0.275862068965517;2.51260504201681;0.21364850437806
-0.275862068965517;2.56302521008403;0.240293056520937
-0.275862068965517;2.61344537815126;0.269822409965901
-0.275862068965517;2.66386554621849;0.302123959316463
-0.275862068965517;2.71428571428571;0.337022901550215
-0.275862068965517;2.76470588235294;0.374298310227022
-0.275862068965517;2.81512605042017;0.41370119893512
-0.275862068965517;2.86554621848739;0.454971813805538
-0.275862068965517;2.91596638655462;0.497854172363469
-0.275862068965517;2.96638655462185;0.542106858866318
-0.275862068965517;3.01680672268908;0.587509963539734
-0.275862068965517;3.0672268907563;0.633868642329225
-0.275862068965517;3.11764705882353;0.681014055069742
-0.275862068965517;3.16806722689076;0.728802483804179
-0.275862068965517;3.21848739495798;0.777113335597934
-0.275862068965517;3.26890756302521;0.82584657784139
-0.275862068965517;3.31932773109244;0.874919992887168
-0.275862068965517;3.36974789915966;0.924266500657954
-0.275862068965517;3.42016806722689;0.973831692077291
-0.275862068965517;3.47058823529412;1.02357164179692
-0.275862068965517;3.52100840336134;1.0734510201927
-0.275862068965517;3.57142857142857;1.12344149550649
-0.275862068965517;3.6218487394958;1.17352040133021
-0.275862068965517;3.67226890756303;1.22366963772786
-0.275862068965517;3.72268907563025;1.27387477278228
-0.275862068965517;3.77310924369748;1.32412431286438
-0.275862068965517;3.82352941176471;1.37440911301435
-0.275862068965517;3.87394957983193;1.42472190241156
-0.275862068965517;3.92436974789916;1.47505690371679
-0.275862068965517;3.97478991596639;1.52540952846232
-0.275862068965517;4.02521008403361;1.57577613374693
-0.275862068965517;4.07563025210084;1.62615382824192
-0.275862068965517;4.12605042016807;1.67654031766959
-0.275862068965517;4.17647058823529;1.72693378183878
-0.275862068965517;4.22689075630252;1.77733277692393
-0.275862068965517;4.27731092436975;1.82773615773641
-0.275862068965517;4.32773109243698;1.87814301606626
-0.275862068965517;4.3781512605042;1.92855263169857
-0.275862068965517;4.42857142857143;1.97896443350425
-0.275862068965517;4.47899159663866;2.02937796862137
-0.275862068965517;4.52941176470588;2.07979287799839
-0.275862068965517;4.57983193277311;2.13020887692578
-0.275862068965517;4.63025210084034;2.1806257396765
-0.275862068965517;4.68067226890756;2.23104328728054
-0.275862068965517;4.73109243697479;2.28146137781014
-0.275862068965517;4.78151260504202;2.33187989882663
-0.275862068965517;4.83193277310924;2.3822987611258
-0.275862068965517;4.88235294117647;2.43271789396789
-0.275862068965517;4.9327731092437;2.48313724132673
-0.275862068965517;4.98319327731092;2.53355675873717
-0.275862068965517;5.03361344537815;2.58397641096166
-0.275862068965517;5.08403361344538;2.63439617006233
-0.275862068965517;5.13445378151261;2.68481601389271
-0.275862068965517;5.18487394957983;2.73523592493739
-0.275862068965517;5.23529411764706;2.7856558892175
-0.275862068965517;5.28571428571429;2.83607589573377
-0.275862068965517;5.33613445378151;2.88649593573718
-0.275862068965517;5.38655462184874;2.93691600223827
-0.275862068965517;5.43697478991597;2.98733608980175
-0.275862068965517;5.48739495798319;3.03775619407985
-0.275862068965517;5.53781512605042;3.08817631144807
-0.275862068965517;5.58823529411765;3.1385964395563
-0.275862068965517;5.63865546218487;3.18901657567617
-0.275862068965517;5.6890756302521;3.23943671860839
-0.275862068965517;5.73949579831933;3.28985686660366
-0.275862068965517;5.78991596638655;3.34027701890932
-0.275862068965517;5.84033613445378;3.39069717431916
-0.275862068965517;5.89075630252101;3.44111733241316
-0.275862068965517;5.94117647058824;3.4915374927573
-0.275862068965517;5.99159663865546;3.54195765458411
-0.275862068965517;6.04201680672269;3.59237781778349
-0.275862068965517;6.09243697478992;3.64279798170175
-0.275862068965517;6.14285714285714;3.69321814667983
-0.275862068965517;6.19327731092437;3.74363831206277
-0.275862068965517;6.2436974789916;3.79405847828004
-0.275862068965517;6.29411764705882;3.84447864519317
-0.275862068965517;6.34453781512605;3.89489881175621
-0.275862068965517;6.39495798319328;3.94531897904569
-0.275862068965517;6.4453781512605;3.99573914580324
-0.275862068965517;6.49579831932773;4.04615931372003
-0.275862068965517;6.54621848739496;4.09657948135716
-0.275862068965517;6.59663865546218;4.14699964819918
-0.275862068965517;6.64705882352941;4.19741981690968
-0.275862068965517;6.69747899159664;4.24783998371541
-0.275862068965517;6.74789915966387;4.29826015126757
-0.275862068965517;6.79831932773109;4.3486803199883
-0.275862068965517;6.84873949579832;4.39910048664804
-0.275862068965517;6.89915966386555;4.44952065465986
-0.275862068965517;6.94957983193277;4.49994082424528
-0.275862068965517;7;4.55036099089554
-0.137931034482758;1;0.0874189476658313
-0.137931034482758;1.05042016806723;0.0844752790547428
-0.137931034482758;1.10084033613445;0.0818276879131451
-0.137931034482758;1.15126050420168;0.0794757092727185
-0.137931034482758;1.20168067226891;0.0774102496381923
-0.137931034482758;1.25210084033613;0.0756183270551817
-0.137931034482758;1.30252100840336;0.0740867344952175
-0.137931034482758;1.35294117647059;0.0728044578733415
-0.137931034482758;1.40336134453782;0.071764059837418
-0.137931034482758;1.45378151260504;0.0709624352813712
-0.137931034482758;1.50420168067227;0.0704013593828216
-0.137931034482758;1.5546218487395;0.0700881443247768
-0.137931034482758;1.60504201680672;0.0700365788474031
-0.137931034482758;1.65546218487395;0.0702682105387767
-0.137931034482758;1.70588235294118;0.0708139697766837
-0.137931034482758;1.7563025210084;0.0717161156024227
-0.137931034482758;1.80672268907563;0.0730304803281774
-0.137931034482758;1.85714285714286;0.0748289766260676
-0.137931034482758;1.90756302521008;0.0772022933412465
-0.137931034482758;1.95798319327731;0.0802626372475611
-0.137931034482758;2.00840336134454;0.0841462743929405
-0.137931034482758;2.05882352941176;0.0890154876103754
-0.137931034482758;2.10924369747899;0.0950594063664182
-0.137931034482758;2.15966386554622;0.102493009149164
-0.137931034482758;2.21008403361345;0.111553500841804
-0.137931034482758;2.26050420168067;0.122493309959863
-0.137931034482758;2.3109243697479;0.135569229513422
-0.137931034482758;2.36134453781513;0.151027811473598
-0.137931034482758;2.41176470588235;0.16908799956563
-0.137931034482758;2.46218487394958;0.189922977228909
-0.137931034482758;2.51260504201681;0.2136439870961
-0.137931034482758;2.56302521008403;0.240289058605878
-0.137931034482758;2.61344537815126;0.269818918903604
-0.137931034482758;2.66386554621849;0.302120949834077
-0.137931034482758;2.71428571428571;0.337020338258863
-0.137931034482758;2.76470588235294;0.374296150859097
-0.137931034482758;2.81512605042017;0.413699397652038
-0.137931034482758;2.86554621848739;0.454970324142343
-0.137931034482758;2.91596638655462;0.497852949550267
-0.137931034482758;2.96638655462185;0.542105861433784
-0.137931034482758;3.01680672268908;0.587509154258157
-0.137931034482758;3.0672268907563;0.63386798859707
-0.137931034482758;3.11764705882353;0.681013528903619
-0.137931034482758;3.16806722689076;0.728802061566655
-0.137931034482758;3.21848739495798;0.777112997576701
-0.137931034482758;3.26890756302521;0.825846307766452
-0.137931034482758;3.31932773109244;0.874919777439505
-0.137931034482758;3.36974789915966;0.924266329003328
-0.137931034482758;3.42016806722689;0.973831555454109
-0.137931034482758;3.47058823529412;1.02357153314218
-0.137931034482758;3.52100840336134;1.07345093383683
-0.137931034482758;3.57142857142857;1.12344142690768
-0.137931034482758;3.6218487394958;1.1735203468603
-0.137931034482758;3.67226890756303;1.22366959449043
-0.137931034482758;3.72268907563025;1.27387473846988
-0.137931034482758;3.77310924369748;1.32412428564183
-0.137931034482758;3.82352941176471;1.37440909141864
-0.137931034482758;3.87394957983193;1.42472188527889
-0.137931034482758;3.92436974789916;1.47505689013148
-0.137931034482758;3.97478991596639;1.52540951768799
-0.137931034482758;4.02521008403361;1.57577612520225
-0.137931034482758;4.07563025210084;1.62615382146758
-0.137931034482758;4.12605042016807;1.67654031229586
-0.137931034482758;4.17647058823529;1.72693377758632
-0.137931034482758;4.22689075630252;1.77733277354945
-0.137931034482758;4.27731092436975;1.82773615506104
-0.137931034482758;4.32773109243698;1.87814301395435
-0.137931034482758;4.3781512605042;1.92855263000863
-0.137931034482758;4.42857142857143;1.97896443216301
-0.137931034482758;4.47899159663866;2.02937796756154
-0.137931034482758;4.52941176470588;2.07979287715612
-0.137931034482758;4.57983193277311;2.13020887626175
-0.137931034482758;4.63025210084034;2.18062573914117
-0.137931034482758;4.68067226890756;2.23104328682831
-0.137931034482758;4.73109243697479;2.28146137747389
-0.137931034482758;4.78151260504202;2.33187989855459
-0.137931034482758;4.83193277310924;2.38229876090249
-0.137931034482758;4.88235294117647;2.43271789381354
-0.137931034482758;4.9327731092437;2.48313724117458
-0.137931034482758;4.98319327731092;2.53355675863004
-0.137931034482758;5.03361344537815;2.5839764108667
-0.137931034482758;5.08403361344538;2.63439617000067
-0.137931034482758;5.13445378151261;2.68481601384639
-0.137931034482758;5.18487394957983;2.73523592491644
-0.137931034482758;5.23529411764706;2.78565588916342
-0.137931034482758;5.28571428571429;2.83607589571155
-0.137931034482758;5.33613445378151;2.88649593573777
-0.137931034482758;5.38655462184874;2.93691600222236
-0.137931034482758;5.43697478991597;2.98733608983067
-0.137931034482758;5.48739495798319;3.03775619405743
-0.137931034482758;5.53781512605042;3.08817631146653
-0.137931034482758;5.58823529411765;3.13859643954444
-0.137931034482758;5.63865546218487;3.18901657567937
-0.137931034482758;5.6890756302521;3.23943671856007
-0.137931034482758;5.73949579831933;3.28985686659518
-0.137931034482758;5.78991596638655;3.34027701902609
-0.137931034482758;5.84033613445378;3.39069717438818
-0.137931034482758;5.89075630252101;3.44111733253426
-0.137931034482758;5.94117647058824;3.49153749278091
-0.137931034482758;5.99159663865546;3.54195765446425
-0.137931034482758;6.04201680672269;3.59237781760563
-0.137931034482758;6.09243697478992;3.64279798171565
-0.137931034482758;6.14285714285714;3.6932181464173
-0.137931034482758;6.19327731092437;3.74363831242882
-0.137931034482758;6.2436974789916;3.79405847819728
-0.137931034482758;6.29411764705882;3.84447864467427
-0.137931034482758;6.34453781512605;3.89489881150654
-0.137931034482758;6.39495798319328;3.94531897887798
-0.137931034482758;6.4453781512605;3.99573914569154
-0.137931034482758;6.49579831932773;4.04615931364414
-0.137931034482758;6.54621848739496;4.09657948118749
-0.137931034482758;6.59663865546218;4.14699964885309
-0.137931034482758;6.64705882352941;4.19741981568613
-0.137931034482758;6.69747899159664;4.24783998437131
-0.137931034482758;6.74789915966387;4.29826015305723
-0.137931034482758;6.79831932773109;4.34868031894721
-0.137931034482758;6.84873949579832;4.39910048770873
-0.137931034482758;6.89915966386555;4.44952065476662
-0.137931034482758;6.94957983193277;4.49994082421889
-0.137931034482758;7;4.55036098968196
0;1;0.087672384429422
0;1.05042016806723;0.0846669532502446
0;1.10084033613445;0.0819718454727077
0;1.15126050420168;0.0795835108924533
0;1.20168067226891;0.0774902398161621
0;1.25210084033613;0.07567698361819
0;1.30252100840336;0.0741289779156057
0;1.35294117647059;0.0728340615679078
0;1.40336134453782;0.0717839508052664
0;1.45378151260504;0.0709749024692666
0;1.50420168067227;0.0704081967864194
0;1.5546218487395;0.0700907532476853
0;1.60504201680672;0.0700360460493565
0;1.65546218487395;0.0702653714778401
0;1.70588235294118;0.0708094611677247
0;1.7563025210084;0.0717104191252026
0;1.80672268907563;0.0730239585509355
0;1.85714285714286;0.0748219021027157
0;1.90756302521008;0.0771948718522067
0;1.95798319327731;0.0802550261107359
0;2.00840336134454;0.0841385966665941
0;2.05882352941176;0.0890078428757372
0;2.10924369747899;0.0950518786406522
0;2.15966386554622;0.102485672353161
0;2.21008403361345;0.111546422146253
0;2.26050420168067;0.122486551274926
0;2.3109243697479;0.135562847385395
0;2.36134453781513;0.15102185572014
0;2.41176470588235;0.169082511098631
0;2.46218487394958;0.189917985635624
0;2.51260504201681;0.21363950860976
0;2.56302521008403;0.240285095029054
0;2.61344537815126;0.269815457830489
0;2.66386554621849;0.302117966208149
0;2.71428571428571;0.33701779699385
0;2.76470588235294;0.374294010049351
0;2.81512605042017;0.413697611851906
0;2.86554621848739;0.454968847285586
0;2.91596638655462;0.497851737250725
0;2.96638655462185;0.542104872578324
0;3.01680672268908;0.587508351936153
0;3.0672268907563;0.633867340487133
0;3.11764705882353;0.681013007262803
0;3.16806722689076;0.728801642960606
0;3.21848739495798;0.777112662463038
0;3.26890756302521;0.825846040014693
0;3.31932773109244;0.874919563844788
0;3.36974789915966;0.92426615882639
0;3.42016806722689;0.973831420005123
0;3.47058823529412;1.0235714254221
0;3.52100840336134;1.07345084822263
0;3.57142857142857;1.12344135890122
0;3.6218487394958;1.17352029285863
0;3.67226890756303;1.22366955162413
0;3.72268907563025;1.27387470445082
0;3.77310924369748;1.32412425865264
0;3.82352941176471;1.37440907000896
0;3.87394957983193;1.42472186829668
0;3.92436974789916;1.47505687666069
0;3.97478991596639;1.52540950700541
0;4.02521008403361;1.57577611673054
0;4.07563025210084;1.62615381474954
0;4.12605042016807;1.67654030697318
0;4.17647058823529;1.72693377336454
0;4.22689075630252;1.77733277019696
0;4.27731092436975;1.82773615240286
0;4.32773109243698;1.87814301184142
0;4.3781512605042;1.92855262834507
0;4.42857142857143;1.97896443084679
0;4.47899159663866;2.02937796651555
0;4.52941176470588;2.07979287632916
0;4.57983193277311;2.13020887559678
0;4.63025210084034;2.18062573861458
0;4.68067226890756;2.23104328642276
0;4.73109243697479;2.28146137715307
0;4.78151260504202;2.33187989830581
0;4.83193277310924;2.38229876070323
0;4.88235294117647;2.43271789364435
0;4.9327731092437;2.48313724105489
0;4.98319327731092;2.53355675852845
0;5.03361344537815;2.58397641078335
0;5.08403361344538;2.63439616994344
0;5.13445378151261;2.68481601383237
0;5.18487394957983;2.73523592484519
0;5.23529411764706;2.78565588915886
0;5.28571428571429;2.83607589570828
0;5.33613445378151;2.88649593565994
0;5.38655462184874;2.93691600224308
0;5.43697478991597;2.98733608979066
0;5.48739495798319;3.03775619398367
0;5.53781512605042;3.08817631145711
0;5.58823529411765;3.13859643939643
0;5.63865546218487;3.18901657573583
0;5.6890756302521;3.23943671862304
0;5.73949579831933;3.28985686661356
0;5.78991596638655;3.3402770190411
0;5.84033613445378;3.390697174582
0;5.89075630252101;3.44111733255151
0;5.94117647058824;3.49153749256847
0;5.99159663865546;3.54195765451088
0;6.04201680672269;3.59237781775682
0;6.09243697478992;3.64279798158442
0;6.14285714285714;3.69321814666682
0;6.19327731092437;3.74363831220007
0;6.2436974789916;3.79405847842739
0;6.29411764705882;3.84447864466017
0;6.34453781512605;3.89489881167475
0;6.39495798319328;3.9453189785221
0;6.4453781512605;3.99573914590844
0;6.49579831932773;4.04615931322502
0;6.54621848739496;4.09657948087482
0;6.59663865546218;4.14699964869399
0;6.64705882352941;4.19741981689589
0;6.69747899159664;4.24783998460247
0;6.74789915966387;4.29826015160932
0;6.79831932773109;4.34868032040052
0;6.84873949579832;4.39910048870849
0;6.89915966386555;4.44952065483239
0;6.94957983193277;4.49994082404895
0;7;4.55036099098846

==> img/DataCSV/Magnitude_Resolvent.csv <==
;;;;;;
;x;y;c;;;
;-4;1;0.0809756457638071;;;
;-4;1.05042016806723;0.0794563180571456;;;
;-4;1.10084033613445;0.0779684196323942;;;
;-4;1.15126050420168;0.0765450171091293;;;
;-4;1.20168067226891;0.0752144232285077;;;
;-4;1.25210084033613;0.0739996777029772;;;
;-4;1.30252100840336;0.0729191636093317;;;
;-4;1.35294117647059;0.071987958299391;;;
;-4;1.40336134453782;0.0712194801493827;;;
;-4;1.45378151260504;0.0706271264691488;;;
;-4;1.50420168067227;0.0702257937783517;;;
;-4;1.5546218487395;0.0700333279414526;;;
;-4;1.60504201680672;0.070072022083062;;;
;-4;1.65546218487395;0.0703702761840163;;;
;-4;1.70588235294118;0.070964493042104;;;
;-4;1.7563025210084;0.071901244084816;;;
;-4;1.80672268907563;0.0732397063096738;;;
;-4;1.85714285714286;0.0750543407913795;;;
;-4;1.90756302521008;0.0774377393600287;;;
;-4;1.95798319327731;0.0805034967306804;;;
;-4;2.00840336134454;0.0843888631178415;;;
;-4;2.05882352941176;0.089256796385612;;;
;-4;2.10924369747899;0.0952968728971861;;;
;-4;2.15966386554622;0.102724360247129;;;
;-4;2.21008403361345;0.111776656772417;;;
;-4;2.26050420168067;0.122706344032251;;;
;-4;2.3109243697479;0.135770375615437;;;
;-4;2.36134453781513;0.151215509864171;;;
;-4;2.41176470588235;0.169260967312843;;;
;-4;2.46218487394958;0.190080285640008;;;
;-4;2.51260504201681;0.213785126495926;;;
;-4;2.56302521008403;0.240413972887461;;;
;-4;2.61344537815126;0.269927998975722;;;
;-4;2.66386554621849;0.302214984878476;;;
;-4;2.71428571428571;0.337100433384228;;;
;-4;2.76470588235294;0.374363626102992;;;
;-4;2.81512605042017;0.41375568473352;;;
;-4;2.86554621848739;0.455016874469529;;;
;-4;2.91596638655462;0.497891161720047;;;
;-4;2.96638655462185;0.542137031012226;;;
;-4;3.01680672268908;0.587534444452267;;;
;-4;3.0672268907563;0.633888418042876;;;
;-4;3.11764705882353;0.681029971978774;;;
;-4;3.16806722689076;0.728815256885956;;;
;-4;3.21848739495798;0.777123561107289;;;
;-4;3.26890756302521;0.825854747937594;;;
;-4;3.31932773109244;0.874926510481479;;;
;-4;3.36974789915966;0.924271693435714;;;
;-4;3.42016806722689;0.973835825156824;;;
;-4;3.47058823529412;1.02357492877868;;;
;-4;3.52100840336134;1.07345363260194;;;
;-4;3.57142857142857;1.12344357071775;;;
;-4;3.6218487394958;1.17352204913674;;;
;-4;3.67226890756303;1.22367094573114;;;
;-4;3.72268907563025;1.27387581078664;;;
;-4;3.77310924369748;1.32412513643786;;;
;-4;3.82352941176471;1.374409766345;;;
;-4;3.87394957983193;1.42472242062126;;;
;-4;3.92436974789916;1.47505731471476;;;
;-4;3.97478991596639;1.52540985439739;;;
;-4;4.02521008403361;1.57577639220963;;;
;-4;4.07563025210084;1.626154033193;;;
;-4;4.12605042016807;1.67654048017778;;;
;-4;4.17647058823529;1.72693391069403;;;
;-4;4.22689075630252;1.7773328790892;;;
;-4;4.27731092436975;1.82773623873873;;;
;-4;4.32773109243698;1.87814308029251;;;
;-4;4.3781512605042;1.92855268261002;;;
;-4;4.42857142857143;1.97896447387396;;;
;-4;4.47899159663866;2.02937800062943;;;
;-4;4.52941176470588;2.07979290337044;;;
;-4;4.57983193277311;2.13020889704078;;;
;-4;4.63025210084034;2.18062575561128;;;
;-4;4.68067226890756;2.23104329991626;;;
;-4;4.73109243697479;2.28146138783744;;;
;-4;4.78151260504202;2.33187990677633;;;
;-4;4.83193277310924;2.38229876741469;;;
;-4;4.88235294117647;2.43271789896335;;;
;-4;4.9327731092437;2.48313724529962;;;
;-4;4.98319327731092;2.53355676185797;;;
;-4;5.03361344537815;2.58397641342812;;;
;-4;5.08403361344538;2.63439617204121;;;
;-4;5.13445378151261;2.68481601551145;;;
;-4;5.18487394957983;2.73523592619195;;;
;-4;5.23529411764706;2.78565589019574;;;
;-4;5.28571428571429;2.83607589659234;;;
;-4;5.33613445378151;2.88649593632137;;;
;-4;5.38655462184874;2.93691600270655;;;
;-4;5.43697478991597;2.98733609019543;;;
;-4;5.48739495798319;3.03775619434562;;;
;-4;5.53781512605042;3.08817631178313;;;
;-4;5.58823529411765;3.13859643973864;;;
;-4;5.63865546218487;3.18901657591299;;;
;-4;5.6890756302521;3.23943671871409;;;
;-4;5.73949579831933;3.28985686685091;;;
;-4;5.78991596638655;3.34027701895966;;;
;-4;5.84033613445378;3.39069717437582;;;
;-4;5.89075630252101;3.44111733245093;;;
;-4;5.94117647058824;3.49153749246043;;;
;-4;5.99159663865546;3.54195765463678;;;
;-4;6.04201680672269;3.59237781750721;;;
;-4;6.09243697478992;3.64279798165161;;;
;-4;6.14285714285714;3.69321814624751;;;
;-4;6.19327731092437;3.74363831238043;;;
;-4;6.2436974789916;3.79405847877438;;;
;-4;6.29411764705882;3.8444786446385;;;
;-4;6.34453781512605;3.89489881205131;;;
;-4;6.39495798319328;3.94531897825228;;;
;-4;6.4453781512605;3.99573914610732;;;
;-4;6.49579831932773;4.04615931377357;;;
;-4;6.54621848739496;4.09657948080675;;;
;-4;6.59663865546218;4.14699964809921;;;
;-4;6.64705882352941;4.19741981576482;;;
;-4;6.69747899159664;4.24783998428255;;;
;-4;6.74789915966387;4.29826015118646;;;
;-4;6.79831932773109;4.3486803198268;;;
;-4;6.84873949579832;4.39910048827474;;;
;-4;6.89915966386555;4.44952065636189;;;
;-4;6.94957983193277;4.49994082771645;;;
;-4;7;4.5503609919632;;;
;-3.86206896551724;1;0.081174915354436;;;
;-3.86206896551724;1.05042016806723;0.0796166934903363;;;
;-3.86206896551724;1.10084033613445;0.0780950498024344;;;
;-3.86206896551724;1.15126050420168;0.0766431524531169;;;
;-3.86206896551724;1.20168067226891;0.0752890318650451;;;
;-3.86206896551724;1.25210084033613;0.0740552016979014;;;
;-3.86206896551724;1.30252100840336;0.0729594135273594;;;
;-3.86206896551724;1.35294117647059;0.0720161118572226;;;
;-3.86206896551724;1.40336134453782;0.071238140542219;;;
;-3.86206896551724;1.45378151260504;0.0706384030918083;;;
;-3.86206896551724;1.50420168067227;0.0702313826479542;;;
;-3.86206896551724;1.5546218487395;0.0700345825067316;;;
;-3.86206896551724;1.60504201680672;0.0700700132107527;;;
;-3.86206896551724;1.65546218487395;0.0703658431184476;;;
;-3.86206896551724;1.70588235294118;0.0709582872137214;;;
;-3.86206896551724;1.7563025210084;0.0718937668746494;;;
;-3.86206896551724;1.80672268907563;0.0732313413130265;;;
;-3.86206896551724;1.85714285714286;0.0750453809513281;;;
;-3.86206896551724;1.90756302521008;0.0774284093788842;;;
;-3.86206896551724;1.95798319327731;0.0804939712385296;;;
;-3.86206896551724;2.00840336134454;0.08437928109895;;;
;-3.86206896551724;2.05882352941176;0.0892472723333937;;;
;-3.86206896551724;2.10924369747899;0.0952875051010852;;;
;-3.86206896551724;2.15966386554622;0.102715236534838;;;
;-3.86206896551724;2.21008403361345;0.111767857960615;;;
;-3.86206896551724;2.26050420168067;0.122697945309432;;;
;-3.86206896551724;2.3109243697479;0.135762446107368;;;
;-3.86206896551724;2.36134453781513;0.151208110740624;;;
;-3.86206896551724;2.41176470588235;0.16925414895366;;;
;-3.86206896551724;2.46218487394958;0.190074084545132;;;
;-3.86206896551724;2.51260504201681;0.213779562705366;;;
;-3.86206896551724;2.56302521008403;0.240409048599943;;;
;-3.86206896551724;2.61344537815126;0.269923698792258;;;
;-3.86206896551724;2.66386554621849;0.302211277711737;;;
;-3.86206896551724;2.71428571428571;0.337097275696698;;;
;-3.86206896551724;2.76470588235294;0.374360965882673;;;
;-3.86206896551724;2.81512605042017;0.413753465561092;;;
;-3.86206896551724;2.86554621848739;0.455015039143745;;;
;-3.86206896551724;2.91596638655462;0.497889655115531;;;
;-3.86206896551724;2.96638655462185;0.542135802061384;;;
;-3.86206896551724;3.01680672268908;0.587533447301508;;;
;-3.86206896551724;3.0672268907563;0.633887612535703;;;
;-3.86206896551724;3.11764705882353;0.681029323643664;;;
;-3.86206896551724;3.16806722689076;0.728814736603543;;;
;-3.86206896551724;3.21848739495798;0.777123144592429;;;
;-3.86206896551724;3.26890756302521;0.825854415144414;;;
;-3.86206896551724;3.31932773109244;0.874926244998276;;;
;-3.86206896551724;3.36974789915966;0.924271481916491;;;
;-3.86206896551724;3.42016806722689;0.973835656801425;;;
;-3.86206896551724;3.47058823529412;1.02357479488819;;;
;-3.86206896551724;3.52100840336134;1.07345352618956;;;
;-3.86206896551724;3.57142857142857;1.12344348618735;;;
;-3.86206896551724;3.6218487394958;1.17352198201534;;;
;-3.86206896551724;3.67226890756303;1.22367089245263;;;
;-3.86206896551724;3.72268907563025;1.27387576850615;;;
;-3.86206896551724;3.77310924369748;1.32412510289246;;;
;-3.86206896551724;3.82352941176471;1.37440973973278;;;
;-3.86206896551724;3.87394957983193;1.42472239951518;;;
;-3.86206896551724;3.92436974789916;1.47505729797226;;;
;-3.86206896551724;3.97478991596639;1.5254098411193;;;
;-3.86206896551724;4.02521008403361;1.57577638168158;;;
;-3.86206896551724;4.07563025210084;1.62615402484463;;;
;-3.86206896551724;4.12605042016807;1.67654047355785;;;
;-3.86206896551724;4.17647058823529;1.72693390544385;;;
;-3.86206896551724;4.22689075630252;1.77733287492486;;;
;-3.86206896551724;4.27731092436975;1.82773623544053;;;
;-3.86206896551724;4.32773109243698;1.87814307767685;;;
;-3.86206896551724;4.3781512605042;1.92855268053902;;;
;-3.86206896551724;4.42857142857143;1.97896447221769;;;
;-3.86206896551724;4.47899159663866;2.02937799932796;;;
;-3.86206896551724;4.52941176470588;2.07979290233918;;;
;-3.86206896551724;4.57983193277311;2.13020889622153;;;
;-3.86206896551724;4.63025210084034;2.18062575497147;;;
;-3.86206896551724;4.68067226890756;2.23104329938718;;;
;-3.86206896551724;4.73109243697479;2.28146138742757;;;
;-3.86206896551724;4.78151260504202;2.33187990645632;;;
;-3.86206896551724;4.83193277310924;2.38229876716662;;;
;-3.86206896551724;4.88235294117647;2.43271789874234;;;
;-3.86206896551724;4.9327731092437;2.4831372451227;;;
;-3.86206896551724;4.98319327731092;2.53355676172007;;;
;-3.86206896551724;5.03361344537815;2.58397641333608;;;
;-3.86206896551724;5.08403361344538;2.63439617195083;;;
;-3.86206896551724;5.13445378151261;2.68481601544715;;;
;-3.86206896551724;5.18487394957983;2.73523592613022;;;
;-3.86206896551724;5.23529411764706;2.78565589019768;;;
;-3.86206896551724;5.28571428571429;2.83607589651872;;;
;-3.86206896551724;5.33613445378151;2.88649593633654;;;
;-3.86206896551724;5.38655462184874;2.93691600268635;;;
;-3.86206896551724;5.43697478991597;2.98733609018138;;;
;-3.86206896551724;5.48739495798319;3.03775619436379;;;
;-3.86206896551724;5.53781512605042;3.08817631169926;;;
;-3.86206896551724;5.58823529411765;3.1385964396756;;;
;-3.86206896551724;5.63865546218487;3.18901657588376;;;
;-3.86206896551724;5.6890756302521;3.23943671869637;;;
;-3.86206896551724;5.73949579831933;3.28985686678819;;;
;-3.86206896551724;5.78991596638655;3.34027701912264;;;
;-3.86206896551724;5.84033613445378;3.3906971744765;;;
;-3.86206896551724;5.89075630252101;3.44111733273927;;;
;-3.86206896551724;5.94117647058824;3.49153749283593;;;
;-3.86206896551724;5.99159663865546;3.54195765469126;;;
;-3.86206896551724;6.04201680672269;3.59237781773147;;;
;-3.86206896551724;6.09243697478992;3.64279798200154;;;
;-3.86206896551724;6.14285714285714;3.69321814696821;;;
;-3.86206896551724;6.19327731092437;3.74363831208904;;;
;-3.86206896551724;6.2436974789916;3.79405847832692;;;
;-3.86206896551724;6.29411764705882;3.84447864496542;;;
;-3.86206896551724;6.34453781512605;3.89489881185019;;;
;-3.86206896551724;6.39495798319328;3.9453189787759;;;
;-3.86206896551724;6.4453781512605;3.99573914546151;;;
;-3.86206896551724;6.49579831932773;4.04615931380323;;;
;-3.86206896551724;6.54621848739496;4.09657948099478;;;
;-3.86206896551724;6.59663865546218;4.14699964871215;;;
;-3.86206896551724;6.64705882352941;4.19741981708297;;;
;-3.86206896551724;6.69747899159664;4.24783998479716;;;
;-3.86206896551724;6.74789915966387;4.2982601512894;;;
;-3.86206896551724;6.79831932773109;4.34868032086013;;;
;-3.86206896551724;6.84873949579832;4.39910048648067;;;
;-3.86206896551724;6.89915966386555;4.44952065743991;;;
;-3.86206896551724;6.94957983193277;4.49994082416677;;;
;-3.86206896551724;7;4.55036099177173;;;
;-3.72413793103448;1;0.0813767983393594;;;
;-3.72413793103448;1.05042016806723;0.0797787904560581;;;
;-3.72413793103448;1.10084033613445;0.0782227772883625;;;
;-3.72413793103448;1.15126050420168;0.0767419710139701;;;
;-3.72413793103448;1.20168067226891;0.0753640616652043;;;
;-3.72413793103448;1.25210084033613;0.0741109873347607;;;
;-3.72413793103448;1.30252100840336;0.0729998309211954;;;
;-3.72413793103448;1.35294117647059;0.0720443788094466;;;
;-3.72413793103448;1.40336134453782;0.0712568843519154;;;
;-3.72413793103448;1.45378151260504;0.0706497475494185;;;
;-3.72413793103448;1.50420168067227;0.0702370323008424;;;
;-3.72413793103448;1.5546218487395;0.0700358957223051;;;
;-3.72413793103448;1.60504201680672;0.0700680635069444;;;
;-3.72413793103448;1.65546218487395;0.0703614709702242;;;
;-3.72413793103448;1.70588235294118;0.0709521444206204;;;
;-3.72413793103448;1.7563025210084;0.0718863546951022;;;
;-3.72413793103448;1.80672268907563;0.0732230429645542;;;
;-3.72413793103448;1.85714285714286;0.0750364888854594;;;
;-3.72413793103448;1.90756302521008;0.0774191477707905;;;
;-3.72413793103448;1.95798319327731;0.0804845141923921;;;
;-3.72413793103448;2.00840336134454;0.0843697670872614;;;
;-3.72413793103448;2.05882352941176;0.0892378153519418;;;
;-3.72413793103448;2.10924369747899;0.095278202951097;;;
;-3.72413793103448;2.15966386554622;0.102706176560295;;;
;-3.72413793103448;2.21008403361345;0.111759120499166;;;
;-3.72413793103448;2.26050420168067;0.122689605080249;;;
;-3.72413793103448;2.3109243697479;0.135754571790191;;;
;-3.72413793103448;2.36134453781513;0.151200763101665;;;
;-3.72413793103448;2.41176470588235;0.169247378035483;;;
;-3.72413793103448;2.46218487394958;0.19006792660075;;;
;-3.72413793103448;2.51260504201681;0.213774037638473;;;
;-3.72413793103448;2.56302521008403;0.240404158594438;;;
;-3.72413793103448;2.61344537815126;0.269919428554645;;;
;-3.72413793103448;2.66386554621849;0.302207596369353;;;
;-3.72413793103448;2.71428571428571;0.337094140012539;;;
;-3.72413793103448;2.76470588235294;0.374358324204341;;;
;-3.72413793103448;2.81512605042017;0.413751261860578;;;
;-3.72413793103448;2.86554621848739;0.455013216616022;;;
;-3.72413793103448;2.91596638655462;0.497888159019307;;;
;-3.72413793103448;2.96638655462185;0.542134581683438;;;
;-3.72413793103448;3.01680672268908;0.587532457107831;;;
;-3.72413793103448;3.0672268907563;0.633886812648874;;;
;-3.72413793103448;3.11764705882353;0.681028679832976;;;
;-3.72413793103448;3.16806722689076;0.728814219952966;;;
;-3.72413793103448;3.21848739495798;0.777122730984174;;;
;-3.72413793103448;3.26890756302521;0.825854084673737;;;
;-3.72413793103448;3.31932773109244;0.874925981368624;;;
;-3.72413793103448;3.36974789915966;0.924271271874103;;;
;-3.72413793103448;3.42016806722689;0.973835489622355;;;
;-3.72413793103448;3.47058823529412;1.02357466193276;;;
;-3.72413793103448;3.52100840336134;1.0734534205181;;;
;-3.72413793103448;3.57142857142857;1.12344340224637;;;
;-3.72413793103448;3.6218487394958;1.17352191536317;;;
;-3.72413793103448;3.67226890756303;1.22367083954416;;;
;-3.72413793103448;3.72268907563025;1.27387572651962;;;
;-3.72413793103448;3.77310924369748;1.32412506957648;;;
;-3.72413793103448;3.82352941176471;1.37440971330447;;;
;-3.72413793103448;3.87394957983193;1.42472237855128;;;
;-3.72413793103448;3.92436974789916;1.47505728134591;;;
;-3.72413793103448;3.97478991596639;1.52540982793577;;;
;-3.72413793103448;4.02521008403361;1.57577637122542;;;
;-3.72413793103448;4.07563025210084;1.62615401655356;;;
;-3.72413793103448;4.12605042016807;1.67654046698475;;;
;-3.72413793103448;4.17647058823529;1.72693390023558;;;
;-3.72413793103448;4.22689075630252;1.7773328707923;;;
;-3.72413793103448;4.27731092436975;1.82773623216237;;;
;-3.72413793103448;4.32773109243698;1.87814307507803;;;
;-3.72413793103448;4.3781512605042;1.92855267847883;;;
;-3.72413793103448;4.42857142857143;1.97896447059236;;;
;-3.72413793103448;4.47899159663866;2.02937799803053;;;
;-3.72413793103448;4.52941176470588;2.07979290131509;;;
;-3.72413793103448;4.57983193277311;2.13020889540907;;;
;-3.72413793103448;4.63025210084034;2.18062575432503;;;
;-3.72413793103448;4.68067226890756;2.23104329888507;;;
;-3.72413793103448;4.73109243697479;2.28146138703652;;;
;-3.72413793103448;4.78151260504202;2.33187990612202;;;
;-3.72413793103448;4.83193277310924;2.38229876690539;;;
;-3.72413793103448;4.88235294117647;2.43271789856528;;;
;-3.72413793103448;4.9327731092437;2.48313724495298;;;
;-3.72413793103448;4.98319327731092;2.53355676159011;;;
;-3.72413793103448;5.03361344537815;2.58397641324464;;;
;-3.72413793103448;5.08403361344538;2.63439617188588;;;
;-3.72413793103448;5.13445378151261;2.68481601532714;;;
;-3.72413793103448;5.18487394957983;2.73523592607345;;;
;-3.72413793103448;5.23529411764706;2.7856558900987;;;
;-3.72413793103448;5.28571428571429;2.83607589649844;;;
;-3.72413793103448;5.33613445378151;2.88649593625238;;;
;-3.72413793103448;5.38655462184874;2.93691600271696;;;
;-3.72413793103448;5.43697478991597;2.98733609017645;;;
;-3.72413793103448;5.48739495798319;3.03775619435924;;;
;-3.72413793103448;5.53781512605042;3.0881763116705;;;
;-3.72413793103448;5.58823529411765;3.13859643969234;;;
;-3.72413793103448;5.63865546218487;3.18901657585953;;;
;-3.72413793103448;5.6890756302521;3.23943671872208;;;
;-3.72413793103448;5.73949579831933;3.2898568667628;;;
;-3.72413793103448;5.78991596638655;3.34027701901053;;;
;-3.72413793103448;5.84033613445378;3.39069717443355;;;
;-3.72413793103448;5.89075630252101;3.44111733261462;;;
;-3.72413793103448;5.94117647058824;3.49153749284897;;;
;-3.72413793103448;5.99159663865546;3.54195765460635;;;
;-3.72413793103448;6.04201680672269;3.59237781777083;;;
;-3.72413793103448;6.09243697478992;3.64279798173835;;;
;-3.72413793103448;6.14285714285714;3.69321814658165;;;
;-3.72413793103448;6.19327731092437;3.74363831206216;;;
;-3.72413793103448;6.2436974789916;3.79405847839063;;;
;-3.72413793103448;6.29411764705882;3.8444786443994;;;
;-3.72413793103448;6.34453781512605;3.89489881183083;;;
;-3.72413793103448;6.39495798319328;3.94531897900672;;;
;-3.72413793103448;6.4453781512605;3.99573914611477;;;
;-3.72413793103448;6.49579831932773;4.04615931316986;;;
;-3.72413793103448;6.54621848739496;4.09657948109379;;;
;-3.72413793103448;6.59663865546218;4.14699964911539;;;
;-3.72413793103448;6.64705882352941;4.19741981611894;;;
;-3.72413793103448;6.69747899159664;4.24783998540241;;;
;-3.72413793103448;6.74789915966387;4.29826015268628;;;
;-3.72413793103448;6.79831932773109;4.34868031929215;;;
;-3.72413793103448;6.84873949579832;4.39910048726821;;;
;-3.72413793103448;6.89915966386555;4.44952065461506;;;
;-3.72413793103448;6.94957983193277;4.49994082372967;;;
;-3.72413793103448;7;4.55036099302517;;;
;-3.58620689655172;1;0.0815812831706647;;;
;-3.58620689655172;1.05042016806723;0.0799425887280739;;;
;-3.58620689655172;1.10084033613445;0.0783515813023657;;;
;-3.58620689655172;1.15126050420168;0.0768414552650897;;;
;-3.58620689655172;1.20168067226891;0.0754394993977651;;;
;-3.58620689655172;1.25210084033613;0.0741670252827248;;;
;-3.58620689655172;1.30252100840336;0.0730404094734679;;;
;-3.58620689655172;1.35294117647059;0.0720727549713372;;;
;-3.58620689655172;1.40336134453782;0.0712757088350589;;;
;-3.58620689655172;1.45378151260504;0.0706611580540016;;;
;-3.58620689655172;1.50420168067227;0.0702427415792996;;;
;-3.58620689655172;1.5546218487395;0.0700372668456632;;;
;-3.58620689655172;1.60504201680672;0.0700661725015218;;;
;-3.58620689655172;1.65546218487395;0.0703571594465718;;;
;-3.58620689655172;1.70588235294118;0.0709460644840652;;;
;-3.58620689655172;1.7563025210084;0.0718790074399498;;;
;-3.58620689655172;1.80672268907563;0.073214811203301;;;
;-3.58620689655172;1.85714285714286;0.0750276645609808;;;
;-3.58620689655172;1.90756302521008;0.0774099545201263;;;
;-3.58620689655172;1.95798319327731;0.0804751255868934;;;
;-3.58620689655172;2.00840336134454;0.0843603210832843;;;
;-3.58620689655172;2.05882352941176;0.0892284254451852;;;
;-3.58620689655172;2.10924369747899;0.0952689664527664;;;
;-3.58620689655172;2.15966386554622;0.10269718032998;;;
;-3.58620689655172;2.21008403361345;0.111750444394598;;;
;-3.58620689655172;2.26050420168067;0.122681323351071;;;
;-3.58620689655172;2.3109243697479;0.135746752669775;;;
;-3.58620689655172;2.36134453781513;0.151193466952362;;;
;-3.58620689655172;2.41176470588235;0.169240654562606;;;
;-3.58620689655172;2.46218487394958;0.190061811810551;;;
;-3.58620689655172;2.51260504201681;0.213768551298228;;;
;-3.58620689655172;2.56302521008403;0.240399302873007;;;
;-3.58620689655172;2.61344537815126;0.269915188264775;;;
;-3.58620689655172;2.66386554621849;0.302203940852199;;;
;-3.58620689655172;2.71428571428571;0.337091026331992;;;
;-3.58620689655172;2.76470588235294;0.374355701068617;;;
;-3.58620689655172;2.81512605042017;0.413749073631819;;;
;-3.58620689655172;2.86554621848739;0.455011406887224;;;
;-3.58620689655172;2.91596638655462;0.497886673431261;;;
;-3.58620689655172;2.96638655462185;0.542133369878726;;;
;-3.58620689655172;3.01680672268908;0.587531473870588;;;
;-3.58620689655172;3.0672268907563;0.633886018382353;;;
;-3.58620689655172;3.11764705882353;0.681028040546515;;;
;-3.58620689655172;3.16806722689076;0.728813706931964;;;
;-3.58620689655172;3.21848739495798;0.777122320283053;;;
;-3.58620689655172;3.26890756302521;0.825853756525979;;;
;-3.58620689655172;3.31932773109244;0.874925719592142;;;
;-3.58620689655172;3.36974789915966;0.924271063307293;;;
;-3.58620689655172;3.42016806722689;0.973835323618125;;;
;-3.58620689655172;3.47058823529412;1.02357452991122;;;
;-3.58620689655172;3.52100840336134;1.07345331559218;;;
;-3.58620689655172;3.57142857142857;1.12344331889601;;;
;-3.58620689655172;3.6218487394958;1.17352184917918;;;
;-3.58620689655172;3.67226890756303;1.2236707870081;;;
;-3.58620689655172;3.72268907563025;1.27387568482887;;;
;-3.58620689655172;3.77310924369748;1.32412503649954;;;
;-3.58620689655172;3.82352941176471;1.37440968706471;;;
;-3.58620689655172;3.87394957983193;1.42472235773716;;;
;-3.58620689655172;3.92436974789916;1.47505726483902;;;
;-3.58620689655172;3.97478991596639;1.52540981484741;;;
;-3.58620689655172;4.02521008403361;1.57577636084353;;;
;-3.58620689655172;4.07563025210084;1.62615400832181;;;
;-3.58620689655172;4.12605042016807;1.67654046045612;;;
;-3.58620689655172;4.17647058823529;1.72693389506072;;;
;-3.58620689655172;4.22689075630252;1.7773328666929;;;
;-3.58620689655172;4.27731092436975;1.82773622890984;;;
;-3.58620689655172;4.32773109243698;1.8781430724991;;;
;-3.58620689655172;4.3781512605042;1.92855267644047;;;
;-3.58620689655172;4.42857142857143;1.97896446897209;;;
;-3.58620689655172;4.47899159663866;2.0293779967422;;;
;-3.58620689655172;4.52941176470588;2.07979290029639;;;
;-3.58620689655172;4.57983193277311;2.13020889460291;;;
;-3.58620689655172;4.63025210084034;2.18062575367765;;;
;-3.58620689655172;4.68067226890756;2.23104329838264;;;
;-3.58620689655172;4.73109243697479;2.28146138663124;;;
;-3.58620689655172;4.78151260504202;2.33187990580967;;;
;-3.58620689655172;4.83193277310924;2.38229876666589;;;
;-3.58620689655172;4.88235294117647;2.43271789835173;;;
;-3.58620689655172;4.9327731092437;2.48313724478548;;;
;-3.58620689655172;4.98319327731092;2.53355676148259;;;
;-3.58620689655172;5.03361344537815;2.58397641312022;;;
;-3.58620689655172;5.08403361344538;2.63439617177903;;;
;-3.58620689655172;5.13445378151261;2.68481601529455;;;
;-3.58620689655172;5.18487394957983;2.73523592602881;;;
;-3.58620689655172;5.23529411764706;2.78565589012553;;;
;-3.58620689655172;5.28571428571429;2.83607589648887;;;
;-3.58620689655172;5.33613445378151;2.88649593624081;;;
;-3.58620689655172;5.38655462184874;2.93691600271715;;;
;-3.58620689655172;5.43697478991597;2.98733609008711;;;
;-3.58620689655172;5.48739495798319;3.03775619437121;;;
;-3.58620689655172;5.53781512605042;3.08817631171609;;;
;-3.58620689655172;5.58823529411765;3.13859643970952;;;
;-3.58620689655172;5.63865546218487;3.18901657592144;;;
;-3.58620689655172;5.6890756302521;3.2394367186828;;;
;-3.58620689655172;5.73949579831933;3.28985686688725;;;
;-3.58620689655172;5.78991596638655;3.3402770187757;;;
;-3.58620689655172;5.84033613445378;3.3906971744172;;;
;-3.58620689655172;5.89075630252101;3.44111733258839;;;
;-3.58620689655172;5.94117647058824;3.49153749267073;;;
;-3.58620689655172;5.99159663865546;3.54195765476003;;;
;-3.58620689655172;6.04201680672269;3.59237781774937;;;
;-3.58620689655172;6.09243697478992;3.64279798165319;;;
;-3.58620689655172;6.14285714285714;3.69321814677011;;;
;-3.58620689655172;6.19327731092437;3.74363831203249;;;
;-3.58620689655172;6.2436974789916;3.7940584783575;;;
;-3.58620689655172;6.29411764705882;3.84447864447443;;;
;-3.58620689655172;6.34453781512605;3.89489881179876;;;
;-3.58620689655172;6.39495798319328;3.94531897873424;;;
;-3.58620689655172;6.4453781512605;3.99573914599757;;;
;-3.58620689655172;6.49579831932773;4.04615931373728;;;
;-3.58620689655172;6.54621848739496;4.09657948165684;;;
;-3.58620689655172;6.59663865546218;4.1469996481437;;;
;-3.58620689655172;6.64705882352941;4.19741981660056;;;
;-3.58620689655172;6.69747899159664;4.24783998521753;;;
;-3.58620689655172;6.74789915966387;4.29826015158948;;;
;-3.58620689655172;6.79831932773109;4.34868032000536;;;
;-3.58620689655172;6.84873949579832;4.39910048729291;;;
;-3.58620689655172;6.89915966386555;4.44952065606961;;;
;-3.58620689655172;6.94957983193277;4.49994082408325;;;
;-3.58620689655172;7;4.55036099342114;;;
;-3.44827586206897;1;0.0817883549827624;;;
;-3.44827586206897;1.05042016806723;0.0801080657278427;;;
;-3.44827586206897;1.10084033613445;0.0784814395616375;;;
;-3.44827586206897;1.15126050420168;0.0769415868140054;;;
;-3.44827586206897;1.20168067226891;0.0755153313673424;;;
;-3.44827586206897;1.25210084033613;0.0742233059764704;;;
;-3.44827586206897;1.30252100840336;0.0730811427526355;;;
;-3.44827586206897;1.35294117647059;0.0721012361031536;;;
;-3.44827586206897;1.40336134453782;0.0712946112215793;;;
;-3.44827586206897;1.45378151260504;0.0706726328045707;;;
;-3.44827586206897;1.50420168067227;0.0702485093192236;;;
;-3.44827586206897;1.5546218487395;0.0700386951313121;;;
;-3.44827586206897;1.60504201680672;0.0700643397230984;;;
;-3.44827586206897;1.65546218487395;0.0703529082541227;;;
;-3.44827586206897;1.70588235294118;0.0709400472251204;;;
;-3.44827586206897;1.7563025210084;0.071871725002795;;;
;-3.44827586206897;1.80672268907563;0.0732066459684483;;;
;-3.44827586206897;1.85714285714286;0.0750189079451214;;;
;-3.44827586206897;1.90756302521008;0.0774008296111289;;;
;-3.44827586206897;1.95798319327731;0.0804658054165553;;;
;-3.44827586206897;2.00840336134454;0.0843509430876796;;;
;-3.44827586206897;2.05882352941176;0.0892191026169978;;;
;-3.44827586206897;2.10924369747899;0.0952597956117636;;;
;-3.44827586206897;2.15966386554622;0.102688247850202;;;
;-3.44827586206897;2.21008403361345;0.111741829653314;;;
;-3.44827586206897;2.26050420168067;0.122673100128106;;;
;-3.44827586206897;2.3109243697479;0.135738988751771;;;
;-3.44827586206897;2.36134453781513;0.151186222297785;;;
;-3.44827586206897;2.41176470588235;0.169233978539147;;;
;-3.44827586206897;2.46218487394958;0.190055740177889;;;
;-3.44827586206897;2.51260504201681;0.213763103687406;;;
;-3.44827586206897;2.56302521008403;0.240394481438112;;;
;-3.44827586206897;2.61344537815126;0.26991097792423;;;
;-3.44827586206897;2.66386554621849;0.302200311161832;;;
;-3.44827586206897;2.71428571428571;0.337087934656488;;;
;-3.44827586206897;2.76470588235294;0.374353096475866;;;
;-3.44827586206897;2.81512605042017;0.413746900875572;;;
;-3.44827586206897;2.86554621848739;0.455009609957431;;;
;-3.44827586206897;2.91596638655462;0.497885198351855;;;
;-3.44827586206897;2.96638655462185;0.542132166647295;;;
;-3.44827586206897;3.01680672268908;0.587530497591214;;;
;-3.44827586206897;3.0672268907563;0.633885229736845;;;
;-3.44827586206897;3.11764705882353;0.681027405784867;;;
;-3.44827586206897;3.16806722689076;0.728813197541953;;;
;-3.44827586206897;3.21848739495798;0.777121912489223;;;
;-3.44827586206897;3.26890756302521;0.82585343070083;;;
;-3.44827586206897;3.31932773109244;0.874925459667763;;;
;-3.44827586206897;3.36974789915966;0.924270856216974;;;
;-3.44827586206897;3.42016806722689;0.973835158789605;;;
;-3.44827586206897;3.47058823529412;1.023574398825;;;
;-3.44827586206897;3.52100840336134;1.07345321140791;;;
;-3.44827586206897;3.57142857142857;1.1234432361348;;;
;-3.44827586206897;3.6218487394958;1.17352178346441;;;
;-3.44827586206897;3.67226890756303;1.22367073484406;;;
;-3.44827586206897;3.72268907563025;1.27387564343198;;;
;-3.44827586206897;3.77310924369748;1.32412500365508;;;
;-3.44827586206897;3.82352941176471;1.37440966101053;;;
;-3.44827586206897;3.87394957983193;1.42472233707252;;;
;-3.44827586206897;3.92436974789916;1.47505724844882;;;
;-3.44827586206897;3.97478991596639;1.52540980184571;;;
;-3.44827586206897;4.02521008403361;1.57577635054071;;;
;-3.44827586206897;4.07563025210084;1.62615400014809;;;
;-3.44827586206897;4.12605042016807;1.67654045397321;;;
;-3.44827586206897;4.17647058823529;1.72693388992063;;;
;-3.44827586206897;4.22689075630252;1.7773328626191;;;
;-3.44827586206897;4.27731092436975;1.82773622568241;;;
;-3.44827586206897;4.32773109243698;1.8781430699357;;;
;-3.44827586206897;4.3781512605042;1.92855267440169;;;
;-3.44827586206897;4.42857142857143;1.97896446736454;;;
;-3.44827586206897;4.47899159663866;2.02937799546318;;;
;-3.44827586206897;4.52941176470588;2.07979289928821;;;
;-3.44827586206897;4.57983193277311;2.13020889380448;;;
;-3.44827586206897;4.63025210084034;2.18062575303881;;;
;-3.44827586206897;4.68067226890756;2.23104329787321;;;
;-3.44827586206897;4.73109243697479;2.28146138623118;;;
;-3.44827586206897;4.78151260504202;2.33187990550876;;;
;-3.44827586206897;4.83193277310924;2.38229876640007;;;
;-3.44827586206897;4.88235294117647;2.43271789818149;;;
;-3.44827586206897;4.9327731092437;2.48313724463563;;;
;-3.44827586206897;4.98319327731092;2.53355676138385;;;
;-3.44827586206897;5.03361344537815;2.58397641302864;;;
;-3.44827586206897;5.08403361344538;2.63439617171319;;;
;-3.44827586206897;5.13445378151261;2.68481601524257;;;
;-3.44827586206897;5.18487394957983;2.73523592599314;;;
;-3.44827586206897;5.23529411764706;2.78565589005716;;;
;-3.44827586206897;5.28571428571429;2.83607589637471;;;
;-3.44827586206897;5.33613445378151;2.8864959362384;;;
;-3.44827586206897;5.38655462184874;2.93691600260857;;;
;-3.44827586206897;5.43697478991597;2.98733609009001;;;
;-3.44827586206897;5.48739495798319;3.03775619431087;;;
;-3.44827586206897;5.53781512605042;3.08817631170975;;;
;-3.44827586206897;5.58823529411765;3.13859643959895;;;
;-3.44827586206897;5.63865546218487;3.18901657580255;;;
;-3.44827586206897;5.6890756302521;3.23943671879247;;;
;-3.44827586206897;5.73949579831933;3.28985686671879;;;
;-3.44827586206897;5.78991596638655;3.34027701884943;;;
;-3.44827586206897;5.84033613445378;3.39069717443499;;;
;-3.44827586206897;5.89075630252101;3.44111733270874;;;
;-3.44827586206897;5.94117647058824;3.49153749271631;;;
;-3.44827586206897;5.99159663865546;3.54195765460357;;;
;-3.44827586206897;6.04201680672269;3.59237781766209;;;
;-3.44827586206897;6.09243697478992;3.64279798185631;;;
;-3.44827586206897;6.14285714285714;3.69321814631374;;;
;-3.44827586206897;6.19327731092437;3.74363831214313;;;
;-3.44827586206897;6.2436974789916;3.79405847843498;;;
;-3.44827586206897;6.29411764705882;3.84447864512721;;;
;-3.44827586206897;6.34453781512605;3.8948988118481;;;
;-3.44827586206897;6.39495798319328;3.94531897897485;;;
;-3.44827586206897;6.4453781512605;3.99573914642495;;;
;-3.44827586206897;6.49579831932773;4.04615931304204;;;
;-3.44827586206897;6.54621848739496;4.09657948155191;;;
;-3.44827586206897;6.59663865546218;4.14699964801391;;;
;-3.44827586206897;6.64705882352941;4.19741981741885;;;
;-3.44827586206897;6.69747899159664;4.24783998492555;;;
;-3.44827586206897;6.74789915966387;4.29826015255903;;;
;-3.44827586206897;6.79831932773109;4.34868031903594;;;
;-3.44827586206897;6.84873949579832;4.39910048708155;;;
;-3.44827586206897;6.89915966386555;4.44952065631559;;;
;-3.44827586206897;6.94957983193277;4.49994082400747;;;
;-3.44827586206897;7;4.5503609921312;;;
;-3.31034482758621;1;0.0819979954098757;;;
;-3.31034482758621;1.05042016806723;0.0802751964356969;;;
;-3.31034482758621;1.10084033613445;0.0786123282536981;;;
;-3.31034482758621;1.15126050420168;0.0770423463936528;;;
;-3.31034482758621;1.20168067226891;0.0755915434152523;;;
;-3.31034482758621;1.25210084033613;0.0742798196191467;;;
;-3.31034482758621;1.30252100840336;0.0731220242152632;;;
;-3.31034482758621;1.35294117647059;0.0721298179117352;;;
;-3.31034482758621;1.40336134453782;0.0713135887155901;;;
;-3.31034482758621;1.45378151260504;0.0706841699875404;;;
;-3.31034482758621;1.50420168067227;0.0702543343504675;;;
;-3.31034482758621;1.5546218487395;0.0700401798308303;;;
;-3.31034482758621;1.60504201680672;0.0700625646990092;;;
;-3.31034482758621;1.65546218487395;0.0703487170990762;;;
;-3.31034482758621;1.70588235294118;0.0709340924647214;;;
;-3.31034482758621;1.7563025210084;0.0718645072772843;;;
;-3.31034482758621;1.80672268907563;0.0731985471990856;;;
;-3.31034482758621;1.85714285714286;0.0750102190050618;;;
;-3.31034482758621;1.90756302521008;0.0773917730281583;;;
;-3.31034482758621;1.95798319327731;0.080456553675868;;;
;-3.31034482758621;2.00840336134454;0.0843416331008353;;;
;-3.31034482758621;2.05882352941176;0.0892098468712581;;;
;-3.31034482758621;2.10924369747899;0.0952506904336489;;;
;-3.31034482758621;2.15966386554622;0.102679379127228;;;
;-3.31034482758621;2.21008403361345;0.111733276281843;;;
;-3.31034482758621;2.26050420168067;0.122664935417456;;;
;-3.31034482758621;2.3109243697479;0.135731280041721;;;
;-3.31034482758621;2.36134453781513;0.151179029142871;;;
;-3.31034482758621;2.41176470588235;0.169227349969708;;;
;-3.31034482758621;2.46218487394958;0.190049711706576;;;
;-3.31034482758621;2.51260504201681;0.213757694809066;;;
;-3.31034482758621;2.56302521008403;0.240389694291878;;;
;-3.31034482758621;2.61344537815126;0.269906797534916;;;
;-3.31034482758621;2.66386554621849;0.302196707299362;;;
;-3.31034482758621;2.71428571428571;0.337084864986943;;;
;-3.31034482758621;2.76470588235294;0.374350510426907;;;
;-3.31034482758621;2.81512605042017;0.41374474359256;;;
;-3.31034482758621;2.86554621848739;0.455007825826953;;;
;-3.31034482758621;2.91596638655462;0.497883733781324;;;
;-3.31034482758621;2.96638655462185;0.542130971989356;;;
;-3.31034482758621;3.01680672268908;0.587529528268704;;;
;-3.31034482758621;3.0672268907563;0.633884446712122;;;
;-3.31034482758621;3.11764705882353;0.681026775546999;;;
;-3.31034482758621;3.16806722689076;0.728812691783847;;;
;-3.31034482758621;3.21848739495798;0.777121507601898;;;
;-3.31034482758621;3.26890756302521;0.825853107198711;;;
;-3.31034482758621;3.31932773109244;0.874925201597359;;;
;-3.31034482758621;3.36974789915966;0.924270650603345;;;
;-3.31034482758621;3.42016806722689;0.97383499513559;;;
;-3.31034482758621;3.47058823529412;1.023574268673;;;
;-3.31034482758621;3.52100840336134;1.07345310796597;;;
;-3.31034482758621;3.57142857142857;1.1234431539647;;;
;-3.31034482758621;3.6218487394958;1.17352171821533;;;
;-3.31034482758621;3.67226890756303;1.22367068305224;;;
;-3.31034482758621;3.72268907563025;1.27387560233107;;;
;-3.31034482758621;3.77310924369748;1.32412497104334;;;
;-3.31034482758621;3.82352941176471;1.37440963514075;;;
;-3.31034482758621;3.87394957983193;1.42472231655329;;;
;-3.31034482758621;3.92436974789916;1.47505723217392;;;
;-3.31034482758621;3.97478991596639;1.52540978893995;;;
;-3.31034482758621;4.02521008403361;1.57577634030317;;;
;-3.31034482758621;4.07563025210084;1.6261539920317;;;
;-3.31034482758621;4.12605042016807;1.67654044754036;;;
;-3.31034482758621;4.17647058823529;1.726933884817;;;
;-3.31034482758621;4.22689075630252;1.77733285856862;;;
;-3.31034482758621;4.27731092436975;1.82773622247528;;;
;-3.31034482758621;4.32773109243698;1.87814306739771;;;
;-3.31034482758621;4.3781512605042;1.92855267238432;;;
;-3.31034482758621;4.42857142857143;1.97896446575519;;;
;-3.31034482758621;4.47899159663866;2.02937799420241;;;
;-3.31034482758621;4.52941176470588;2.07979289828764;;;
;-3.31034482758621;4.57983193277311;2.13020889300705;;;
;-3.31034482758621;4.63025210084034;2.18062575241359;;;
;-3.31034482758621;4.68067226890756;2.23104329737582;;;
;-3.31034482758621;4.73109243697479;2.28146138582121;;;
;-3.31034482758621;4.78151260504202;2.33187990516997;;;
;-3.31034482758621;4.83193277310924;2.38229876616146;;;
;-3.31034482758621;4.88235294117647;2.43271789797549;;;
;-3.31034482758621;4.9327731092437;2.48313724447229;;;
;-3.31034482758621;4.98319327731092;2.53355676123423;;;
;-3.31034482758621;5.03361344537815;2.58397641292004;;;
;-3.31034482758621;5.08403361344538;2.63439617163068;;;
;-3.31034482758621;5.13445378151261;2.68481601515008;;;
;-3.31034482758621;5.18487394957983;2.73523592594351;;;
;-3.31034482758621;5.23529411764706;2.78565588998206;;;
;-3.31034482758621;5.28571428571429;2.83607589636984;;;
;-3.31034482758621;5.33613445378151;2.8864959362006;;;
;-3.31034482758621;5.38655462184874;2.93691600263169;;;
;-3.31034482758621;5.43697478991597;2.98733609012797;;;
;-3.31034482758621;5.48739495798319;3.03775619423367;;;
;-3.31034482758621;5.53781512605042;3.08817631168368;;;
;-3.31034482758621;5.58823529411765;3.13859643965042;;;
;-3.31034482758621;5.63865546218487;3.18901657593132;;;
;-3.31034482758621;5.6890756302521;3.23943671874677;;;
;-3.31034482758621;5.73949579831933;3.28985686674317;;;
;-3.31034482758621;5.78991596638655;3.3402770190107;;;
;-3.31034482758621;5.84033613445378;3.39069717454746;;;
;-3.31034482758621;5.89075630252101;3.44111733247199;;;
;-3.31034482758621;5.94117647058824;3.49153749276356;;;
;-3.31034482758621;5.99159663865546;3.54195765452672;;;
;-3.31034482758621;6.04201680672269;3.59237781745426;;;
;-3.31034482758621;6.09243697478992;3.6427979814732;;;
;-3.31034482758621;6.14285714285714;3.69321814685736;;;
;-3.31034482758621;6.19327731092437;3.74363831249353;;;
;-3.31034482758621;6.2436974789916;3.79405847831774;;;
;-3.31034482758621;6.29411764705882;3.84447864474935;;;
;-3.31034482758621;6.34453781512605;3.89489881094076;;;
;-3.31034482758621;6.39495798319328;3.94531897854956;;;
;-3.31034482758621;6.4453781512605;3.99573914608056;;;
;-3.31034482758621;6.49579831932773;4.04615931338872;;;
;-3.31034482758621;6.54621848739496;4.09657948190213;;;
;-3.31034482758621;6.59663865546218;4.14699964937668;;;
;-3.31034482758621;6.64705882352941;4.1974198171871;;;
;-3.31034482758621;6.69747899159664;4.24783998519065;;;
;-3.31034482758621;6.74789915966387;4.2982601532934;;;
;-3.31034482758621;6.79831932773109;4.34868031950984;;;
;-3.31034482758621;6.84873949579832;4.39910048787329;;;
;-3.31034482758621;6.89915966386555;4.44952065460775;;;
;-3.31034482758621;6.94957983193277;4.49994082253034;;;
;-3.31034482758621;7;4.55036099057564;;;
;-3.17241379310345;1;0.0822101823999031;;;
;-3.17241379310345;1.05042016806723;0.0804439533026725;;;
;-3.17241379310345;1.10084033613445;0.0787442220036694;;;
;-3.17241379310345;1.15126050420168;0.0771437138550101;;;
;-3.17241379310345;1.20168067226891;0.0756681209211721;;;
;-3.17241379310345;1.25210084033613;0.0743365561854479;;;
;-3.17241379310345;1.30252100840336;0.0731630472087448;;;
;-3.17241379310345;1.35294117647059;0.0721584960518657;;;
;-3.17241379310345;1.40336134453782;0.0713326384962159;;;
;-3.17241379310345;1.45378151260504;0.0706957677771465;;;
;-3.17241379310345;1.50420168067227;0.0702602154970028;;;
;-3.17241379310345;1.5546218487395;0.0700417201931543;;;
;-3.17241379310345;1.60504201680672;0.0700608469553797;;;
;-3.17241379310345;1.65546218487395;0.0703445856871215;;;
;-3.17241379310345;1.70588235294118;0.0709282000235997;;;
;-3.17241379310345;1.7563025210084;0.0718573541570072;;;
;-3.17241379310345;1.80672268907563;0.073190514834316;;;
;-3.17241379310345;1.85714285714286;0.0750015977079926;;;
;-3.17241379310345;1.90756302521008;0.077382784755495;;;
;-3.17241379310345;1.95798319327731;0.0804473703594255;;;
;-3.17241379310345;2.00840336134454;0.0843323911233269;;;
;-3.17241379310345;2.05882352941176;0.0892006582116927;;;
;-3.17241379310345;2.10924369747899;0.0952416509238906;;;
;-3.17241379310345;2.15966386554622;0.10267057416743;;;
;-3.17241379310345;2.21008403361345;0.111724784286429;;;
;-3.17241379310345;2.26050420168067;0.122656829225202;;;
;-3.17241379310345;2.3109243697479;0.135723626545333;;;
;-3.17241379310345;2.36134453781513;0.151171887492611;;;
;-3.17241379310345;2.41176470588235;0.169220768858389;;;
;-3.17241379310345;2.46218487394958;0.190043726400179;;;
;-3.17241379310345;2.51260504201681;0.213752324666068;;;
;-3.17241379310345;2.56302521008403;0.240384941436763;;;
;-3.17241379310345;2.61344537815126;0.269902647098456;;;
;-3.17241379310345;2.66386554621849;0.302193129266384;;;
;-3.17241379310345;2.71428571428571;0.337081817324115;;;
;-3.17241379310345;2.76470588235294;0.374347942922504;;;
;-3.17241379310345;2.81512605042017;0.413742601782945;;;
;-3.17241379310345;2.86554621848739;0.455006054496218;;;
;-3.17241379310345;2.91596638655462;0.497882279719637;;;
;-3.17241379310345;2.96638655462185;0.542129785904961;;;
;-3.17241379310345;3.01680672268908;0.587528565903509;;;
;-3.17241379310345;3.0672268907563;0.633883669308066;;;
;-3.17241379310345;3.11764705882353;0.681026149833528;;;
;-3.17241379310345;3.16806722689076;0.728812189656981;;;
;-3.17241379310345;3.21848739495798;0.777121105622083;;;
;-3.17241379310345;3.26890756302521;0.825852786019341;;;
;-3.17241379310345;3.31932773109244;0.874924945380299;;;
;-3.17241379310345;3.36974789915966;0.924270446466517;;;
;-3.17241379310345;3.42016806722689;0.973834832656329;;;
;-3.17241379310345;3.47058823529412;1.02357413945631;;;
;-3.17241379310345;3.52100840336134;1.07345300526781;;;
;-3.17241379310345;3.57142857142857;1.12344307238367;;;
;-3.17241379310345;3.6218487394958;1.1735216534377;;;
;-3.17241379310345;3.67226890756303;1.22367063163149;;;
;-3.17241379310345;3.72268907563025;1.27387556152536;;;
;-3.17241379310345;3.77310924369748;1.32412493866973;;;
;-3.17241379310345;3.82352941176471;1.37440960945445;;;
;-3.17241379310345;3.87394957983193;1.42472229618118;;;
;-3.17241379310345;3.92436974789916;1.47505721601726;;;
;-3.17241379310345;3.97478991596639;1.52540977612409;;;
;-3.17241379310345;4.02521008403361;1.57577633014362;;;
;-3.17241379310345;4.07563025210084;1.62615398397461;;;
;-3.17241379310345;4.12605042016807;1.67654044115022;;;
;-3.17241379310345;4.17647058823529;1.72693387975175;;;
;-3.17241379310345;4.22689075630252;1.7773328545583;;;
;-3.17241379310345;4.27731092436975;1.8277362192861;;;
;-3.17241379310345;4.32773109243698;1.87814306487263;;;
;-3.17241379310345;4.3781512605042;1.92855267039036;;;
;-3.17241379310345;4.42857142857143;1.97896446417591;;;
;-3.17241379310345;4.47899159663866;2.02937799294028;;;
;-3.17241379310345;4.52941176470588;2.07979289728406;;;
;-3.17241379310345;4.57983193277311;2.13020889221492;;;
;-3.17241379310345;4.63025210084034;2.18062575179469;;;
;-3.17241379310345;4.68067226890756;2.23104329685997;;;
;-3.17241379310345;4.73109243697479;2.28146138544828;;;
;-3.17241379310345;4.78151260504202;2.33187990487062;;;
;-3.17241379310345;4.83193277310924;2.38229876591019;;;
;-3.17241379310345;4.88235294117647;2.43271789776708;;;
;-3.17241379310345;4.9327731092437;2.48313724431745;;;
;-3.17241379310345;4.98319327731092;2.53355676112789;;;
;-3.17241379310345;5.03361344537815;2.58397641284543;;;
;-3.17241379310345;5.08403361344538;2.6343961715513;;;
;-3.17241379310345;5.13445378151261;2.68481601508523;;;
;-3.17241379310345;5.18487394957983;2.73523592589046;;;
;-3.17241379310345;5.23529411764706;2.78565589000189;;;
;-3.17241379310345;5.28571428571429;2.83607589633854;;;
;-3.17241379310345;5.33613445378151;2.88649593618587;;;
;-3.17241379310345;5.38655462184874;2.93691600262818;;;
;-3.17241379310345;5.43697478991597;2.98733609008557;;;
;-3.17241379310345;5.48739495798319;3.03775619421517;;;
;-3.17241379310345;5.53781512605042;3.0881763116794;;;
;-3.17241379310345;5.58823529411765;3.13859643959593;;;
;-3.17241379310345;5.63865546218487;3.18901657592701;;;
;-3.17241379310345;5.6890756302521;3.23943671860989;;;
;-3.17241379310345;5.73949579831933;3.28985686692039;;;
;-3.17241379310345;5.78991596638655;3.34027701896249;;;
;-3.17241379310345;5.84033613445378;3.39069717434953;;;
;-3.17241379310345;5.89075630252101;3.44111733250737;;;
;-3.17241379310345;5.94117647058824;3.49153749276568;;;
;-3.17241379310345;5.99159663865546;3.54195765469008;;;
;-3.17241379310345;6.04201680672269;3.59237781769802;;;
;-3.17241379310345;6.09243697478992;3.642797981728;;;
;-3.17241379310345;6.14285714285714;3.69321814670614;;;
;-3.17241379310345;6.19327731092437;3.7436383120618;;;
;-3.17241379310345;6.2436974789916;3.79405847865223;;;
;-3.17241379310345;6.29411764705882;3.84447864501107;;;
;-3.17241379310345;6.34453781512605;3.89489881155821;;;
;-3.17241379310345;6.39495798319328;3.94531897842866;;;
;-3.17241379310345;6.4453781512605;3.99573914565505;;;
;-3.17241379310345;6.49579831932773;4.04615931288345;;;
;-3.17241379310345;6.54621848739496;4.09657948125482;;;
;-3.17241379310345;6.59663865546218;4.14699964906307;;;
;-3.17241379310345;6.64705882352941;4.19741981560304;;;
;-3.17241379310345;6.69747899159664;4.247839984047;;;
;-3.17241379310345;6.74789915966387;4.29826015200971;;;
;-3.17241379310345;6.79831932773109;4.34868031877982;;;
;-3.17241379310345;6.84873949579832;4.39910048839255;;;
;-3.17241379310345;6.89915966386555;4.44952065699128;;;
;-3.17241379310345;6.94957983193277;4.49994082473056;;;
;-3.17241379310345;7;4.55036099106431;;;
;-3.03448275862069;1;0.082424890025501;;;
;-3.03448275862069;1.05042016806723;0.0806143061635471;;;
;-3.03448275862069;1.10084033613445;0.0788770938432769;;;
;-3.03448275862069;1.15126050420168;0.0772456681613116;;;
;-3.03448275862069;1.20168067226891;0.0757450488055008;;;
;-3.03448275862069;1.25210084033613;0.0743935054254717;;;
;-3.03448275862069;1.30252100840336;0.0732042049737682;;;
;-3.03448275862069;1.35294117647059;0.0721872661281249;;;
;-3.03448275862069;1.40336134453782;0.0713517577184925;;;
;-3.03448275862069;1.45378151260504;0.0707074243359246;;;
;-3.03448275862069;1.50420168067227;0.070266151577093;;;
;-3.03448275862069;1.5546218487395;0.0700433154644904;;;
;-3.03448275862069;1.60504201680672;0.0700591860171945;;;
;-3.03448275862069;1.65546218487395;0.0703405137235307;;;
;-3.03448275862069;1.70588235294118;0.0709223697224042;;;
;-3.03448275862069;1.7563025210084;0.0718502655355086;;;
;-3.03448275862069;1.80672268907563;0.0731825488132234;;;
;-3.03448275862069;1.85714285714286;0.0749930440211108;;;
;-3.03448275862069;1.90756302521008;0.0773738647773116;;;
;-3.03448275862069;1.95798319327731;0.0804382554616025;;;
;-3.03448275862069;2.00840336134454;0.0843232171554312;;;
;-3.03448275862069;2.05882352941176;0.0891915366421827;;;
;-3.03448275862069;2.10924369747899;0.0952326770880882;;;
;-3.03448275862069;2.15966386554622;0.102661832976948;;;
;-3.03448275862069;2.21008403361345;0.111716353673435;;;
;-3.03448275862069;2.26050420168067;0.122648781557477;;;
;-3.03448275862069;2.3109243697479;0.135716028268192;;;
;-3.03448275862069;2.36134453781513;0.151164797351994;;;
;-3.03448275862069;2.41176470588235;0.169214235209321;;;
;-3.03448275862069;2.46218487394958;0.19003778426209;;;
;-3.03448275862069;2.51260504201681;0.213746993261012;;;
;-3.03448275862069;2.56302521008403;0.24038022287471;;;
;-3.03448275862069;2.61344537815126;0.269898526616484;;;
;-3.03448275862069;2.66386554621849;0.302189577063892;;;
;-3.03448275862069;2.71428571428571;0.337078791668994;;;
;-3.03448275862069;2.76470588235294;0.374345393963089;;;
;-3.03448275862069;2.81512605042017;0.413740475447283;;;
;-3.03448275862069;2.86554621848739;0.45500429596527;;;
;-3.03448275862069;2.91596638655462;0.497880836167039;;;
;-3.03448275862069;2.96638655462185;0.542128608393934;;;
;-3.03448275862069;3.01680672268908;0.587527610495915;;;
;-3.03448275862069;3.0672268907563;0.633882897525264;;;
;-3.03448275862069;3.11764705882353;0.681025528645326;;;
;-3.03448275862069;3.16806722689076;0.728811691160261;;;
;-3.03448275862069;3.21848739495798;0.777120706549348;;;
;-3.03448275862069;3.26890756302521;0.825852467162991;;;
;-3.03448275862069;3.31932773109244;0.874924691016215;;;
;-3.03448275862069;3.36974789915966;0.92427024380614;;;
;-3.03448275862069;3.42016806722689;0.973834671353059;;;
;-3.03448275862069;3.47058823529412;1.02357401117277;;;
;-3.03448275862069;3.52100840336134;1.07345290331242;;;
;-3.03448275862069;3.57142857142857;1.12344299139396;;;
;-3.03448275862069;3.6218487394958;1.17352158912821;;;
;-3.03448275862069;3.67226890756303;1.223670580584;;;
;-3.03448275862069;3.72268907563025;1.27387552101373;;;
;-3.03448275862069;3.77310924369748;1.32412490652615;;;
;-3.03448275862069;3.82352941176471;1.37440958395833;;;
;-3.03448275862069;3.87394957983193;1.42472227595593;;;
;-3.03448275862069;3.92436974789916;1.47505719997716;;;
;-3.03448275862069;3.97478991596639;1.52540976340947;;;
;-3.03448275862069;4.02521008403361;1.57577632005343;;;
;-3.03448275862069;4.07563025210084;1.62615397597623;;;
;-3.03448275862069;4.12605042016807;1.67654043481359;;;
;-3.03448275862069;4.17647058823529;1.72693387472527;;;
;-3.03448275862069;4.22689075630252;1.77733285056551;;;
;-3.03448275862069;4.27731092436975;1.82773621612327;;;
;-3.03448275862069;4.32773109243698;1.87814306236314;;;
;-3.03448275862069;4.3781512605042;1.92855266840219;;;
;-3.03448275862069;4.42857142857143;1.97896446259835;;;
;-3.03448275862069;4.47899159663866;2.02937799170029;;;
;-3.03448275862069;4.52941176470588;2.07979289629592;;;
;-3.03448275862069;4.57983193277311;2.13020889142914;;;
;-3.03448275862069;4.63025210084034;2.18062575116662;;;
;-3.03448275862069;4.68067226890756;2.23104329637244;;;
;-3.03448275862069;4.73109243697479;2.2814613850433;;;
;-3.03448275862069;4.78151260504202;2.33187990454738;;;
;-3.03448275862069;4.83193277310924;2.38229876565003;;;
;-3.03448275862069;4.88235294117647;2.43271789759177;;;
;-3.03448275862069;4.9327731092437;2.48313724416568;;;
;-3.03448275862069;4.98319327731092;2.53355676098882;;;
;-3.03448275862069;5.03361344537815;2.58397641274234;;;
;-3.03448275862069;5.08403361344538;2.6343961715097;;;
;-3.03448275862069;5.13445378151261;2.68481601503081;;;
;-3.03448275862069;5.18487394957983;2.73523592585546;;;
;-3.03448275862069;5.23529411764706;2.785655889976;;;
;-3.03448275862069;5.28571428571429;2.83607589632905;;;
;-3.03448275862069;5.33613445378151;2.88649593614365;;;
;-3.03448275862069;5.38655462184874;2.93691600261715;;;
;-3.03448275862069;5.43697478991597;2.98733609008911;;;
;-3.03448275862069;5.48739495798319;3.03775619425496;;;
;-3.03448275862069;5.53781512605042;3.08817631170132;;;
;-3.03448275862069;5.58823529411765;3.13859643959724;;;
;-3.03448275862069;5.63865546218487;3.18901657591207;;;
;-3.03448275862069;5.6890756302521;3.23943671878194;;;
;-3.03448275862069;5.73949579831933;3.28985686679644;;;
;-3.03448275862069;5.78991596638655;3.34027701902054;;;
;-3.03448275862069;5.84033613445378;3.39069717449499;;;
;-3.03448275862069;5.89075630252101;3.44111733250448;;;
;-3.03448275862069;5.94117647058824;3.49153749273711;;;
;-3.03448275862069;5.99159663865546;3.54195765440373;;;
;-3.03448275862069;6.04201680672269;3.59237781740276;;;
;-3.03448275862069;6.09243697478992;3.64279798148825;;;
;-3.03448275862069;6.14285714285714;3.69321814705136;;;
;-3.03448275862069;6.19327731092437;3.74363831259878;;;
;-3.03448275862069;6.2436974789916;3.79405847836402;;;
;-3.03448275862069;6.29411764705882;3.84447864436787;;;
;-3.03448275862069;6.34453781512605;3.89489881209821;;;
;-3.03448275862069;6.39495798319328;3.94531897893138;;;
;-3.03448275862069;6.4453781512605;3.99573914508404;;;
;-3.03448275862069;6.49579831932773;4.04615931278326;;;
;-3.03448275862069;6.54621848739496;4.09657948064783;;;
;-3.03448275862069;6.59663865546218;4.146999648563;;;
;-3.03448275862069;6.64705882352941;4.19741981629422;;;
;-3.03448275862069;6.69747899159664;4.24783998406563;;;
;-3.03448275862069;6.74789915966387;4.29826015294288;;;
;-3.03448275862069;6.79831932773109;4.34868031989304;;;
;-3.03448275862069;6.84873949579832;4.39910048710255;;;
;-3.03448275862069;6.89915966386555;4.44952065592358;;;
;-3.03448275862069;6.94957983193277;4.49994082348639;;;
;-3.03448275862069;7;4.55036099043797;;;
;-2.89655172413793;1;0.0826420882926937;;;
;-2.89655172413793;1.05042016806723;0.0807862221513186;;;
;-2.89655172413793;1.10084033613445;0.0790109151821047;;;
;-2.89655172413793;1.15126050420168;0.0773481873837829;;;
;-2.89655172413793;1.20168067226891;0.0758223115329042;;;
;-2.89655172413793;1.25210084033613;0.0744506568687121;;;
;-2.89655172413793;1.30252100840336;0.0732454906475291;;;
;-2.89655172413793;1.35294117647059;0.0722161236964457;;;
;-2.89655172413793;1.40336134453782;0.0713709435142719;;;
;-2.89655172413793;1.45378151260504;0.0707191378151928;;;
;-2.89655172413793;1.50420168067227;0.070272141403659;;;
;-2.89655172413793;1.5546218487395;0.0700449648886309;;;
;-2.89655172413793;1.60504201680672;0.0700575814084712;;;
;-2.89655172413793;1.65546218487395;0.0703365009132333;;;
;-2.89655172413793;1.70588235294118;0.0709166013816873;;;
;-2.89655172413793;1.7563025210084;0.0718432413064093;;;
;-2.89655172413793;1.80672268907563;0.0731746490750124;;;
;-2.89655172413793;1.85714285714286;0.0749845579116138;;;
;-2.89655172413793;1.90756302521008;0.0773650130779802;;;
;-2.89655172413793;1.95798319327731;0.0804292089768737;;;
;-2.89655172413793;2.00840336134454;0.0843141111975411;;;
;-2.89655172413793;2.05882352941176;0.0891824821661938;;;
;-2.89655172413793;2.10924369747899;0.0952237689315374;;;
;-2.89655172413793;2.15966386554622;0.102653155561835;;;
;-2.89655172413793;2.21008403361345;0.111707984449238;;;
;-2.89655172413793;2.26050420168067;0.122640792420267;;;
;-2.89655172413793;2.3109243697479;0.135708485215764;;;
;-2.89655172413793;2.36134453781513;0.151157758725731;;;
;-2.89655172413793;2.41176470588235;0.169207749026964;;;
;-2.89655172413793;2.46218487394958;0.190031885295936;;;
;-2.89655172413793;2.51260504201681;0.213741700597032;;;
;-2.89655172413793;2.56302521008403;0.240375538608248;;;
;-2.89655172413793;2.61344537815126;0.269894436090906;;;
;-2.89655172413793;2.66386554621849;0.302186050693186;;;
;-2.89655172413793;2.71428571428571;0.337075788022448;;;
;-2.89655172413793;2.76470588235294;0.374342863549713;;;
;-2.89655172413793;2.81512605042017;0.413738364585917;;;
;-2.89655172413793;2.86554621848739;0.455002550234747;;;
;-2.89655172413793;2.91596638655462;0.497879403124288;;;
;-2.89655172413793;2.96638655462185;0.542127439457095;;;
;-2.89655172413793;3.01680672268908;0.587526662045864;;;
;-2.89655172413793;3.0672268907563;0.633882131363046;;;
;-2.89655172413793;3.11764705882353;0.681024911980971;;;
;-2.89655172413793;3.16806722689076;0.728811196295145;;;
;-2.89655172413793;3.21848739495798;0.777120310383704;;;
;-2.89655172413793;3.26890756302521;0.825852150629117;;;
;-2.89655172413793;3.31932773109244;0.874924438505171;;;
;-2.89655172413793;3.36974789915966;0.924270042621837;;;
;-2.89655172413793;3.42016806722689;0.973834511224425;;;
;-2.89655172413793;3.47058823529412;1.02357388382602;;;
;-2.89655172413793;3.52100840336134;1.07345280209796;;;
;-2.89655172413793;3.57142857142857;1.12344291099339;;;
;-2.89655172413793;3.6218487394958;1.17352152528678;;;
;-2.89655172413793;3.67226890756303;1.22367052990885;;;
;-2.89655172413793;3.72268907563025;1.27387548079782;;;
;-2.89655172413793;3.77310924369748;1.32412487461736;;;
;-2.89655172413793;3.82352941176471;1.37440955864658;;;
;-2.89655172413793;3.87394957983193;1.42472225587981;;;
;-2.89655172413793;3.92436974789916;1.47505718405382;;;
;-2.89655172413793;3.97478991596639;1.52540975077946;;;
;-2.89655172413793;4.02521008403361;1.5757763100402;;;
;-2.89655172413793;4.07563025210084;1.6261539680345;;;
;-2.89655172413793;4.12605042016807;1.67654042851261;;;
;-2.89655172413793;4.17647058823529;1.72693386973228;;;
;-2.89655172413793;4.22689075630252;1.77733284661239;;;
;-2.89655172413793;4.27731092436975;1.82773621298784;;;
;-2.89655172413793;4.32773109243698;1.87814305988084;;;
;-2.89655172413793;4.3781512605042;1.92855266642472;;;
;-2.89655172413793;4.42857142857143;1.97896446103488;;;
;-2.89655172413793;4.47899159663866;2.02937799045135;;;
;-2.89655172413793;4.52941176470588;2.07979289530979;;;
;-2.89655172413793;4.57983193277311;2.13020889064386;;;
;-2.89655172413793;4.63025210084034;2.1806257505565;;;
;-2.89655172413793;4.68067226890756;2.2310432958843;;;
;-2.89655172413793;4.73109243697479;2.28146138465966;;;
;-2.89655172413793;4.78151260504202;2.33187990427335;;;
;-2.89655172413793;4.83193277310924;2.38229876540806;;;
;-2.89655172413793;4.88235294117647;2.43271789737605;;;
;-2.89655172413793;4.9327731092437;2.48313724402518;;;
;-2.89655172413793;4.98319327731092;2.53355676086152;;;
;-2.89655172413793;5.03361344537815;2.58397641263159;;;
;-2.89655172413793;5.08403361344538;2.63439617140716;;;
;-2.89655172413793;5.13445378151261;2.68481601498965;;;
;-2.89655172413793;5.18487394957983;2.73523592579465;;;
;-2.89655172413793;5.23529411764706;2.7856558898771;;;
;-2.89655172413793;5.28571428571429;2.83607589630205;;;
;-2.89655172413793;5.33613445378151;2.88649593611753;;;
;-2.89655172413793;5.38655462184874;2.93691600258228;;;
;-2.89655172413793;5.43697478991597;2.98733609012998;;;
;-2.89655172413793;5.48739495798319;3.03775619426025;;;
;-2.89655172413793;5.53781512605042;3.0881763116711;;;
;-2.89655172413793;5.58823529411765;3.13859643966906;;;
;-2.89655172413793;5.63865546218487;3.18901657587894;;;
;-2.89655172413793;5.6890756302521;3.23943671864094;;;
;-2.89655172413793;5.73949579831933;3.2898568668123;;;
;-2.89655172413793;5.78991596638655;3.34027701903626;;;
;-2.89655172413793;5.84033613445378;3.39069717461736;;;
;-2.89655172413793;5.89075630252101;3.4411173325778;;;
;-2.89655172413793;5.94117647058824;3.491537492732;;;
;-2.89655172413793;5.99159663865546;3.54195765441745;;;
;-2.89655172413793;6.04201680672269;3.59237781766775;;;
;-2.89655172413793;6.09243697478992;3.64279798187009;;;
;-2.89655172413793;6.14285714285714;3.69321814673619;;;
;-2.89655172413793;6.19327731092437;3.74363831203204;;;
;-2.89655172413793;6.2436974789916;3.79405847819952;;;
;-2.89655172413793;6.29411764705882;3.84447864478579;;;
;-2.89655172413793;6.34453781512605;3.89489881189229;;;
;-2.89655172413793;6.39495798319328;3.94531897889822;;;
;-2.89655172413793;6.4453781512605;3.99573914588164;;;
;-2.89655172413793;6.49579831932773;4.04615931387779;;;
;-2.89655172413793;6.54621848739496;4.09657948110845;;;
;-2.89655172413793;6.59663865546218;4.14699964912524;;;
;-2.89655172413793;6.64705882352941;4.19741981744569;;;
;-2.89655172413793;6.69747899159664;4.24783998397154;;;
;-2.89655172413793;6.74789915966387;4.2982601515823;;;
;-2.89655172413793;6.79831932773109;4.34868032066753;;;
;-2.89655172413793;6.84873949579832;4.39910048760036;;;
;-2.89655172413793;6.89915966386555;4.44952065631304;;;
;-2.89655172413793;6.94957983193277;4.49994082251383;;;
;-2.89655172413793;7;4.55036099300382;;;
;-2.75862068965517;1;0.0828617429480394;;;
;-2.75862068965517;1.05042016806723;0.0809596656139085;;;
;-2.75862068965517;1.10084033613445;0.0791456557813434;;;
;-2.75862068965517;1.15126050420168;0.0774512486991384;;;
;-2.75862068965517;1.20168067226891;0.0758998931166096;;;
;-2.75862068965517;1.25210084033613;0.0745079998287114;;;
;-2.75862068965517;1.30252100840336;0.07328689726661;;;
;-2.75862068965517;1.35294117647059;0.0722450642659214;;;
;-2.75862068965517;1.40336134453782;0.0713901929931271;;;
;-2.75862068965517;1.45378151260504;0.0707309063554735;;;
;-2.75862068965517;1.50420168067227;0.0702781837844438;;;
;-2.75862068965517;1.5546218487395;0.0700466677069692;;;
;-2.75862068965517;1.60504201680672;0.0700560326521196;;;
;-2.75862068965517;1.65546218487395;0.0703325469607579;;;
;-2.75862068965517;1.70588235294118;0.0709108948219207;;;
;-2.75862068965517;1.7563025210084;0.0718362813632751;;;
;-2.75862068965517;1.80672268907563;0.0731668155587918;;;
;-2.75862068965517;1.85714285714286;0.0749761393467744;;;
;-2.75862068965517;1.90756302521008;0.0773562296416711;;;
;-2.75862068965517;1.95798319327731;0.0804202308996189;;;
;-2.75862068965517;2.00840336134454;0.084305073250077;;;
;-2.75862068965517;2.05882352941176;0.0891734947876234;;;
;-2.75862068965517;2.10924369747899;0.0952149264596251;;;
;-2.75862068965517;2.15966386554622;0.102644541928337;;;
;-2.75862068965517;2.21008403361345;0.11169967661997;;;
;-2.75862068965517;2.26050420168067;0.122632861819551;;;
;-2.75862068965517;2.3109243697479;0.135700997393488;;;
;-2.75862068965517;2.36134453781513;0.151150771619009;;;
;-2.75862068965517;2.41176470588235;0.16920131031535;;;
;-2.75862068965517;2.46218487394958;0.190026029504978;;;
;-2.75862068965517;2.51260504201681;0.213736446676835;;;
;-2.75862068965517;2.56302521008403;0.240370888639377;;;
;-2.75862068965517;2.61344537815126;0.269890375523186;;;
;-2.75862068965517;2.66386554621849;0.302182550155807;;;
;-2.75862068965517;2.71428571428571;0.337072806385351;;;
;-2.75862068965517;2.76470588235294;0.374340351682623;;;
;-2.75862068965517;2.81512605042017;0.41373626919948;;;
;-2.75862068965517;2.86554621848739;0.455000817304965;;;
;-2.75862068965517;2.91596638655462;0.497877980590818;;;
;-2.75862068965517;2.96638655462185;0.542126279094325;;;
;-2.75862068965517;3.01680672268908;0.587525720553207;;;
;-2.75862068965517;3.0672268907563;0.633881370821534;;;
;-2.75862068965517;3.11764705882353;0.681024299841533;;;
;-2.75862068965517;3.16806722689076;0.728810705061768;;;
;-2.75862068965517;3.21848739495798;0.777119917124833;;;
;-2.75862068965517;3.26890756302521;0.825851836418371;;;
;-2.75862068965517;3.31932773109244;0.874924187846489;;;
;-2.75862068965517;3.36974789915966;0.924269842914285;;;
;-2.75862068965517;3.42016806722689;0.973834352272318;;;
;-2.75862068965517;3.47058823529412;1.02357375741247;;;
;-2.75862068965517;3.52100840336134;1.07345270162912;;;
;-2.75862068965517;3.57142857142857;1.12344283118354;;;
;-2.75862068965517;3.6218487394958;1.17352146191449;;;
;-2.75862068965517;3.67226890756303;1.22367047960356;;;
;-2.75862068965517;3.72268907563025;1.27387544087716;;;
;-2.75862068965517;3.77310924369748;1.32412484294486;;;
;-2.75862068965517;3.82352941176471;1.37440953352273;;;
;-2.75862068965517;3.87394957983193;1.42472223594827;;;
;-2.75862068965517;3.92436974789916;1.47505716824927;;;
;-2.75862068965517;3.97478991596639;1.52540973824306;;;
;-2.75862068965517;4.02521008403361;1.57577630010081;;;
;-2.75862068965517;4.07563025210084;1.62615396015171;;;
;-2.75862068965517;4.12605042016807;1.67654042226184;;;
;-2.75862068965517;4.17647058823529;1.7269338647741;;;
;-2.75862068965517;4.22689075630252;1.77733284268524;;;
;-2.75862068965517;4.27731092436975;1.82773620987266;;;
;-2.75862068965517;4.32773109243698;1.87814305740438;;;
;-2.75862068965517;4.3781512605042;1.92855266446542;;;
;-2.75862068965517;4.42857142857143;1.97896445948042;;;
;-2.75862068965517;4.47899159663866;2.02937798922695;;;
;-2.75862068965517;4.52941176470588;2.07979289433331;;;
;-2.75862068965517;4.57983193277311;2.13020888987853;;;
;-2.75862068965517;4.63025210084034;2.18062574994564;;;
;-2.75862068965517;4.68067226890756;2.23104329540181;;;
;-2.75862068965517;4.73109243697479;2.28146138426914;;;
;-2.75862068965517;4.78151260504202;2.33187990394825;;;
;-2.75862068965517;4.83193277310924;2.3822987651759;;;
;-2.75862068965517;4.88235294117647;2.43271789717982;;;
;-2.75862068965517;4.9327731092437;2.48313724385961;;;
;-2.75862068965517;4.98319327731092;2.53355676075747;;;
;-2.75862068965517;5.03361344537815;2.58397641254528;;;
;-2.75862068965517;5.08403361344538;2.6343961713339;;;
;-2.75862068965517;5.13445378151261;2.68481601491882;;;
;-2.75862068965517;5.18487394957983;2.73523592571151;;;
;-2.75862068965517;5.23529411764706;2.78565588986696;;;
;-2.75862068965517;5.28571428571429;2.83607589624885;;;
;-2.75862068965517;5.33613445378151;2.88649593610808;;;
;-2.75862068965517;5.38655462184874;2.93691600258771;;;
;-2.75862068965517;5.43697478991597;2.98733609001166;;;
;-2.75862068965517;5.48739495798319;3.03775619426108;;;
;-2.75862068965517;5.53781512605042;3.08817631166382;;;
;-2.75862068965517;5.58823529411765;3.1385964395942;;;
;-2.75862068965517;5.63865546218487;3.18901657586514;;;
;-2.75862068965517;5.6890756302521;3.23943671867822;;;
;-2.75862068965517;5.73949579831933;3.2898568667632;;;
;-2.75862068965517;5.78991596638655;3.34027701912285;;;
;-2.75862068965517;5.84033613445378;3.39069717446327;;;
;-2.75862068965517;5.89075630252101;3.44111733274511;;;
;-2.75862068965517;5.94117647058824;3.4915374931037;;;
;-2.75862068965517;5.99159663865546;3.54195765422517;;;
;-2.75862068965517;6.04201680672269;3.59237781756696;;;
;-2.75862068965517;6.09243697478992;3.64279798158692;;;
;-2.75862068965517;6.14285714285714;3.69321814672669;;;
;-2.75862068965517;6.19327731092437;3.74363831223122;;;
;-2.75862068965517;6.2436974789916;3.79405847821546;;;
;-2.75862068965517;6.29411764705882;3.84447864462824;;;
;-2.75862068965517;6.34453781512605;3.89489881180848;;;
;-2.75862068965517;6.39495798319328;3.94531897842146;;;
;-2.75862068965517;6.4453781512605;3.99573914576879;;;
;-2.75862068965517;6.49579831932773;4.04615931326247;;;
;-2.75862068965517;6.54621848739496;4.09657948059395;;;
;-2.75862068965517;6.59663865546218;4.14699964844431;;;
;-2.75862068965517;6.64705882352941;4.19741981679139;;;
;-2.75862068965517;6.69747899159664;4.24783998544069;;;
;-2.75862068965517;6.74789915966387;4.29826015278283;;;
;-2.75862068965517;6.79831932773109;4.34868032139716;;;
;-2.75862068965517;6.84873949579832;4.39910048750928;;;
;-2.75862068965517;6.89915966386555;4.44952065633617;;;
;-2.75862068965517;6.94957983193277;4.49994082515353;;;
;-2.75862068965517;7;4.55036099310524;;;
;-2.62068965517241;1;0.0830838152847993;;;
;-2.62068965517241;1.05042016806723;0.0811345980332554;;;
;-2.62068965517241;1.10084033613445;0.0792812837300978;;;
;-2.62068965517241;1.15126050420168;0.0775548283888695;;;
;-2.62068965517241;1.20168067226891;0.0759777771237286;;;
;-2.62068965517241;1.25210084033613;0.0745655234080368;;;
;-2.62068965517241;1.30252100840336;0.0733284177703879;;;
;-2.62068965517241;1.35294117647059;0.0722740833005963;;;
;-2.62068965517241;1.40336134453782;0.0714095032432898;;;
;-2.62068965517241;1.45378151260504;0.0707427280870341;;;
;-2.62068965517241;1.50420168067227;0.0702842775222726;;;
;-2.62068965517241;1.5546218487395;0.0700484231586543;;;
;-2.62068965517241;1.60504201680672;0.0700545392701873;;;
;-2.62068965517241;1.65546218487395;0.0703286515703302;;;
;-2.62068965517241;1.70588235294118;0.0709052498634194;;;
;-2.62068965517241;1.7563025210084;0.0718293855996831;;;
;-2.62068965517241;1.80672268907563;0.0731590482037598;;;
;-2.62068965517241;1.85714285714286;0.0749677882937386;;;
;-2.62068965517241;1.90756302521008;0.0773475144526543;;;
;-2.62068965517241;1.95798319327731;0.0804113212242601;;;
;-2.62068965517241;2.00840336134454;0.0842961033132808;;;
;-2.62068965517241;2.05882352941176;0.0891645745098819;;;
;-2.62068965517241;2.10924369747899;0.0952061496777393;;;
;-2.62068965517241;2.15966386554622;0.102635992082475;;;
;-2.62068965517241;2.21008403361345;0.11169143019183;;;
;-2.62068965517241;2.26050420168067;0.122624989761233;;;
;-2.62068965517241;2.3109243697479;0.135693564806947;;;
;-2.62068965517241;2.36134453781513;0.151143836036392;;;
;-2.62068965517241;2.41176470588235;0.16919491907857;;;
;-2.62068965517241;2.46218487394958;0.190020216892883;;;
;-2.62068965517241;2.51260504201681;0.213731231503107;;;
;-2.62068965517241;2.56302521008403;0.240366272970289;;;
;-2.62068965517241;2.61344537815126;0.26988634491509;;;
;-2.62068965517241;2.66386554621849;0.302179075452621;;;
;-2.62068965517241;2.71428571428571;0.337069846758869;;;
;-2.62068965517241;2.76470588235294;0.37433785836264;;;
;-2.62068965517241;2.81512605042017;0.413734189288312;;;
;-2.62068965517241;2.86554621848739;0.454999097175933;;;
;-2.62068965517241;2.91596638655462;0.497876568567365;;;
;-2.62068965517241;2.96638655462185;0.542125127305457;;;
;-2.62068965517241;3.01680672268908;0.587524786018577;;;
;-2.62068965517241;3.0672268907563;0.63388061590098;;;
;-2.62068965517241;3.11764705882353;0.681023692226637;;;
;-2.62068965517241;3.16806722689076;0.728810217458575;;;
;-2.62068965517241;3.21848739495798;0.777119526772789;;;
;-2.62068965517241;3.26890756302521;0.825851524530508;;;
;-2.62068965517241;3.31932773109244;0.874923939041808;;;
;-2.62068965517241;3.36974789915966;0.924269644682847;;;
;-2.62068965517241;3.42016806722689;0.973834194493937;;;
;-2.62068965517241;3.47058823529412;1.02357363193348;;;
;-2.62068965517241;3.52100840336134;1.07345260190171;;;
;-2.62068965517241;3.57142857142857;1.12344275196357;;;
;-2.62068965517241;3.6218487394958;1.17352139901022;;;
;-2.62068965517241;3.67226890756303;1.22367042967242;;;
;-2.62068965517241;3.72268907563025;1.27387540125225;;;
;-2.62068965517241;3.77310924369748;1.32412481150515;;;
;-2.62068965517241;3.82352941176471;1.37440950857843;;;
;-2.62068965517241;3.87394957983193;1.42472221616585;;;
;-2.62068965517241;3.92436974789916;1.47505715255916;;;
;-2.62068965517241;3.97478991596639;1.52540972580117;;;
;-2.62068965517241;4.02521008403361;1.57577629023344;;;
;-2.62068965517241;4.07563025210084;1.62615395233292;;;
;-2.62068965517241;4.12605042016807;1.67654041606192;;;
;-2.62068965517241;4.17647058823529;1.72693385986033;;;
;-2.62068965517241;4.22689075630252;1.7773328387825;;;
;-2.62068965517241;4.27731092436975;1.82773620678273;;;
;-2.62068965517241;4.32773109243698;1.878143054955;;;
;-2.62068965517241;4.3781512605042;1.92855266252329;;;
;-2.62068965517241;4.42857142857143;1.97896445794115;;;
;-2.62068965517241;4.47899159663866;2.02937798800728;;;
;-2.62068965517241;4.52941176470588;2.07979289337083;;;
;-2.62068965517241;4.57983193277311;2.13020888910885;;;
;-2.62068965517241;4.63025210084034;2.18062574932353;;;
;-2.62068965517241;4.68067226890756;2.23104329491529;;;
;-2.62068965517241;4.73109243697479;2.28146138388683;;;
;-2.62068965517241;4.78151260504202;2.33187990365841;;;
;-2.62068965517241;4.83193277310924;2.38229876492334;;;
;-2.62068965517241;4.88235294117647;2.43271789698464;;;
;-2.62068965517241;4.9327731092437;2.48313724371335;;;
;-2.62068965517241;4.98319327731092;2.53355676064416;;;
;-2.62068965517241;5.03361344537815;2.58397641247822;;;
;-2.62068965517241;5.08403361344538;2.63439617125785;;;
;-2.62068965517241;5.13445378151261;2.68481601483925;;;
;-2.62068965517241;5.18487394957983;2.7352359256865;;;
;-2.62068965517241;5.23529411764706;2.78565588980904;;;
;-2.62068965517241;5.28571428571429;2.83607589620823;;;
;-2.62068965517241;5.33613445378151;2.88649593605394;;;
;-2.62068965517241;5.38655462184874;2.93691600256316;;;
;-2.62068965517241;5.43697478991597;2.98733609001278;;;
;-2.62068965517241;5.48739495798319;3.03775619426359;;;
;-2.62068965517241;5.53781512605042;3.08817631164951;;;
;-2.62068965517241;5.58823529411765;3.13859643966288;;;
;-2.62068965517241;5.63865546218487;3.18901657585292;;;
;-2.62068965517241;5.6890756302521;3.23943671856075;;;
;-2.62068965517241;5.73949579831933;3.28985686681707;;;
;-2.62068965517241;5.78991596638655;3.34027701894357;;;
;-2.62068965517241;5.84033613445378;3.39069717437562;;;
;-2.62068965517241;5.89075630252101;3.44111733258749;;;
;-2.62068965517241;5.94117647058824;3.49153749264438;;;
;-2.62068965517241;5.99159663865546;3.54195765437563;;;
;-2.62068965517241;6.04201680672269;3.59237781748043;;;
;-2.62068965517241;6.09243697478992;3.64279798201348;;;
;-2.62068965517241;6.14285714285714;3.693218146447;;;
;-2.62068965517241;6.19327731092437;3.74363831219284;;;
;-2.62068965517241;6.2436974789916;3.79405847824079;;;
;-2.62068965517241;6.29411764705882;3.84447864440246;;;
;-2.62068965517241;6.34453781512605;3.89489881141073;;;
;-2.62068965517241;6.39495798319328;3.94531897858369;;;
;-2.62068965517241;6.4453781512605;3.99573914563816;;;
;-2.62068965517241;6.49579831932773;4.04615931424909;;;
;-2.62068965517241;6.54621848739496;4.09657948158371;;;
;-2.62068965517241;6.59663865546218;4.14699964828884;;;
;-2.62068965517241;6.64705882352941;4.19741981549711;;;
;-2.62068965517241;6.69747899159664;4.24783998530846;;;
;-2.62068965517241;6.74789915966387;4.29826015230253;;;
;-2.62068965517241;6.79831932773109;4.34868031993108;;;
;-2.62068965517241;6.84873949579832;4.39910048621599;;;
;-2.62068965517241;6.89915966386555;4.44952065668596;;;
;-2.62068965517241;6.94957983193277;4.49994082533498;;;
;-2.62068965517241;7;4.55036099227479;;;
;-2.48275862068966;1;0.0833082619491739;;;
;-2.48275862068966;1.05042016806723;0.0813109779477164;;;
;-2.48275862068966;1.10084033613445;0.0794177654248174;;;
;-2.48275862068966;1.15126050420168;0.0776589018404807;;;
;-2.48275862068966;1.20168067226891;0.0760559466816859;;;
;-2.48275862068966;1.25210084033613;0.0746232165037847;;;
;-2.48275862068966;1.30252100840336;0.0733700450044229;;;
;-2.48275862068966;1.35294117647059;0.0723031762215013;;;
;-2.48275862068966;1.40336134453782;0.0714288713326818;;;
;-2.48275862068966;1.45378151260504;0.0707546011302925;;;
;-2.48275862068966;1.50420168067227;0.0702904214152404;;;
;-2.48275862068966;1.5546218487395;0.0700502304807435;;;
;-2.48275862068966;1.60504201680672;0.070053100783894;;;
;-2.48275862068966;1.65546218487395;0.0703248144459084;;;
;-2.48275862068966;1.70588235294118;0.0708996663265655;;;
;-2.48275862068966;1.7563025210084;0.0718225539092562;;;
;-2.48275862068966;1.80672268907563;0.0731513469491668;;;
;-2.48275862068966;1.85714285714286;0.0749595047197507;;;
;-2.48275862068966;1.90756302521008;0.0773388674951505;;;
;-2.48275862068966;1.95798319327731;0.0804024799451478;;;
;-2.48275862068966;2.00840336134454;0.0842872013873495;;;
;-2.48275862068966;2.05882352941176;0.0891557213366553;;;
;-2.48275862068966;2.10924369747899;0.0951974385910664;;;
;-2.48275862068966;2.15966386554622;0.102627506030226;;;
;-2.48275862068966;2.21008403361345;0.111683245171029;;;
;-2.48275862068966;2.26050420168067;0.122617176251219;;;
;-2.48275862068966;2.3109243697479;0.135686187461421;;;
;-2.48275862068966;2.36134453781513;0.151136951982783;;;
;-2.48275862068966;2.41176470588235;0.169188575320909;;;
;-2.48275862068966;2.46218487394958;0.190014447462974;;;
;-2.48275862068966;2.51260504201681;0.213726055078691;;;
;-2.48275862068966;2.56302521008403;0.240361691603281;;;
;-2.48275862068966;2.61344537815126;0.269882344268344;;;
;-2.48275862068966;2.66386554621849;0.302175626584939;;;
;-2.48275862068966;2.71428571428571;0.337066909143612;;;
;-2.48275862068966;2.76470588235294;0.37433538359032;;;
;-2.48275862068966;2.81512605042017;0.413732124852757;;;
;-2.48275862068966;2.86554621848739;0.454997389848026;;;
;-2.48275862068966;2.91596638655462;0.497875167053647;;;
;-2.48275862068966;2.96638655462185;0.542123984091083;;;
;-2.48275862068966;3.01680672268908;0.587523858441511;;;
;-2.48275862068966;3.0672268907563;0.633879866601983;;;
;-2.48275862068966;3.11764705882353;0.681023089135642;;;
;-2.48275862068966;3.16806722689076;0.728809733486832;;;
;-2.48275862068966;3.21848739495798;0.777119139328248;;;
;-2.48275862068966;3.26890756302521;0.825851214965156;;;
;-2.48275862068966;3.31932773109244;0.874923692090048;;;
;-2.48275862068966;3.36974789915966;0.924269447928531;;;
;-2.48275862068966;3.42016806722689;0.973834037891381;;;
;-2.48275862068966;3.47058823529412;1.02357350738947;;;
;-2.48275862068966;3.52100840336134;1.07345250291744;;;
;-2.48275862068966;3.57142857142857;1.12344267333325;;;
;-2.48275862068966;3.6218487394958;1.17352133657476;;;
;-2.48275862068966;3.67226890756303;1.22367038010999;;;
;-2.48275862068966;3.72268907563025;1.27387536192208;;;
;-2.48275862068966;3.77310924369748;1.32412478029911;;;
;-2.48275862068966;3.82352941176471;1.37440948382344;;;
;-2.48275862068966;3.87394957983193;1.42472219653071;;;
;-2.48275862068966;3.92436974789916;1.47505713698564;;;
;-2.48275862068966;3.97478991596639;1.52540971345318;;;
;-2.48275862068966;4.02521008403361;1.57577628044181;;;
;-2.48275862068966;4.07563025210084;1.62615394456505;;;
;-2.48275862068966;4.12605042016807;1.67654040990139;;;
;-2.48275862068966;4.17647058823529;1.72693385497584;;;
;-2.48275862068966;4.22689075630252;1.7773328349115;;;
;-2.48275862068966;4.27731092436975;1.82773620371086;;;
;-2.48275862068966;4.32773109243698;1.8781430525193;;;
;-2.48275862068966;4.3781512605042;1.92855266060192;;;
;-2.48275862068966;4.42857142857143;1.97896445641282;;;
;-2.48275862068966;4.47899159663866;2.02937798679207;;;
;-2.48275862068966;4.52941176470588;2.07979289240059;;;
;-2.48275862068966;4.57983193277311;2.13020888834186;;;
;-2.48275862068966;4.63025210084034;2.18062574872545;;;
;-2.48275862068966;4.68067226890756;2.23104329444922;;;
;-2.48275862068966;4.73109243697479;2.28146138351162;;;
;-2.48275862068966;4.78151260504202;2.33187990334781;;;
;-2.48275862068966;4.83193277310924;2.38229876469345;;;
;-2.48275862068966;4.88235294117647;2.43271789680122;;;
;-2.48275862068966;4.9327731092437;2.48313724357568;;;
;-2.48275862068966;4.98319327731092;2.53355676051432;;;
;-2.48275862068966;5.03361344537815;2.58397641236348;;;
;-2.48275862068966;5.08403361344538;2.63439617117919;;;
;-2.48275862068966;5.13445378151261;2.68481601479618;;;
;-2.48275862068966;5.18487394957983;2.73523592565017;;;
;-2.48275862068966;5.23529411764706;2.78565588978919;;;
;-2.48275862068966;5.28571428571429;2.8360758961997;;;
;-2.48275862068966;5.33613445378151;2.88649593608253;;;
;-2.48275862068966;5.38655462184874;2.93691600252014;;;
;-2.48275862068966;5.43697478991597;2.98733609000912;;;
;-2.48275862068966;5.48739495798319;3.03775619422658;;;
;-2.48275862068966;5.53781512605042;3.08817631157154;;;
;-2.48275862068966;5.58823529411765;3.13859643963065;;;
;-2.48275862068966;5.63865546218487;3.18901657587748;;;
;-2.48275862068966;5.6890756302521;3.23943671864859;;;
;-2.48275862068966;5.73949579831933;3.28985686665773;;;
;-2.48275862068966;5.78991596638655;3.3402770189805;;;
;-2.48275862068966;5.84033613445378;3.3906971744552;;;
;-2.48275862068966;5.89075630252101;3.44111733248149;;;
;-2.48275862068966;5.94117647058824;3.49153749276946;;;
;-2.48275862068966;5.99159663865546;3.54195765470697;;;
;-2.48275862068966;6.04201680672269;3.59237781742706;;;
;-2.48275862068966;6.09243697478992;3.64279798152365;;;
;-2.48275862068966;6.14285714285714;3.69321814659664;;;
;-2.48275862068966;6.19327731092437;3.74363831205814;;;
;-2.48275862068966;6.2436974789916;3.79405847860479;;;
;-2.48275862068966;6.29411764705882;3.84447864473565;;;
;-2.48275862068966;6.34453781512605;3.89489881170407;;;
;-2.48275862068966;6.39495798319328;3.94531897902414;;;
;-2.48275862068966;6.4453781512605;3.9957391464762;;;
;-2.48275862068966;6.49579831932773;4.04615931364837;;;
;-2.48275862068966;6.54621848739496;4.09657948142729;;;
;-2.48275862068966;6.59663865546218;4.14699964892222;;;
;-2.48275862068966;6.64705882352941;4.1974198165551;;;
;-2.48275862068966;6.69747899159664;4.24783998406047;;;
;-2.48275862068966;6.74789915966387;4.29826015218004;;;
;-2.48275862068966;6.79831932773109;4.3486803190657;;;
;-2.48275862068966;6.84873949579832;4.39910048819182;;;
;-2.48275862068966;6.89915966386555;4.44952065412007;;;
;-2.48275862068966;6.94957983193277;4.49994082270546;;;
;-2.48275862068966;7;4.55036099186073;;;
;-2.3448275862069;1;0.083535034747544;;;
;-2.3448275862069;1.05042016806723;0.0814887608780461;;;
;-2.3448275862069;1.10084033613445;0.0795550655518337;;;
;-2.3448275862069;1.15126050420168;0.0777634435507854;;;
;-2.3448275862069;1.20168067226891;0.0761343844854822;;;
;-2.3448275862069;1.25210084033613;0.0746810678134668;;;
;-2.3448275862069;1.30252100840336;0.0734117717242133;;;
;-2.3448275862069;1.35294117647059;0.0723323384084803;;;
;-2.3448275862069;1.40336134453782;0.0714482943098775;;;
;-2.3448275862069;1.45378151260504;0.0707665235964269;;;
;-2.3448275862069;1.50420168067227;0.0702966142571401;;;
;-2.3448275862069;1.5546218487395;0.0700520889083264;;;
;-2.3448275862069;1.60504201680672;0.070051716713575;;;
;-2.3448275862069;1.65546218487395;0.0703210352911723;;;
;-2.3448275862069;1.70588235294118;0.0708941440317005;;;
;-2.3448275862069;1.7563025210084;0.0718157861856316;;;
;-2.3448275862069;1.80672268907563;0.0731437117341854;;;
;-2.3448275862069;1.85714285714286;0.0749512885921472;;;
;-2.3448275862069;1.90756302521008;0.0773302887533599;;;
;-2.3448275862069;1.95798319327731;0.0803937070566354;;;
;-2.3448275862069;2.00840336134454;0.0842783674726807;;;
;-2.3448275862069;2.05882352941176;0.0891469352714362;;;
;-2.3448275862069;2.10924369747899;0.095188793204923;;;
;-2.3448275862069;2.15966386554622;0.102619083777637;;;
;-2.3448275862069;2.21008403361345;0.111675121563488;;;
;-2.3448275862069;2.26050420168067;0.122609421295455;;;
;-2.3448275862069;2.3109243697479;0.135678865362439;;;
;-2.3448275862069;2.36134453781513;0.15113011946282;;;
;-2.3448275862069;2.41176470588235;0.169182279046239;;;
;-2.3448275862069;2.46218487394958;0.190008721218671;;;
;-2.3448275862069;2.51260504201681;0.213720917406467;;;
;-2.3448275862069;2.56302521008403;0.240357144540552;;;
;-2.3448275862069;2.61344537815126;0.269878373584537;;;
;-2.3448275862069;2.66386554621849;0.302172203554218;;;
;-2.3448275862069;2.71428571428571;0.337063993540695;;;
;-2.3448275862069;2.76470588235294;0.374332927366488;;;
;-2.3448275862069;2.81512605042017;0.413730075893488;;;
;-2.3448275862069;2.86554621848739;0.454995695321555;;;
;-2.3448275862069;2.91596638655462;0.497873776050377;;;
;-2.3448275862069;2.96638655462185;0.542122849450944;;;
;-2.3448275862069;3.01680672268908;0.587522937822183;;;
;-2.3448275862069;3.0672268907563;0.633879122924087;;;
;-2.3448275862069;3.11764705882353;0.681022490570457;;;
;-2.3448275862069;3.16806722689076;0.72880925314679;;;
;-2.3448275862069;3.21848739495798;0.777118754791129;;;
;-2.3448275862069;3.26890756302521;0.825850907722603;;;
;-2.3448275862069;3.31932773109244;0.874923446990936;;;
;-2.3448275862069;3.36974789915966;0.924269252650552;;;
;-2.3448275862069;3.42016806722689;0.97383388246332;;;
;-2.3448275862069;3.47058823529412;1.02357338377992;;;
;-2.3448275862069;3.52100840336134;1.07345240467586;;;
;-2.3448275862069;3.57142857142857;1.12344259529352;;;
;-2.3448275862069;3.6218487394958;1.17352127460762;;;
;-2.3448275862069;3.67226890756303;1.22367033092228;;;
;-2.3448275862069;3.72268907563025;1.27387532288774;;;
;-2.3448275862069;3.77310924369748;1.3241247493297;;;
;-2.3448275862069;3.82352941176471;1.37440945925532;;;
;-2.3448275862069;3.87394957983193;1.42472217704372;;;
;-2.3448275862069;3.92436974789916;1.47505712152772;;;
;-2.3448275862069;3.97478991596639;1.52540970119495;;;
;-2.3448275862069;4.02521008403361;1.5757762707228;;;
;-2.3448275862069;4.07563025210084;1.62615393685962;;;
;-2.3448275862069;4.12605042016807;1.67654040379191;;;
;-2.3448275862069;4.17647058823529;1.72693385013017;;;
;-2.3448275862069;4.22689075630252;1.77733283106628;;;
;-2.3448275862069;4.27731092436975;1.82773620066335;;;
;-2.3448275862069;4.32773109243698;1.87814305010649;;;
;-2.3448275862069;4.3781512605042;1.92855265867963;;;
;-2.3448275862069;4.42857142857143;1.97896445489221;;;
;-2.3448275862069;4.47899159663866;2.02937798559389;;;
;-2.3448275862069;4.52941176470588;2.07979289146115;;;
;-2.3448275862069;4.57983193277311;2.13020888758124;;;
;-2.3448275862069;4.63025210084034;2.18062574811988;;;
;-2.3448275862069;4.68067226890756;2.23104329395916;;;
;-2.3448275862069;4.73109243697479;2.28146138312295;;;
;-2.3448275862069;4.78151260504202;2.3318799030375;;;
;-2.3448275862069;4.83193277310924;2.38229876446049;;;
;-2.3448275862069;4.88235294117647;2.43271789661708;;;
;-2.3448275862069;4.9327731092437;2.48313724340966;;;
;-2.3448275862069;4.98319327731092;2.53355676037788;;;
;-2.3448275862069;5.03361344537815;2.58397641225842;;;
;-2.3448275862069;5.08403361344538;2.63439617112639;;;
;-2.3448275862069;5.13445378151261;2.68481601472638;;;
;-2.3448275862069;5.18487394957983;2.73523592561614;;;
;-2.3448275862069;5.23529411764706;2.78565588974977;;;
;-2.3448275862069;5.28571428571429;2.83607589615035;;;
;-2.3448275862069;5.33613445378151;2.88649593608393;;;
;-2.3448275862069;5.38655462184874;2.93691600258414;;;
;-2.3448275862069;5.43697478991597;2.9873360899995;;;
;-2.3448275862069;5.48739495798319;3.03775619430365;;;
;-2.3448275862069;5.53781512605042;3.08817631168641;;;
;-2.3448275862069;5.58823529411765;3.13859643964396;;;
;-2.3448275862069;5.63865546218487;3.18901657589123;;;
;-2.3448275862069;5.6890756302521;3.23943671877026;;;
;-2.3448275862069;5.73949579831933;3.28985686677485;;;
;-2.3448275862069;5.78991596638655;3.34027701906929;;;
;-2.3448275862069;5.84033613445378;3.3906971744211;;;
;-2.3448275862069;5.89075630252101;3.44111733260484;;;
;-2.3448275862069;5.94117647058824;3.49153749269261;;;
;-2.3448275862069;5.99159663865546;3.54195765455209;;;
;-2.3448275862069;6.04201680672269;3.59237781749478;;;
;-2.3448275862069;6.09243697478992;3.64279798138912;;;
;-2.3448275862069;6.14285714285714;3.69321814640806;;;
;-2.3448275862069;6.19327731092437;3.74363831232576;;;
;-2.3448275862069;6.2436974789916;3.79405847867326;;;
;-2.3448275862069;6.29411764705882;3.84447864477906;;;
;-2.3448275862069;6.34453781512605;3.89489881166471;;;
;-2.3448275862069;6.39495798319328;3.94531897885967;;;
;-2.3448275862069;6.4453781512605;3.99573914603699;;;
;-2.3448275862069;6.49579831932773;4.04615931366008;;;
;-2.3448275862069;6.54621848739496;4.09657948059008;;;
;-2.3448275862069;6.59663865546218;4.14699964854787;;;
;-2.3448275862069;6.64705882352941;4.19741981699193;;;
;-2.3448275862069;6.69747899159664;4.24783998372801;;;
;-2.3448275862069;6.74789915966387;4.29826015221376;;;
;-2.3448275862069;6.79831932773109;4.34868032053383;;;
;-2.3448275862069;6.84873949579832;4.39910048632174;;;
;-2.3448275862069;6.89915966386555;4.44952065472657;;;
;-2.3448275862069;6.94957983193277;4.4999408230516;;;
;-2.3448275862069;7;4.55036099238478;;;
;-2.20689655172414;1;0.0837640804556964;;;
;-2.20689655172414;1.05042016806723;0.0816678992578601;;;
;-2.20689655172414;1.10084033613445;0.079693147073586;;;
;-2.20689655172414;1.15126050420168;0.0778684271312273;;;
;-2.20689655172414;1.20168067226891;0.0762130728063322;;;
;-2.20689655172414;1.25210084033613;0.0747390658414916;;;
;-2.20689655172414;1.30252100840336;0.0734535905988909;;;
;-2.20689655172414;1.35294117647059;0.072361565202259;;;
;-2.20689655172414;1.40336134453782;0.0714677692050881;;;
;-2.20689655172414;1.45378151260504;0.0707784935877716;;;
;-2.20689655172414;1.50420168067227;0.0703028548375185;;;
;-2.20689655172414;1.5546218487395;0.0700539976746137;;;
;-2.20689655172414;1.60504201680672;0.0700503865789196;;;
;-2.20689655172414;1.65546218487395;0.0703173138095934;;;
;-2.20689655172414;1.70588235294118;0.070888682799047;;;
;-2.20689655172414;1.7563025210084;0.0718090823225208;;;
;-2.20689655172414;1.80672268907563;0.0731361424981791;;;
;-2.20689655172414;1.85714285714286;0.0749431398780915;;;
;-2.20689655172414;1.90756302521008;0.0773217782115289;;;
;-2.20689655172414;1.95798319327731;0.0803850025529537;;;
;-2.20689655172414;2.00840336134454;0.0842696015692784;;;
;-2.20689655172414;2.05882352941176;0.0891382163176296;;;
;-2.20689655172414;2.10924369747899;0.0951802135243861;;;
;-2.20689655172414;2.15966386554622;0.102610725330518;;;
;-2.20689655172414;2.21008403361345;0.11166705937541;;;
;-2.20689655172414;2.26050420168067;0.122601724899534;;;
;-2.20689655172414;2.3109243697479;0.135671598515087;;;
;-2.20689655172414;2.36134453781513;0.151123338481358;;;
;-2.20689655172414;2.41176470588235;0.169176030258766;;;
;-2.20689655172414;2.46218487394958;0.190003038163426;;;
;-2.20689655172414;2.51260504201681;0.213715818489033;;;
;-2.20689655172414;2.56302521008403;0.240352631783952;;;
;-2.20689655172414;2.61344537815126;0.269874432865354;;;
;-2.20689655172414;2.66386554621849;0.302168806361442;;;
;-2.20689655172414;2.71428571428571;0.33706109995085;;;
;-2.20689655172414;2.76470588235294;0.374330489691677;;;
;-2.20689655172414;2.81512605042017;0.413728042410863;;;
;-2.20689655172414;2.86554621848739;0.454994013597057;;;
;-2.20689655172414;2.91596638655462;0.497872395557493;;;
;-2.20689655172414;2.96638655462185;0.542121723385376;;;
;-2.20689655172414;3.01680672268908;0.587522024161361;;;
;-2.20689655172414;3.0672268907563;0.633878384867076;;;
;-2.20689655172414;3.11764705882353;0.681021896529129;;;
;-2.20689655172414;3.16806722689076;0.728808776437246;;;
;-2.20689655172414;3.21848739495798;0.777118373161044;;;
;-2.20689655172414;3.26890756302521;0.825850602803238;;;
;-2.20689655172414;3.31932773109244;0.874923203744933;;;
;-2.20689655172414;3.36974789915966;0.924269058848578;;;
;-2.20689655172414;3.42016806722689;0.973833728211725;;;
;-2.20689655172414;3.47058823529412;1.02357326110515;;;
;-2.20689655172414;3.52100840336134;1.0734523071762;;;
;-2.20689655172414;3.57142857142857;1.12344251784328;;;
;-2.20689655172414;3.6218487394958;1.17352121310949;;;
;-2.20689655172414;3.67226890756303;1.22367028210472;;;
;-2.20689655172414;3.72268907563025;1.27387528414714;;;
;-2.20689655172414;3.77310924369748;1.32412471859151;;;
;-2.20689655172414;3.82352941176471;1.37440943487127;;;
;-2.20689655172414;3.87394957983193;1.42472215770348;;;
;-2.20689655172414;3.92436974789916;1.47505710618831;;;
;-2.20689655172414;3.97478991596639;1.52540968903105;;;
;-2.20689655172414;4.02521008403361;1.57577626107591;;;
;-2.20689655172414;4.07563025210084;1.62615392920787;;;
;-2.20689655172414;4.12605042016807;1.67654039772465;;;
;-2.20689655172414;4.17647058823529;1.72693384531854;;;
;-2.20689655172414;4.22689075630252;1.77733282725592;;;
;-2.20689655172414;4.27731092436975;1.82773619764398;;;
;-2.20689655172414;4.32773109243698;1.8781430477082;;;
;-2.20689655172414;4.3781512605042;1.92855265678175;;;
;-2.20689655172414;4.42857142857143;1.97896445337844;;;
;-2.20689655172414;4.47899159663866;2.02937798439427;;;
;-2.20689655172414;4.52941176470588;2.07979289050303;;;
;-2.20689655172414;4.57983193277311;2.13020888682954;;;
;-2.20689655172414;4.63025210084034;2.18062574752866;;;
;-2.20689655172414;4.68067226890756;2.23104329349128;;;
;-2.20689655172414;4.73109243697479;2.28146138277191;;;
;-2.20689655172414;4.78151260504202;2.33187990275153;;;
;-2.20689655172414;4.83193277310924;2.38229876422659;;;
;-2.20689655172414;4.88235294117647;2.4327178964251;;;
;-2.20689655172414;4.9327731092437;2.48313724327432;;;
;-2.20689655172414;4.98319327731092;2.53355676027953;;;
;-2.20689655172414;5.03361344537815;2.58397641216855;;;
;-2.20689655172414;5.08403361344538;2.63439617103767;;;
;-2.20689655172414;5.13445378151261;2.68481601470389;;;
;-2.20689655172414;5.18487394957983;2.73523592557354;;;
;-2.20689655172414;5.23529411764706;2.78565588971673;;;
;-2.20689655172414;5.28571428571429;2.83607589612749;;;
;-2.20689655172414;5.33613445378151;2.8864959360388;;;
;-2.20689655172414;5.38655462184874;2.93691600241467;;;
;-2.20689655172414;5.43697478991597;2.98733608998656;;;
;-2.20689655172414;5.48739495798319;3.0377561941614;;;
;-2.20689655172414;5.53781512605042;3.08817631169715;;;
;-2.20689655172414;5.58823529411765;3.13859643959556;;;
;-2.20689655172414;5.63865546218487;3.18901657578483;;;
;-2.20689655172414;5.6890756302521;3.23943671867124;;;
;-2.20689655172414;5.73949579831933;3.28985686671194;;;
;-2.20689655172414;5.78991596638655;3.34027701894429;;;
;-2.20689655172414;5.84033613445378;3.3906971744248;;;
;-2.20689655172414;5.89075630252101;3.44111733249729;;;
;-2.20689655172414;5.94117647058824;3.4915374928612;;;
;-2.20689655172414;5.99159663865546;3.54195765439098;;;
;-2.20689655172414;6.04201680672269;3.59237781749289;;;
;-2.20689655172414;6.09243697478992;3.64279798165725;;;
;-2.20689655172414;6.14285714285714;3.69321814689237;;;
;-2.20689655172414;6.19327731092437;3.74363831197128;;;
;-2.20689655172414;6.2436974789916;3.79405847816844;;;
;-2.20689655172414;6.29411764705882;3.84447864515763;;;
;-2.20689655172414;6.34453781512605;3.89489881174129;;;
;-2.20689655172414;6.39495798319328;3.94531897877817;;;
;-2.20689655172414;6.4453781512605;3.99573914595543;;;
;-2.20689655172414;6.49579831932773;4.04615931304739;;;
;-2.20689655172414;6.54621848739496;4.09657948068718;;;
;-2.20689655172414;6.59663865546218;4.14699964860687;;;
;-2.20689655172414;6.64705882352941;4.19741981655465;;;
;-2.20689655172414;6.69747899159664;4.24783998503126;;;
;-2.20689655172414;6.74789915966387;4.2982601512644;;;
;-2.20689655172414;6.79831932773109;4.34868032092047;;;
;-2.20689655172414;6.84873949579832;4.39910048566512;;;
;-2.20689655172414;6.89915966386555;4.44952065809264;;;
;-2.20689655172414;6.94957983193277;4.4999408220592;;;
;-2.20689655172414;7;4.55036099487174;;;
;-2.06896551724138;1;0.0839953406312967;;;
;-2.06896551724138;1.05042016806723;0.0818483423689833;;;
;-2.06896551724138;1.10084033613445;0.0798319712186374;;;
;-2.06896551724138;1.15126050420168;0.0779738253156359;;;
;-2.06896551724138;1.20168067226891;0.0762919935010669;;;
;-2.06896551724138;1.25210084033613;0.0747971989059937;;;
;-2.06896551724138;1.30252100840336;0.0734954942153747;;;
;-2.06896551724138;1.35294117647059;0.0723908519066159;;;
;-2.06896551724138;1.40336134453782;0.0714872930312756;;;
;-2.06896551724138;1.45378151260504;0.0707905091984239;;;
;-2.06896551724138;1.50420168067227;0.070309141942042;;;
;-2.06896551724138;1.5546218487395;0.0700559560110959;;;
;-2.06896551724138;1.60504201680672;0.0700491098989853;;;
;-2.06896551724138;1.65546218487395;0.0703136497045612;;;
;-2.06896551724138;1.70588235294118;0.0708832824489549;;;
;-2.06896551724138;1.7563025210084;0.071802442213666;;;
;-2.06896551724138;1.80672268907563;0.0731286391803977;;;
;-2.06896551724138;1.85714285714286;0.0749350585448957;;;
;-2.06896551724138;1.90756302521008;0.0773133358538273;;;
;-2.06896551724138;1.95798319327731;0.0803763664284726;;;
;-2.06896551724138;2.00840336134454;0.084260903677392;;;
;-2.06896551724138;2.05882352941176;0.0891295644787553;;;
;-2.06896551724138;2.10924369747899;0.0951716995546933;;;
;-2.06896551724138;2.15966386554622;0.102602430694689;;;
;-2.06896551724138;2.21008403361345;0.111659058612678;;;
;-2.06896551724138;2.26050420168067;0.122594087069371;;;
;-2.06896551724138;2.3109243697479;0.135664386924847;;;
;-2.06896551724138;2.36134453781513;0.151116609043066;;;
;-2.06896551724138;2.41176470588235;0.169169828962483;;;
;-2.06896551724138;2.46218487394958;0.189997398300449;;;
;-2.06896551724138;2.51260504201681;0.213710758329086;;;
;-2.06896551724138;2.56302521008403;0.240348153336115;;;
;-2.06896551724138;2.61344537815126;0.269870522112348;;;
;-2.06896551724138;2.66386554621849;0.302165435007909;;;
;-2.06896551724138;2.71428571428571;0.337058228375056;;;
;-2.06896551724138;2.76470588235294;0.37432807056635;;;
;-2.06896551724138;2.81512605042017;0.413726024405386;;;
;-2.06896551724138;2.86554621848739;0.454992344674711;;;
;-2.06896551724138;2.91596638655462;0.497871025575348;;;
;-2.06896551724138;2.96638655462185;0.542120605894487;;;
;-2.06896551724138;3.01680672268908;0.587521117458195;;;
;-2.06896551724138;3.0672268907563;0.633877652431854;;;
;-2.06896551724138;3.11764705882353;0.681021307012844;;;
;-2.06896551724138;3.16806722689076;0.728808303359628;;;
;-2.06896551724138;3.21848739495798;0.77711799443775;;;
;-2.06896551724138;3.26890756302521;0.82585030020692;;;
;-2.06896551724138;3.31932773109244;0.874922962352914;;;
;-2.06896551724138;3.36974789915966;0.924268866523434;;;
;-2.06896551724138;3.42016806722689;0.973833575134139;;;
;-2.06896551724138;3.47058823529412;1.02357313936491;;;
;-2.06896551724138;3.52100840336134;1.07345221042117;;;
;-2.06896551724138;3.57142857142857;1.12344244098307;;;
;-2.06896551724138;3.6218487394958;1.17352115207923;;;
;-2.06896551724138;3.67226890756303;1.22367023366097;;;
;-2.06896551724138;3.72268907563025;1.27387524570128;;;
;-2.06896551724138;3.77310924369748;1.32412468809145;;;
;-2.06896551724138;3.82352941176471;1.37440941067546;;;
;-2.06896551724138;3.87394957983193;1.42472213850998;;;
;-2.06896551724138;3.92436974789916;1.47505709096901;;;
;-2.06896551724138;3.97478991596639;1.52540967695764;;;
;-2.06896551724138;4.02521008403361;1.5757762515023;;;
;-2.06896551724138;4.07563025210084;1.62615392161624;;;
;-2.06896551724138;4.12605042016807;1.67654039170876;;;
;-2.06896551724138;4.17647058823529;1.72693384054831;;;
;-2.06896551724138;4.22689075630252;1.7773328234724;;;
;-2.06896551724138;4.27731092436975;1.82773619463976;;;
;-2.06896551724138;4.32773109243698;1.87814304532315;;;
;-2.06896551724138;4.3781512605042;1.92855265489829;;;
;-2.06896551724138;4.42857142857143;1.97896445189229;;;
;-2.06896551724138;4.47899159663866;2.0293779832078;;;
;-2.06896551724138;4.52941176470588;2.07979288956725;;;
;-2.06896551724138;4.57983193277311;2.13020888610067;;;
;-2.06896551724138;4.63025210084034;2.18062574694018;;;
;-2.06896551724138;4.68067226890756;2.23104329302247;;;
;-2.06896551724138;4.73109243697479;2.28146138239635;;;
;-2.06896551724138;4.78151260504202;2.33187990245151;;;
;-2.06896551724138;4.83193277310924;2.38229876401492;;;
;-2.06896551724138;4.88235294117647;2.43271789624243;;;
;-2.06896551724138;4.9327731092437;2.4831372431252;;;
;-2.06896551724138;4.98319327731092;2.53355676014004;;;
;-2.06896551724138;5.03361344537815;2.5839764120723;;;
;-2.06896551724138;5.08403361344538;2.63439617095037;;;
;-2.06896551724138;5.13445378151261;2.68481601465066;;;
;-2.06896551724138;5.18487394957983;2.73523592551796;;;
;-2.06896551724138;5.23529411764706;2.7856558897041;;;
;-2.06896551724138;5.28571428571429;2.83607589613016;;;
;-2.06896551724138;5.33613445378151;2.88649593595727;;;
;-2.06896551724138;5.38655462184874;2.93691600246501;;;
;-2.06896551724138;5.43697478991597;2.98733608998344;;;
;-2.06896551724138;5.48739495798319;3.03775619421296;;;
;-2.06896551724138;5.53781512605042;3.08817631165438;;;
;-2.06896551724138;5.58823529411765;3.13859643953135;;;
;-2.06896551724138;5.63865546218487;3.18901657573515;;;
;-2.06896551724138;5.6890756302521;3.23943671871126;;;
;-2.06896551724138;5.73949579831933;3.28985686669261;;;
;-2.06896551724138;5.78991596638655;3.34027701885776;;;
;-2.06896551724138;5.84033613445378;3.39069717445244;;;
;-2.06896551724138;5.89075630252101;3.44111733255011;;;
;-2.06896551724138;5.94117647058824;3.49153749275543;;;
;-2.06896551724138;5.99159663865546;3.5419576545006;;;
;-2.06896551724138;6.04201680672269;3.59237781743583;;;
;-2.06896551724138;6.09243697478992;3.64279798168287;;;
;-2.06896551724138;6.14285714285714;3.69321814668563;;;
;-2.06896551724138;6.19327731092437;3.7436383122241;;;
;-2.06896551724138;6.2436974789916;3.79405847862321;;;
;-2.06896551724138;6.29411764705882;3.84447864484013;;;
;-2.06896551724138;6.34453781512605;3.89489881152253;;;
;-2.06896551724138;6.39495798319328;3.94531897894488;;;
;-2.06896551724138;6.4453781512605;3.99573914643332;;;
;-2.06896551724138;6.49579831932773;4.0461593137921;;;
;-2.06896551724138;6.54621848739496;4.09657948102245;;;
;-2.06896551724138;6.59663865546218;4.14699964908387;;;
;-2.06896551724138;6.64705882352941;4.19741981660842;;;
;-2.06896551724138;6.69747899159664;4.24783998424169;;;
;-2.06896551724138;6.74789915966387;4.29826015227827;;;
;-2.06896551724138;6.79831932773109;4.34868032043124;;;
;-2.06896551724138;6.84873949579832;4.39910048846096;;;
;-2.06896551724138;6.89915966386555;4.44952065391191;;;
;-2.06896551724138;6.94957983193277;4.49994082394097;;;
;-2.06896551724138;7;4.55036099128894;;;
;-1.93103448275862;1;0.0842287514308517;;;
;-1.93103448275862;1.05042016806723;0.0820300362826353;;;
;-1.93103448275862;1.10084033613445;0.0799714974757718;;;
;-1.93103448275862;1.15126050420168;0.078079609970126;;;
;-1.93103448275862;1.20168067226891;0.0763711280229484;;;
;-1.93103448275862;1.25210084033613;0.074855455146187;;;
;-1.93103448275862;1.30252100840336;0.0735374750824493;;;
;-1.93103448275862;1.35294117647059;0.0724201937904324;;;
;-1.93103448275862;1.40336134453782;0.071506862785152;;;
;-1.93103448275862;1.45378151260504;0.0708025685146607;;;
;-1.93103448275862;1.50420168067227;0.0703154743526952;;;
;-1.93103448275862;1.5546218487395;0.0700579631477306;;;
;-1.93103448275862;1.60504201680672;0.0700478861921868;;;
;-1.93103448275862;1.65546218487395;0.0703100426792112;;;
;-1.93103448275862;1.70588235294118;0.0708779428017672;;;
;-1.93103448275862;1.7563025210084;0.0717958657528973;;;
;-1.93103448275862;1.80672268907563;0.0731212017202855;;;
;-1.93103448275862;1.85714285714286;0.0749270445599715;;;
;-1.93103448275862;1.90756302521008;0.0773049616645065;;;
;-1.93103448275862;1.95798319327731;0.08036779867739;;;
;-1.93103448275862;2.00840336134454;0.0842522737970484;;;
;-1.93103448275862;2.05882352941176;0.0891209797581453;;;
;-1.93103448275862;2.10924369747899;0.095163251300831;;;
;-1.93103448275862;2.15966386554622;0.102594199876091;;;
;-1.93103448275862;2.21008403361345;0.111651119281369;;;
;-1.93103448275862;2.26050420168067;0.122586507810567;;;
;-1.93103448275862;2.3109243697479;0.13565723059692;;;
;-1.93103448275862;2.36134453781513;0.151109931152497;;;
;-1.93103448275862;2.41176470588235;0.169163675161198;;;
;-1.93103448275862;2.46218487394958;0.189991801633069;;;
;-1.93103448275862;2.51260504201681;0.213705736929255;;;
;-1.93103448275862;2.56302521008403;0.240343709198743;;;
;-1.93103448275862;2.61344537815126;0.26986664132713;;;
;-1.93103448275862;2.66386554621849;0.302162089494886;;;
;-1.93103448275862;2.71428571428571;0.337055378813984;;;
;-1.93103448275862;2.76470588235294;0.374325669991207;;;
;-1.93103448275862;2.81512605042017;0.413724021877235;;;
;-1.93103448275862;2.86554621848739;0.45499068855463;;;
;-1.93103448275862;2.91596638655462;0.497869666104018;;;
;-1.93103448275862;2.96638655462185;0.54211949697821;;;
;-1.93103448275862;3.01680672268908;0.587520217713134;;;
;-1.93103448275862;3.0672268907563;0.633876925617256;;;
;-1.93103448275862;3.11764705882353;0.681020722021402;;;
;-1.93103448275862;3.16806722689076;0.728807833913362;;;
;-1.93103448275862;3.21848739495798;0.777117618622011;;;
;-1.93103448275862;3.26890756302521;0.825849999933396;;;
;-1.93103448275862;3.31932773109244;0.874922722813406;;;
;-1.93103448275862;3.36974789915966;0.924268675675332;;;
;-1.93103448275862;3.42016806722689;0.973833423232953;;;
;-1.93103448275862;3.47058823529412;1.02357301855913;;;
;-1.93103448275862;3.52100840336134;1.07345211440859;;;
;-1.93103448275862;3.57142857142857;1.12344236471431;;;
;-1.93103448275862;3.6218487394958;1.17352109151694;;;
;-1.93103448275862;3.67226890756303;1.22367018558808;;;
;-1.93103448275862;3.72268907563025;1.27387520755335;;;
;-1.93103448275862;3.77310924369748;1.32412465782067;;;
;-1.93103448275862;3.82352941176471;1.37440938666334;;;
;-1.93103448275862;3.87394957983193;1.42472211946392;;;
;-1.93103448275862;3.92436974789916;1.47505707586053;;;
;-1.93103448275862;3.97478991596639;1.52540966497923;;;
;-1.93103448275862;4.02521008403361;1.57577624200321;;;
;-1.93103448275862;4.07563025210084;1.62615391408658;;;
;-1.93103448275862;4.12605042016807;1.67654038573363;;;
;-1.93103448275862;4.17647058823529;1.72693383580999;;;
;-1.93103448275862;4.22689075630252;1.77733281971453;;;
;-1.93103448275862;4.27731092436975;1.82773619166273;;;
;-1.93103448275862;4.32773109243698;1.87814304297096;;;
;-1.93103448275862;4.3781512605042;1.92855265303141;;;
;-1.93103448275862;4.42857142857143;1.97896445040698;;;
;-1.93103448275862;4.47899159663866;2.02937798203686;;;
;-1.93103448275862;4.52941176470588;2.07979288863587;;;
;-1.93103448275862;4.57983193277311;2.13020888535883;;;
;-1.93103448275862;4.63025210084034;2.1806257463418;;;
;-1.93103448275862;4.68067226890756;2.23104329256459;;;
;-1.93103448275862;4.73109243697479;2.28146138202008;;;
;-1.93103448275862;4.78151260504202;2.33187990216328;;;
;-1.93103448275862;4.83193277310924;2.38229876376067;;;
;-1.93103448275862;4.88235294117647;2.43271789607623;;;
;-1.93103448275862;4.9327731092437;2.48313724296535;;;
;-1.93103448275862;4.98319327731092;2.53355676003648;;;
;-1.93103448275862;5.03361344537815;2.58397641200688;;;
;-1.93103448275862;5.08403361344538;2.63439617090562;;;
;-1.93103448275862;5.13445378151261;2.68481601453415;;;
;-1.93103448275862;5.18487394957983;2.73523592548268;;;
;-1.93103448275862;5.23529411764706;2.78565588964637;;;
;-1.93103448275862;5.28571428571429;2.83607589607831;;;
;-1.93103448275862;5.33613445378151;2.8864959359811;;;
;-1.93103448275862;5.38655462184874;2.9369160024273;;;
;-1.93103448275862;5.43697478991597;2.9873360900603;;;
;-1.93103448275862;5.48739495798319;3.0377561941968;;;
;-1.93103448275862;5.53781512605042;3.08817631157272;;;
;-1.93103448275862;5.58823529411765;3.13859643958089;;;
;-1.93103448275862;5.63865546218487;3.18901657579014;;;
;-1.93103448275862;5.6890756302521;3.2394367186836;;;
;-1.93103448275862;5.73949579831933;3.2898568667025;;;
;-1.93103448275862;5.78991596638655;3.3402770188964;;;
;-1.93103448275862;5.84033613445378;3.39069717460687;;;
;-1.93103448275862;5.89075630252101;3.44111733258424;;;
;-1.93103448275862;5.94117647058824;3.49153749278614;;;
;-1.93103448275862;5.99159663865546;3.54195765460723;;;
;-1.93103448275862;6.04201680672269;3.59237781781759;;;
;-1.93103448275862;6.09243697478992;3.64279798170408;;;
;-1.93103448275862;6.14285714285714;3.69321814647374;;;
;-1.93103448275862;6.19327731092437;3.74363831218758;;;
;-1.93103448275862;6.2436974789916;3.79405847854249;;;
;-1.93103448275862;6.29411764705882;3.8444786450047;;;
;-1.93103448275862;6.34453781512605;3.8948988111138;;;
;-1.93103448275862;6.39495798319328;3.94531897908439;;;
;-1.93103448275862;6.4453781512605;3.99573914596311;;;
;-1.93103448275862;6.49579831932773;4.04615931348335;;;
;-1.93103448275862;6.54621848739496;4.09657948027526;;;
;-1.93103448275862;6.59663865546218;4.14699964861637;;;
;-1.93103448275862;6.64705882352941;4.19741981787025;;;
;-1.93103448275862;6.69747899159664;4.24783998448432;;;
;-1.93103448275862;6.74789915966387;4.29826015186331;;;
;-1.93103448275862;6.79831932773109;4.34868032065314;;;
;-1.93103448275862;6.84873949579832;4.39910048854106;;;
;-1.93103448275862;6.89915966386555;4.44952065463523;;;
;-1.93103448275862;6.94957983193277;4.49994082550733;;;
;-1.93103448275862;7;4.55036099120367;;;
;-1.79310344827586;1;0.0844642434325139;;;
;-1.79310344827586;1.05042016806723;0.0822129238069032;;;
;-1.79310344827586;1.10084033613445;0.0801116835926192;;;
;-1.79310344827586;1.15126050420168;0.0781857521056437;;;
;-1.79310344827586;1.20168067226891;0.0764504574334816;;;
;-1.79310344827586;1.25210084033613;0.0749138225302065;;;
;-1.79310344827586;1.30252100840336;0.0735795256352006;;;
;-1.79310344827586;1.35294117647059;0.0724495860900067;;;
;-1.79310344827586;1.40336134453782;0.0715264754482631;;;
;-1.79310344827586;1.45378151260504;0.0708146696155372;;;
;-1.79310344827586;1.50420168067227;0.0703218508481605;;;
;-1.79310344827586;1.5546218487395;0.0700600183129499;;;
;-1.79310344827586;1.60504201680672;0.0700467149765105;;;
;-1.79310344827586;1.65546218487395;0.0703064924366406;;;
;-1.79310344827586;1.70588235294118;0.0708726636778323;;;
;-1.79310344827586;1.7563025210084;0.0717893528340756;;;
;-1.79310344827586;1.80672268907563;0.0731138300572559;;;
;-1.79310344827586;1.85714285714286;0.0749190978904632;;;
;-1.79310344827586;1.90756302521008;0.0772966556277455;;;
;-1.79310344827586;1.95798319327731;0.0803592992940135;;;
;-1.79310344827586;2.00840336134454;0.0842437119284386;;;
;-1.79310344827586;2.05882352941176;0.0891124621591456;;;
;-1.79310344827586;2.10924369747899;0.0951548687678493;;;
;-1.79310344827586;2.15966386554622;0.102586032880368;;;
;-1.79310344827586;2.21008403361345;0.111643241387229;;;
;-1.79310344827586;2.26050420168067;0.122578987128835;;;
;-1.79310344827586;2.3109243697479;0.13565012953641;;;
;-1.79310344827586;2.36134453781513;0.151103304814284;;;
;-1.79310344827586;2.41176470588235;0.169157568859201;;;
;-1.79310344827586;2.46218487394958;0.189986248164664;;;
;-1.79310344827586;2.51260504201681;0.213700754292442;;;
;-1.79310344827586;2.56302521008403;0.240339299373949;;;
;-1.79310344827586;2.61344537815126;0.269862790511496;;;
;-1.79310344827586;2.66386554621849;0.302158769823226;;;
;-1.79310344827586;2.71428571428571;0.337052551268857;;;
;-1.79310344827586;2.76470588235294;0.374323287966927;;;
;-1.79310344827586;2.81512605042017;0.413722034826832;;;
;-1.79310344827586;2.86554621848739;0.454989045237312;;;
;-1.79310344827586;2.91596638655462;0.497868317143741;;;
;-1.79310344827586;2.96638655462185;0.542118396637182;;;
;-1.79310344827586;3.01680672268908;0.587519324926473;;;
;-1.79310344827586;3.0672268907563;0.633876204424411;;;
;-1.79310344827586;3.11764705882353;0.681020141554649;;;
;-1.79310344827586;3.16806722689076;0.728807368097754;;;
;-1.79310344827586;3.21848739495798;0.777117245713045;;;
;-1.79310344827586;3.26890756302521;0.825849701982877;;;
;-1.79310344827586;3.31932773109244;0.874922485127415;;;
;-1.79310344827586;3.36974789915966;0.924268486301962;;;
;-1.79310344827586;3.42016806722689;0.973833272506195;;;
;-1.79310344827586;3.47058823529412;1.02357289868985;;;
;-1.79310344827586;3.52100840336134;1.07345201913749;;;
;-1.79310344827586;3.57142857142857;1.12344228903428;;;
;-1.79310344827586;3.6218487394958;1.17352103142549;;;
;-1.79310344827586;3.67226890756303;1.22367013788798;;;
;-1.79310344827586;3.72268907563025;1.27387516969778;;;
;-1.79310344827586;3.77310924369748;1.3241246277868;;;
;-1.79310344827586;3.82352941176471;1.37440936283708;;;
;-1.79310344827586;3.87394957983193;1.42472210056713;;;
;-1.79310344827586;3.92436974789916;1.47505706087255;;;
;-1.79310344827586;3.97478991596639;1.52540965309392;;;
;-1.79310344827586;4.02521008403361;1.57577623257871;;;
;-1.79310344827586;4.07563025210084;1.6261539066096;;;
;-1.79310344827586;4.12605042016807;1.67654037980603;;;
;-1.79310344827586;4.17647058823529;1.72693383111499;;;
;-1.79310344827586;4.22689075630252;1.77733281599024;;;
;-1.79310344827586;4.27731092436975;1.8277361887158;;;
;-1.79310344827586;4.32773109243698;1.87814304062737;;;
;-1.79310344827586;4.3781512605042;1.92855265116707;;;
;-1.79310344827586;4.42857142857143;1.97896444893682;;;
;-1.79310344827586;4.47899159663866;2.02937798086713;;;
;-1.79310344827586;4.52941176470588;2.07979288770747;;;
;-1.79310344827586;4.57983193277311;2.13020888462014;;;
;-1.79310344827586;4.63025210084034;2.18062574577389;;;
;-1.79310344827586;4.68067226890756;2.23104329210623;;;
;-1.79310344827586;4.73109243697479;2.28146138165208;;;
;-1.79310344827586;4.78151260504202;2.33187990185982;;;
;-1.79310344827586;4.83193277310924;2.38229876353885;;;
;-1.79310344827586;4.88235294117647;2.43271789589192;;;
;-1.79310344827586;4.9327731092437;2.48313724284053;;;
;-1.79310344827586;4.98319327731092;2.53355675992704;;;
;-1.79310344827586;5.03361344537815;2.58397641188259;;;
;-1.79310344827586;5.08403361344538;2.63439617082646;;;
;-1.79310344827586;5.13445378151261;2.68481601451267;;;
;-1.79310344827586;5.18487394957983;2.73523592541515;;;
;-1.79310344827586;5.23529411764706;2.78565588955728;;;
;-1.79310344827586;5.28571428571429;2.83607589603427;;;
;-1.79310344827586;5.33613445378151;2.88649593601471;;;
;-1.79310344827586;5.38655462184874;2.93691600243563;;;
;-1.79310344827586;5.43697478991597;2.98733608995416;;;
;-1.79310344827586;5.48739495798319;3.03775619418818;;;
;-1.79310344827586;5.53781512605042;3.08817631161311;;;
;-1.79310344827586;5.58823529411765;3.13859643960288;;;
;-1.79310344827586;5.63865546218487;3.18901657579818;;;
;-1.79310344827586;5.6890756302521;3.2394367187049;;;
;-1.79310344827586;5.73949579831933;3.28985686663954;;;
;-1.79310344827586;5.78991596638655;3.34027701900487;;;
;-1.79310344827586;5.84033613445378;3.39069717443108;;;
;-1.79310344827586;5.89075630252101;3.44111733255826;;;
;-1.79310344827586;5.94117647058824;3.49153749283589;;;
;-1.79310344827586;5.99159663865546;3.54195765435115;;;
;-1.79310344827586;6.04201680672269;3.59237781768215;;;
;-1.79310344827586;6.09243697478992;3.64279798170895;;;
;-1.79310344827586;6.14285714285714;3.69321814671808;;;
;-1.79310344827586;6.19327731092437;3.74363831204173;;;
;-1.79310344827586;6.2436974789916;3.79405847831164;;;
;-1.79310344827586;6.29411764705882;3.84447864495347;;;
;-1.79310344827586;6.34453781512605;3.89489881233711;;;
;-1.79310344827586;6.39495798319328;3.94531897879713;;;
;-1.79310344827586;6.4453781512605;3.99573914654225;;;
;-1.79310344827586;6.49579831932773;4.04615931341896;;;
;-1.79310344827586;6.54621848739496;4.09657947958459;;;
;-1.79310344827586;6.59663865546218;4.14699964834208;;;
;-1.79310344827586;6.64705882352941;4.19741981706833;;;
;-1.79310344827586;6.69747899159664;4.24783998503638;;;
;-1.79310344827586;6.74789915966387;4.29826015286788;;;
;-1.79310344827586;6.79831932773109;4.34868032016685;;;
;-1.79310344827586;6.84873949579832;4.39910048807352;;;
;-1.79310344827586;6.89915966386555;4.44952065603867;;;
;-1.79310344827586;6.94957983193277;4.49994082167535;;;
;-1.79310344827586;7;4.5503609909153;;;
;-1.6551724137931;1;0.0847017414662089;;;
;-1.6551724137931;1.05042016806723;0.082396944441556;;;
;-1.6551724137931;1.10084033613445;0.0802524855790072;;;
;-1.6551724137931;1.15126050420168;0.0782922218928645;;;
;-1.6551724137931;1.20168067226891;0.0765299624153682;;;
;-1.6551724137931;1.25210084033613;0.0749722888633248;;;
;-1.6551724137931;1.30252100840336;0.0736216382394538;;;
;-1.6551724137931;1.35294117647059;0.0724790240112109;;;
;-1.6551724137931;1.40336134453782;0.0715461279881396;;;
;-1.6551724137931;1.45378151260504;0.0708268105734367;;;
;-1.6551724137931;1.50420168067227;0.0703282702039204;;;
;-1.6551724137931;1.5546218487395;0.0700621207340118;;;
;-1.6551724137931;1.60504201680672;0.0700455957694136;;;
;-1.6551724137931;1.65546218487395;0.0703029986798733;;;
;-1.6551724137931;1.70588235294118;0.070867444897622;;;
;-1.6551724137931;1.7563025210084;0.0717829033511851;;;
;-1.6551724137931;1.80672268907563;0.0731065241308265;;;
;-1.6551724137931;1.85714285714286;0.0749112185039181;;;
;-1.6551724137931;1.90756302521008;0.0772884177277307;;;
;-1.6551724137931;1.95798319327731;0.0803508682725541;;;
;-1.6551724137931;2.00840336134454;0.0842352180714895;;;
;-1.6551724137931;2.05882352941176;0.0891040116850072;;;
;-1.6551724137931;2.10924369747899;0.095146551960767;;;
;-1.6551724137931;2.15966386554622;0.102577929713331;;;
;-1.6551724137931;2.21008403361345;0.111635424936133;;;
;-1.6551724137931;2.26050420168067;0.122571525029902;;;
;-1.6551724137931;2.3109243697479;0.135643083748632;;;
;-1.6551724137931;2.36134453781513;0.151096730033195;;;
;-1.6551724137931;2.41176470588235;0.169151510060197;;;
;-1.6551724137931;2.46218487394958;0.189980737898593;;;
;-1.6551724137931;2.51260504201681;0.213695810421062;;;
;-1.6551724137931;2.56302521008403;0.240334923863935;;;
;-1.6551724137931;2.61344537815126;0.269858969666711;;;
;-1.6551724137931;2.66386554621849;0.30215547599461;;;
;-1.6551724137931;2.71428571428571;0.337049745740075;;;
;-1.6551724137931;2.76470588235294;0.374320924494178;;;
;-1.6551724137931;2.81512605042017;0.41372006325503;;;
;-1.6551724137931;2.86554621848739;0.454987414722912;;;
;-1.6551724137931;2.91596638655462;0.497866978694524;;;
;-1.6551724137931;2.96638655462185;0.542117304871046;;;
;-1.6551724137931;3.01680672268908;0.587518439097927;;;
;-1.6551724137931;3.0672268907563;0.633875488852867;;;
;-1.6551724137931;3.11764705882353;0.681019565612894;;;
;-1.6551724137931;3.16806722689076;0.728806905914199;;;
;-1.6551724137931;3.21848739495798;0.777116875711965;;;
;-1.6551724137931;3.26890756302521;0.825849406354972;;;
;-1.6551724137931;3.31932773109244;0.874922249293582;;;
;-1.6551724137931;3.36974789915966;0.924268298406256;;;
;-1.6551724137931;3.42016806722689;0.973833122954199;;;
;-1.6551724137931;3.47058823529412;1.02357277975256;;;
;-1.6551724137931;3.52100840336134;1.07345192461001;;;
;-1.6551724137931;3.57142857142857;1.12344221394524;;;
;-1.6551724137931;3.6218487394958;1.17352097180124;;;
;-1.6551724137931;3.67226890756303;1.22367009055879;;;
;-1.6551724137931;3.72268907563025;1.27387513213925;;;
;-1.6551724137931;3.77310924369748;1.32412459798624;;;
;-1.6551724137931;3.82352941176471;1.3744093391984;;;
;-1.6551724137931;3.87394957983193;1.42472208181501;;;
;-1.6551724137931;3.92436974789916;1.47505704600139;;;
;-1.6551724137931;3.97478991596639;1.5254096412992;;;
;-1.6551724137931;4.02521008403361;1.57577622322715;;;
;-1.6551724137931;4.07563025210084;1.62615389919258;;;
;-1.6551724137931;4.12605042016807;1.67654037392793;;;
;-1.6551724137931;4.17647058823529;1.72693382645533;;;
;-1.6551724137931;4.22689075630252;1.77733281229442;;;
;-1.6551724137931;4.27731092436975;1.82773618578373;;;
;-1.6551724137931;4.32773109243698;1.87814303830738;;;
;-1.6551724137931;4.3781512605042;1.92855264932302;;;
;-1.6551724137931;4.42857142857143;1.97896444746479;;;
;-1.6551724137931;4.47899159663866;2.02937797970665;;;
;-1.6551724137931;4.52941176470588;2.0797928867977;;;
;-1.6551724137931;4.57983193277311;2.13020888388005;;;
;-1.6551724137931;4.63025210084034;2.18062574518328;;;
;-1.6551724137931;4.68067226890756;2.2310432916383;;;
;-1.6551724137931;4.73109243697479;2.28146138128206;;;
;-1.6551724137931;4.78151260504202;2.33187990159241;;;
;-1.6551724137931;4.83193277310924;2.38229876330083;;;
;-1.6551724137931;4.88235294117647;2.43271789570823;;;
;-1.6551724137931;4.9327731092437;2.48313724270205;;;
;-1.6551724137931;4.98319327731092;2.53355675980927;;;
;-1.6551724137931;5.03361344537815;2.58397641181219;;;
;-1.6551724137931;5.08403361344538;2.63439617075754;;;
;-1.6551724137931;5.13445378151261;2.68481601448417;;;
;-1.6551724137931;5.18487394957983;2.73523592534361;;;
;-1.6551724137931;5.23529411764706;2.78565588956694;;;
;-1.6551724137931;5.28571428571429;2.83607589601887;;;
;-1.6551724137931;5.33613445378151;2.88649593594634;;;
;-1.6551724137931;5.38655462184874;2.93691600243228;;;
;-1.6551724137931;5.43697478991597;2.98733608996039;;;
;-1.6551724137931;5.48739495798319;3.03775619422546;;;
;-1.6551724137931;5.53781512605042;3.08817631159382;;;
;-1.6551724137931;5.58823529411765;3.13859643951232;;;
;-1.6551724137931;5.63865546218487;3.18901657578204;;;
;-1.6551724137931;5.6890756302521;3.23943671872376;;;
;-1.6551724137931;5.73949579831933;3.28985686678373;;;
;-1.6551724137931;5.78991596638655;3.34027701880199;;;
;-1.6551724137931;5.84033613445378;3.39069717453417;;;
;-1.6551724137931;5.89075630252101;3.44111733249413;;;
;-1.6551724137931;5.94117647058824;3.49153749296443;;;
;-1.6551724137931;5.99159663865546;3.54195765454902;;;
;-1.6551724137931;6.04201680672269;3.59237781767745;;;
;-1.6551724137931;6.09243697478992;3.64279798179538;;;
;-1.6551724137931;6.14285714285714;3.6932181468807;;;
;-1.6551724137931;6.19327731092437;3.74363831234048;;;
;-1.6551724137931;6.2436974789916;3.79405847858689;;;
;-1.6551724137931;6.29411764705882;3.84447864417912;;;
;-1.6551724137931;6.34453781512605;3.89489881188381;;;
;-1.6551724137931;6.39495798319328;3.94531897875661;;;
;-1.6551724137931;6.4453781512605;3.99573914525454;;;
;-1.6551724137931;6.49579831932773;4.04615931342388;;;
;-1.6551724137931;6.54621848739496;4.09657948133111;;;
;-1.6551724137931;6.59663865546218;4.14699964922653;;;
;-1.6551724137931;6.64705882352941;4.19741981699131;;;
;-1.6551724137931;6.69747899159664;4.24783998518676;;;
;-1.6551724137931;6.74789915966387;4.29826015141295;;;
;-1.6551724137931;6.79831932773109;4.34868032084695;;;
;-1.6551724137931;6.84873949579832;4.39910048698048;;;
;-1.6551724137931;6.89915966386555;4.4495206557032;;;
;-1.6551724137931;6.94957983193277;4.49994082243248;;;
;-1.6551724137931;7;4.5503609910403;;;
;-1.51724137931034;1;0.0849411644527597;;;
;-1.51724137931034;1.05042016806723;0.0825820343406556;;;
;-1.51724137931034;1.10084033613445;0.0803938577153982;;;
;-1.51724137931034;1.15126050420168;0.0783989886798853;;;
;-1.51724137931034;1.20168067226891;0.0766096232867654;;;
;-1.51724137931034;1.25210084033613;0.0750308417968174;;;
;-1.51724137931034;1.30252100840336;0.0736638051965572;;;
;-1.51724137931034;1.35294117647059;0.0725085027319429;;;
;-1.51724137931034;1.40336134453782;0.0715658173593211;;;
;-1.51724137931034;1.45378151260504;0.0708389894545142;;;
;-1.51724137931034;1.50420168067227;0.0703347311926498;;;
;-1.51724137931034;1.5546218487395;0.070064269636837;;;
;-1.51724137931034;1.60504201680672;0.070044528088088;;;
;-1.51724137931034;1.65546218487395;0.0702995611119306;;;
;-1.51724137931034;1.70588235294118;0.0708622862816877;;;
;-1.51724137931034;1.7563025210084;0.071776517198318;;;
;-1.51724137931034;1.80672268907563;0.0730992838805691;;;
;-1.51724137931034;1.85714285714286;0.0749034063676858;;;
;-1.51724137931034;1.90756302521008;0.0772802479487367;;;
;-1.51724137931034;1.95798319327731;0.0803425056071306;;;
;-1.51724137931034;2.00840336134454;0.0842267922262582;;;
;-1.51724137931034;2.05882352941176;0.0890956283390408;;;
;-1.51724137931034;2.10924369747899;0.0951383008845067;;;
;-1.51724137931034;2.15966386554622;0.102569890380553;;;
;-1.51724137931034;2.21008403361345;0.111627669933959;;;
;-1.51724137931034;2.26050420168067;0.122564121519086;;;
;-1.51724137931034;2.3109243697479;0.135636093238626;;;
;-1.51724137931034;2.36134453781513;0.151090206813484;;;
;-1.51724137931034;2.41176470588235;0.169145498768129;;;
;-1.51724137931034;2.46218487394958;0.18997527083796;;;
;-1.51724137931034;2.51260504201681;0.213690905317753;;;
;-1.51724137931034;2.56302521008403;0.240330582670778;;;
;-1.51724137931034;2.61344537815126;0.269855178794527;;;
;-1.51724137931034;2.66386554621849;0.302152208009976;;;
;-1.51724137931034;2.71428571428571;0.33704696222891;;;
;-1.51724137931034;2.76470588235294;0.374318579573606;;;
;-1.51724137931034;2.81512605042017;0.413718107161841;;;
;-1.51724137931034;2.86554621848739;0.454985797011813;;;
;-1.51724137931034;2.91596638655462;0.497865650756765;;;
;-1.51724137931034;2.96638655462185;0.542116221679871;;;
;-1.51724137931034;3.01680672268908;0.587517560227877;;;
;-1.51724137931034;3.0672268907563;0.633874778903163;;;
;-1.51724137931034;3.11764705882353;0.681018994196036;;;
;-1.51724137931034;3.16806722689076;0.728806447361727;;;
;-1.51724137931034;3.21848739495798;0.777116508617343;;;
;-1.51724137931034;3.26890756302521;0.825849113050193;;;
;-1.51724137931034;3.31932773109244;0.874922015313856;;;
;-1.51724137931034;3.36974789915966;0.924268111987726;;;
;-1.51724137931034;3.42016806722689;0.973832974578123;;;
;-1.51724137931034;3.47058823529412;1.0235726617522;;;
;-1.51724137931034;3.52100840336134;1.07345183082606;;;
;-1.51724137931034;3.57142857142857;1.12344213944615;;;
;-1.51724137931034;3.6218487394958;1.17352091264424;;;
;-1.51724137931034;3.67226890756303;1.22367004360316;;;
;-1.51724137931034;3.72268907563025;1.27387509487516;;;
;-1.51724137931034;3.77310924369748;1.32412456842069;;;
;-1.51724137931034;3.82352941176471;1.3744093157434;;;
;-1.51724137931034;3.87394957983193;1.42472206321123;;;
;-1.51724137931034;3.92436974789916;1.47505703124919;;;
;-1.51724137931034;3.97478991596639;1.52540962959882;;;
;-1.51724137931034;4.02521008403361;1.57577621394819;;;
;-1.51724137931034;4.07563025210084;1.62615389183618;;;
;-1.51724137931034;4.12605042016807;1.67654036809383;;;
;-1.51724137931034;4.17647058823529;1.72693382182931;;;
;-1.51724137931034;4.22689075630252;1.77733280862751;;;
;-1.51724137931034;4.27731092436975;1.82773618287348;;;
;-1.51724137931034;4.32773109243698;1.87814303600004;;;
;-1.51724137931034;4.3781512605042;1.92855264749578;;;
;-1.51724137931034;4.42857142857143;1.97896444602992;;;
;-1.51724137931034;4.47899159663866;2.02937797856446;;;
;-1.51724137931034;4.52941176470588;2.07979288587901;;;
;-1.51724137931034;4.57983193277311;2.13020888316603;;;
;-1.51724137931034;4.63025210084034;2.18062574461601;;;
;-1.51724137931034;4.68067226890756;2.23104329119511;;;
;-1.51724137931034;4.73109243697479;2.28146138092704;;;
;-1.51724137931034;4.78151260504202;2.33187990129734;;;
;-1.51724137931034;4.83193277310924;2.3822987630788;;;
;-1.51724137931034;4.88235294117647;2.43271789552786;;;
;-1.51724137931034;4.9327731092437;2.48313724254541;;;
;-1.51724137931034;4.98319327731092;2.53355675970743;;;
;-1.51724137931034;5.03361344537815;2.58397641172181;;;
;-1.51724137931034;5.08403361344538;2.63439617069812;;;
;-1.51724137931034;5.13445378151261;2.68481601439874;;;
;-1.51724137931034;5.18487394957983;2.73523592529338;;;
;-1.51724137931034;5.23529411764706;2.78565588950721;;;
;-1.51724137931034;5.28571428571429;2.83607589603998;;;
;-1.51724137931034;5.33613445378151;2.88649593588259;;;
;-1.51724137931034;5.38655462184874;2.93691600244889;;;
;-1.51724137931034;5.43697478991597;2.98733608997489;;;
;-1.51724137931034;5.48739495798319;3.03775619420595;;;
;-1.51724137931034;5.53781512605042;3.088176311564;;;
;-1.51724137931034;5.58823529411765;3.13859643964321;;;
;-1.51724137931034;5.63865546218487;3.18901657586644;;;
;-1.51724137931034;5.6890756302521;3.23943671860689;;;
;-1.51724137931034;5.73949579831933;3.28985686662413;;;
;-1.51724137931034;5.78991596638655;3.34027701907081;;;
;-1.51724137931034;5.84033613445378;3.39069717443652;;;
;-1.51724137931034;5.89075630252101;3.44111733250608;;;
;-1.51724137931034;5.94117647058824;3.49153749294972;;;
;-1.51724137931034;5.99159663865546;3.54195765453427;;;
;-1.51724137931034;6.04201680672269;3.59237781743736;;;
;-1.51724137931034;6.09243697478992;3.64279798160796;;;
;-1.51724137931034;6.14285714285714;3.69321814653287;;;
;-1.51724137931034;6.19327731092437;3.74363831212792;;;
;-1.51724137931034;6.2436974789916;3.79405847846883;;;
;-1.51724137931034;6.29411764705882;3.84447864500379;;;
;-1.51724137931034;6.34453781512605;3.89489881183552;;;
;-1.51724137931034;6.39495798319328;3.94531897899387;;;
;-1.51724137931034;6.4453781512605;3.9957391456257;;;
;-1.51724137931034;6.49579831932773;4.04615931380281;;;
;-1.51724137931034;6.54621848739496;4.09657948045595;;;
;-1.51724137931034;6.59663865546218;4.14699964924319;;;
;-1.51724137931034;6.64705882352941;4.19741981728736;;;
;-1.51724137931034;6.69747899159664;4.24783998454054;;;
;-1.51724137931034;6.74789915966387;4.29826015185357;;;
;-1.51724137931034;6.79831932773109;4.34868032153157;;;
;-1.51724137931034;6.84873949579832;4.39910048703744;;;
;-1.51724137931034;6.89915966386555;4.44952065623447;;;
;-1.51724137931034;6.94957983193277;4.49994082546893;;;
;-1.51724137931034;7;4.55036099345015;;;
;-1.37931034482759;1;0.0851824252536408;;;
;-1.37931034482759;1.05042016806723;0.0827681262840324;;;
;-1.37931034482759;1.10084033613445;0.0805357525665265;;;
;-1.37931034482759;1.15126050420168;0.0785060210125397;;;
;-1.37931034482759;1.20168067226891;0.0766894200166311;;;
;-1.37931034482759;1.25210084033613;0.0750894688370993;;;
;-1.37931034482759;1.30252100840336;0.0737060187482144;;;
;-1.37931034482759;1.35294117647059;0.0725380174043473;;;
;-1.37931034482759;1.40336134453782;0.0715855405045665;;;
;-1.37931034482759;1.45378151260504;0.0708512043193309;;;
;-1.37931034482759;1.50420168067227;0.0703412325844454;;;
;-1.37931034482759;1.5546218487395;0.0700664642464416;;;
;-1.37931034482759;1.60504201680672;0.0700435114493646;;;
;-1.37931034482759;1.65546218487395;0.070296179435816;;;
;-1.37931034482759;1.70588235294118;0.0708571876506571;;;
;-1.37931034482759;1.7563025210084;0.0717701942696408;;;
;-1.37931034482759;1.80672268907563;0.0730921092460831;;;
;-1.37931034482759;1.85714285714286;0.0748956614491583;;;
;-1.37931034482759;1.90756302521008;0.0772721462749274;;;
;-1.37931034482759;1.95798319327731;0.0803342112919981;;;
;-1.37931034482759;2.00840336134454;0.0842184343926633;;;
;-1.37931034482759;2.05882352941176;0.0890873121244229;;;
;-1.37931034482759;2.10924369747899;0.0951301155439058;;;
;-1.37931034482759;2.15966386554622;0.102561914887753;;;
;-1.37931034482759;2.21008403361345;0.111619976386377;;;
;-1.37931034482759;2.26050420168067;0.122556776602094;;;
;-1.37931034482759;2.3109243697479;0.13562915801144;;;
;-1.37931034482759;2.36134453781513;0.151083735159897;;;
;-1.37931034482759;2.41176470588235;0.169139534986841;;;
;-1.37931034482759;2.46218487394958;0.189969846985945;;;
;-1.37931034482759;2.51260504201681;0.213686038985283;;;
;-1.37931034482759;2.56302521008403;0.240326275796432;;;
;-1.37931034482759;2.61344537815126;0.269851417896626;;;
;-1.37931034482759;2.66386554621849;0.302148965870515;;;
;-1.37931034482759;2.71428571428571;0.337044200736048;;;
;-1.37931034482759;2.76470588235294;0.374316253205424;;;
;-1.37931034482759;2.81512605042017;0.413716166547824;;;
;-1.37931034482759;2.86554621848739;0.454984192104228;;;
;-1.37931034482759;2.91596638655462;0.497864333330983;;;
;-1.37931034482759;2.96638655462185;0.542115147064449;;;
;-1.37931034482759;3.01680672268908;0.587516688316547;;;
;-1.37931034482759;3.0672268907563;0.633874074574555;;;
;-1.37931034482759;3.11764705882353;0.681018427304085;;;
;-1.37931034482759;3.16806722689076;0.728805992440415;;;
;-1.37931034482759;3.21848739495798;0.77711614443079;;;
;-1.37931034482759;3.26890756302521;0.825848822068357;;;
;-1.37931034482759;3.31932773109244;0.874921783187502;;;
;-1.37931034482759;3.36974789915966;0.924267927044802;;;
;-1.37931034482759;3.42016806722689;0.973832827377263;;;
;-1.37931034482759;3.47058823529412;1.02357254468506;;;
;-1.37931034482759;3.52100840336134;1.07345173778398;;;
;-1.37931034482759;3.57142857142857;1.1234420655358;;;
;-1.37931034482759;3.6218487394958;1.1735208539578;;;
;-1.37931034482759;3.67226890756303;1.22366999701624;;;
;-1.37931034482759;3.72268907563025;1.27387505790562;;;
;-1.37931034482759;3.77310924369748;1.32412453908853;;;
;-1.37931034482759;3.82352941176471;1.37440929247471;;;
;-1.37931034482759;3.87394957983193;1.42472204475342;;;
;-1.37931034482759;3.92436974789916;1.47505701660992;;;
;-1.37931034482759;3.97478991596639;1.52540961798845;;;
;-1.37931034482759;4.02521008403361;1.57577620474286;;;
;-1.37931034482759;4.07563025210084;1.62615388453729;;;
;-1.37931034482759;4.12605042016807;1.67654036230515;;;
;-1.37931034482759;4.17647058823529;1.72693381723735;;;
;-1.37931034482759;4.22689075630252;1.77733280499057;;;
;-1.37931034482759;4.27731092436975;1.82773617999076;;;
;-1.37931034482759;4.32773109243698;1.87814303371333;;;
;-1.37931034482759;4.3781512605042;1.92855264568435;;;
;-1.37931034482759;4.42857142857143;1.978964444587;;;
;-1.37931034482759;4.47899159663866;2.0293779774193;;;
;-1.37931034482759;4.52941176470588;2.07979288497278;;;
;-1.37931034482759;4.57983193277311;2.13020888245653;;;
;-1.37931034482759;4.63025210084034;2.18062574405087;;;
;-1.37931034482759;4.68067226890756;2.23104329073761;;;
;-1.37931034482759;4.73109243697479;2.28146138058789;;;
;-1.37931034482759;4.78151260504202;2.3318799010131;;;
;-1.37931034482759;4.83193277310924;2.38229876285592;;;
;-1.37931034482759;4.88235294117647;2.4327178953483;;;
;-1.37931034482759;4.9327731092437;2.48313724240808;;;
;-1.37931034482759;4.98319327731092;2.53355675959396;;;
;-1.37931034482759;5.03361344537815;2.5839764116282;;;
;-1.37931034482759;5.08403361344538;2.63439617057433;;;
;-1.37931034482759;5.13445378151261;2.6848160143694;;;
;-1.37931034482759;5.18487394957983;2.73523592528692;;;
;-1.37931034482759;5.23529411764706;2.78565588947757;;;
;-1.37931034482759;5.28571428571429;2.83607589595376;;;
;-1.37931034482759;5.33613445378151;2.88649593589726;;;
;-1.37931034482759;5.38655462184874;2.93691600236153;;;
;-1.37931034482759;5.43697478991597;2.98733608986469;;;
;-1.37931034482759;5.48739495798319;3.0377561941667;;;
;-1.37931034482759;5.53781512605042;3.08817631162833;;;
;-1.37931034482759;5.58823529411765;3.1385964395041;;;
;-1.37931034482759;5.63865546218487;3.18901657574055;;;
;-1.37931034482759;5.6890756302521;3.23943671850933;;;
;-1.37931034482759;5.73949579831933;3.28985686691375;;;
;-1.37931034482759;5.78991596638655;3.34027701893774;;;
;-1.37931034482759;5.84033613445378;3.39069717453022;;;
;-1.37931034482759;5.89075630252101;3.44111733259762;;;
;-1.37931034482759;5.94117647058824;3.49153749271176;;;
;-1.37931034482759;5.99159663865546;3.54195765437881;;;
;-1.37931034482759;6.04201680672269;3.59237781746935;;;
;-1.37931034482759;6.09243697478992;3.6427979817601;;;
;-1.37931034482759;6.14285714285714;3.69321814661173;;;
;-1.37931034482759;6.19327731092437;3.74363831232822;;;
;-1.37931034482759;6.2436974789916;3.79405847830066;;;
;-1.37931034482759;6.29411764705882;3.84447864474849;;;
;-1.37931034482759;6.34453781512605;3.89489881180833;;;
;-1.37931034482759;6.39495798319328;3.94531897872316;;;
;-1.37931034482759;6.4453781512605;3.99573914594015;;;
;-1.37931034482759;6.49579831932773;4.04615931331801;;;
;-1.37931034482759;6.54621848739496;4.09657948156179;;;
;-1.37931034482759;6.59663865546218;4.14699964930218;;;
;-1.37931034482759;6.64705882352941;4.19741981667811;;;
;-1.37931034482759;6.69747899159664;4.24783998335923;;;
;-1.37931034482759;6.74789915966387;4.29826015168097;;;
;-1.37931034482759;6.79831932773109;4.34868032118169;;;
;-1.37931034482759;6.84873949579832;4.39910048637551;;;
;-1.37931034482759;6.89915966386555;4.4495206555097;;;
;-1.37931034482759;6.94957983193277;4.49994082315612;;;
;-1.37931034482759;7;4.55036099198747;;;
;-1.24137931034483;1;0.0854254305331191;;;
;-1.24137931034483;1.05042016806723;0.0829551496583397;;;
;-1.24137931034483;1.10084033613445;0.0806781210008897;;;
;-1.24137931034483;1.15126050420168;0.0786132866575204;;;
;-1.24137931034483;1.20168067226891;0.0767693322412918;;;
;-1.24137931034483;1.25210084033613;0.0751481573553947;;;
;-1.24137931034483;1.30252100840336;0.0737482710814258;;;
;-1.24137931034483;1.35294117647059;0.0725675631574015;;;
;-1.24137931034483;1.40336134453782;0.0716052943559351;;;
;-1.24137931034483;1.45378151260504;0.070863453223317;;;
;-1.24137931034483;1.50420168067227;0.0703477731470314;;;
;-1.24137931034483;1.5546218487395;0.0700687037868919;;;
;-1.24137931034483;1.60504201680672;0.07004254536985;;;
;-1.24137931034483;1.65546218487395;0.0702928533546338;;;
;-1.24137931034483;1.70588235294118;0.0708521488253062;;;
;-1.24137931034483;1.7563025210084;0.0717639344593971;;;
;-1.24137931034483;1.80672268907563;0.0730850001670895;;;
;-1.24137931034483;1.85714285714286;0.0748879837158151;;;
;-1.24137931034483;1.90756302521008;0.0772641126905173;;;
;-1.24137931034483;1.95798319327731;0.0803259853212699;;;
;-1.24137931034483;2.00840336134454;0.0842101445706872;;;
;-1.24137931034483;2.05882352941176;0.0890790630443248;;;
;-1.24137931034483;2.10924369747899;0.0951219959438366;;;
;-1.24137931034483;2.15966386554622;0.10255400324033;;;
;-1.24137931034483;2.21008403361345;0.111612344299151;;;
;-1.24137931034483;2.26050420168067;0.122549490284403;;;
;-1.24137931034483;2.3109243697479;0.135622278072094;;;
;-1.24137931034483;2.36134453781513;0.151077315076651;;;
;-1.24137931034483;2.41176470588235;0.169133618720321;;;
;-1.24137931034483;2.46218487394958;0.18996446634591;;;
;-1.24137931034483;2.51260504201681;0.213681211426107;;;
;-1.24137931034483;2.56302521008403;0.240322003242877;;;
;-1.24137931034483;2.61344537815126;0.269847686974193;;;
;-1.24137931034483;2.66386554621849;0.302145749577236;;;
;-1.24137931034483;2.71428571428571;0.33704146126228;;;
;-1.24137931034483;2.76470588235294;0.374313945390601;;;
;-1.24137931034483;2.81512605042017;0.413714241413491;;;
;-1.24137931034483;2.86554621848739;0.454982600000679;;;
;-1.24137931034483;2.91596638655462;0.497863026416578;;;
;-1.24137931034483;2.96638655462185;0.542114081024043;;;
;-1.24137931034483;3.01680672268908;0.587515823363417;;;
;-1.24137931034483;3.0672268907563;0.633873375867924;;;
;-1.24137931034483;3.11764705882353;0.681017864936834;;;
;-1.24137931034483;3.16806722689076;0.728805541150807;;;
;-1.24137931034483;3.21848739495798;0.777115783151145;;;
;-1.24137931034483;3.26890756302521;0.825848533409703;;;
;-1.24137931034483;3.31932773109244;0.874921552913362;;;
;-1.24137931034483;3.36974789915966;0.924267743578676;;;
;-1.24137931034483;3.42016806722689;0.973832681351261;;;
;-1.24137931034483;3.47058823529412;1.02357242855268;;;
;-1.24137931034483;3.52100840336134;1.07345164548483;;;
;-1.24137931034483;3.57142857142857;1.12344199221871;;;
;-1.24137931034483;3.6218487394958;1.17352079573951;;;
;-1.24137931034483;3.67226890756303;1.2236699508048;;;
;-1.24137931034483;3.72268907563025;1.27387502123243;;;
;-1.24137931034483;3.77310924369748;1.32412450999125;;;
;-1.24137931034483;3.82352941176471;1.37440926939315;;;
;-1.24137931034483;3.87394957983193;1.42472202644631;;;
;-1.24137931034483;3.92436974789916;1.47505700209015;;;
;-1.24137931034483;3.97478991596639;1.5254096064736;;;
;-1.24137931034483;4.02521008403361;1.57577619560963;;;
;-1.24137931034483;4.07563025210084;1.62615387729766;;;
;-1.24137931034483;4.12605042016807;1.67654035656501;;;
;-1.24137931034483;4.17647058823529;1.72693381268009;;;
;-1.24137931034483;4.22689075630252;1.77733280137876;;;
;-1.24137931034483;4.27731092436975;1.82773617712773;;;
;-1.24137931034483;4.32773109243698;1.87814303144415;;;
;-1.24137931034483;4.3781512605042;1.92855264388149;;;
;-1.24137931034483;4.42857142857143;1.97896444316533;;;
;-1.24137931034483;4.47899159663866;2.02937797629483;;;
;-1.24137931034483;4.52941176470588;2.07979288407878;;;
;-1.24137931034483;4.57983193277311;2.13020888173853;;;
;-1.24137931034483;4.63025210084034;2.18062574349104;;;
;-1.24137931034483;4.68067226890756;2.23104329028581;;;
;-1.24137931034483;4.73109243697479;2.28146138021673;;;
;-1.24137931034483;4.78151260504202;2.33187990074825;;;
;-1.24137931034483;4.83193277310924;2.38229876261517;;;
;-1.24137931034483;4.88235294117647;2.43271789517252;;;
;-1.24137931034483;4.9327731092437;2.48313724225402;;;
;-1.24137931034483;4.98319327731092;2.53355675948226;;;
;-1.24137931034483;5.03361344537815;2.58397641154084;;;
;-1.24137931034483;5.08403361344538;2.63439617054667;;;
;-1.24137931034483;5.13445378151261;2.68481601430211;;;
;-1.24137931034483;5.18487394957983;2.73523592524381;;;
;-1.24137931034483;5.23529411764706;2.78565588946612;;;
;-1.24137931034483;5.28571428571429;2.83607589588801;;;
;-1.24137931034483;5.33613445378151;2.88649593585201;;;
;-1.24137931034483;5.38655462184874;2.93691600232749;;;
;-1.24137931034483;5.43697478991597;2.98733608990927;;;
;-1.24137931034483;5.48739495798319;3.03775619415151;;;
;-1.24137931034483;5.53781512605042;3.08817631155403;;;
;-1.24137931034483;5.58823529411765;3.1385964395941;;;
;-1.24137931034483;5.63865546218487;3.18901657590732;;;
;-1.24137931034483;5.6890756302521;3.23943671858399;;;
;-1.24137931034483;5.73949579831933;3.28985686677697;;;
;-1.24137931034483;5.78991596638655;3.34027701888416;;;
;-1.24137931034483;5.84033613445378;3.39069717440944;;;
;-1.24137931034483;5.89075630252101;3.44111733258722;;;
;-1.24137931034483;5.94117647058824;3.49153749279225;;;
;-1.24137931034483;5.99159663865546;3.5419576542157;;;
;-1.24137931034483;6.04201680672269;3.59237781763106;;;
;-1.24137931034483;6.09243697478992;3.64279798187423;;;
;-1.24137931034483;6.14285714285714;3.69321814695615;;;
;-1.24137931034483;6.19327731092437;3.7436383124963;;;
;-1.24137931034483;6.2436974789916;3.79405847830509;;;
;-1.24137931034483;6.29411764705882;3.844478644894;;;
;-1.24137931034483;6.34453781512605;3.89489881159408;;;
;-1.24137931034483;6.39495798319328;3.94531897871759;;;
;-1.24137931034483;6.4453781512605;3.99573914643837;;;
;-1.24137931034483;6.49579831932773;4.04615931309178;;;
;-1.24137931034483;6.54621848739496;4.09657948072006;;;
;-1.24137931034483;6.59663865546218;4.14699964868004;;;
;-1.24137931034483;6.64705882352941;4.1974198157518;;;
;-1.24137931034483;6.69747899159664;4.2478399846083;;;
;-1.24137931034483;6.74789915966387;4.29826015336842;;;
;-1.24137931034483;6.79831932773109;4.34868032071887;;;
;-1.24137931034483;6.84873949579832;4.39910048649025;;;
;-1.24137931034483;6.89915966386555;4.44952065483021;;;
;-1.24137931034483;6.94957983193277;4.49994082324753;;;
;-1.24137931034483;7;4.5503609916973;;;
;-1.10344827586207;1;0.085670080634885;;;
;-1.10344827586207;1.05042016806723;0.0831430304483892;;;
;-1.10344827586207;1.10084033613445;0.0808209122160439;;;
;-1.10344827586207;1.15126050420168;0.0787207526284005;;;
;-1.10344827586207;1.20168067226891;0.0768493392822759;;;
;-1.10344827586207;1.25210084033613;0.0752068945978668;;;
;-1.10344827586207;1.30252100840336;0.0737905543337313;;;
;-1.10344827586207;1.35294117647059;0.07259713509925;;;
;-1.10344827586207;1.40336134453782;0.0716250758359801;;;
;-1.10344827586207;1.45378151260504;0.0708757342174278;;;
;-1.10344827586207;1.50420168067227;0.0703543516461847;;;
;-1.10344827586207;1.5546218487395;0.0700709874815087;;;
;-1.10344827586207;1.60504201680672;0.070041629366094;;;
;-1.10344827586207;1.65546218487395;0.0702895825715282;;;
;-1.10344827586207;1.70588235294118;0.070847169626532;;;
;-1.10344827586207;1.7563025210084;0.0717577376620199;;;
;-1.10344827586207;1.80672268907563;0.0730779565834202;;;
;-1.10344827586207;1.85714285714286;0.0748803731351549;;;
;-1.10344827586207;1.90756302521008;0.0772561471797001;;;
;-1.10344827586207;1.95798319327731;0.0803178276891298;;;
;-1.10344827586207;2.00840336134454;0.0842019227602033;;;
;-1.10344827586207;2.05882352941176;0.089070881101839;;;
;-1.10344827586207;2.10924369747899;0.095113942089057;;;
;-1.10344827586207;2.15966386554622;0.102546155443931;;;
;-1.10344827586207;2.21008403361345;0.111604773677924;;;
;-1.10344827586207;2.26050420168067;0.122542262571445;;;
;-1.10344827586207;2.3109243697479;0.135615453425749;;;
;-1.10344827586207;2.36134453781513;0.151070946568509;;;
;-1.10344827586207;2.41176470588235;0.169127749972219;;;
;-1.10344827586207;2.46218487394958;0.189959128920821;;;
;-1.10344827586207;2.51260504201681;0.213676422642851;;;
;-1.10344827586207;2.56302521008403;0.24031776501252;;;
;-1.10344827586207;2.61344537815126;0.269843986029323;;;
;-1.10344827586207;2.66386554621849;0.302142559131533;;;
;-1.10344827586207;2.71428571428571;0.337038743808352;;;
;-1.10344827586207;2.76470588235294;0.374311656129586;;;
;-1.10344827586207;2.81512605042017;0.413712331759134;;;
;-1.10344827586207;2.86554621848739;0.454981020701035;;;
;-1.10344827586207;2.91596638655462;0.497861730014443;;;
;-1.10344827586207;2.96638655462185;0.542113023559686;;;
;-1.10344827586207;3.01680672268908;0.587514965368984;;;
;-1.10344827586207;3.0672268907563;0.633872682782541;;;
;-1.10344827586207;3.11764705882353;0.681017307095053;;;
;-1.10344827586207;3.16806722689076;0.728805093492349;;;
;-1.10344827586207;3.21848739495798;0.77711542477849;;;
;-1.10344827586207;3.26890756302521;0.825848247074225;;;
;-1.10344827586207;3.31932773109244;0.874921324493201;;;
;-1.10344827586207;3.36974789915966;0.924267561588799;;;
;-1.10344827586207;3.42016806722689;0.973832536500789;;;
;-1.10344827586207;3.47058823529412;1.02357231335446;;;
;-1.10344827586207;3.52100840336134;1.07345155392903;;;
;-1.10344827586207;3.57142857142857;1.1234419194875;;;
;-1.10344827586207;3.6218487394958;1.17352073798953;;;
;-1.10344827586207;3.67226890756303;1.22366990496272;;;
;-1.10344827586207;3.72268907563025;1.27387498485471;;;
;-1.10344827586207;3.77310924369748;1.32412448112762;;;
;-1.10344827586207;3.82352941176471;1.37440924649538;;;
;-1.10344827586207;3.87394957983193;1.42472200828448;;;
;-1.10344827586207;3.92436974789916;1.47505698768518;;;
;-1.10344827586207;3.97478991596639;1.52540959505171;;;
;-1.10344827586207;4.02521008403361;1.57577618655038;;;
;-1.10344827586207;4.07563025210084;1.62615387011861;;;
;-1.10344827586207;4.12605042016807;1.67654035086973;;;
;-1.10344827586207;4.17647058823529;1.72693380816652;;;
;-1.10344827586207;4.22689075630252;1.77733279779938;;;
;-1.10344827586207;4.27731092436975;1.82773617428473;;;
;-1.10344827586207;4.32773109243698;1.87814302919378;;;
;-1.10344827586207;4.3781512605042;1.92855264210431;;;
;-1.10344827586207;4.42857142857143;1.97896444174958;;;
;-1.10344827586207;4.47899159663866;2.02937797516687;;;
;-1.10344827586207;4.52941176470588;2.07979288318943;;;
;-1.10344827586207;4.57983193277311;2.13020888103865;;;
;-1.10344827586207;4.63025210084034;2.18062574292898;;;
;-1.10344827586207;4.68067226890756;2.2310432898557;;;
;-1.10344827586207;4.73109243697479;2.28146137987682;;;
;-1.10344827586207;4.78151260504202;2.33187990046637;;;
;-1.10344827586207;4.83193277310924;2.38229876240248;;;
;-1.10344827586207;4.88235294117647;2.43271789498962;;;
;-1.10344827586207;4.9327731092437;2.48313724212237;;;
;-1.10344827586207;4.98319327731092;2.53355675936963;;;
;-1.10344827586207;5.03361344537815;2.58397641146152;;;
;-1.10344827586207;5.08403361344538;2.63439617046393;;;
;-1.10344827586207;5.13445378151261;2.68481601424852;;;
;-1.10344827586207;5.18487394957983;2.73523592513985;;;
;-1.10344827586207;5.23529411764706;2.78565588940584;;;
;-1.10344827586207;5.28571428571429;2.83607589592652;;;
;-1.10344827586207;5.33613445378151;2.88649593581568;;;
;-1.10344827586207;5.38655462184874;2.93691600232359;;;
;-1.10344827586207;5.43697478991597;2.98733608991998;;;
;-1.10344827586207;5.48739495798319;3.03775619413931;;;
;-1.10344827586207;5.53781512605042;3.08817631156876;;;
;-1.10344827586207;5.58823529411765;3.13859643954694;;;
;-1.10344827586207;5.63865546218487;3.18901657579968;;;
;-1.10344827586207;5.6890756302521;3.23943671861946;;;
;-1.10344827586207;5.73949579831933;3.28985686669333;;;
;-1.10344827586207;5.78991596638655;3.3402770190416;;;
;-1.10344827586207;5.84033613445378;3.39069717452627;;;
;-1.10344827586207;5.89075630252101;3.44111733255313;;;
;-1.10344827586207;5.94117647058824;3.49153749267966;;;
;-1.10344827586207;5.99159663865546;3.54195765473728;;;
;-1.10344827586207;6.04201680672269;3.59237781744619;;;
;-1.10344827586207;6.09243697478992;3.6427979819771;;;
;-1.10344827586207;6.14285714285714;3.69321814651189;;;
;-1.10344827586207;6.19327731092437;3.74363831191712;;;
;-1.10344827586207;6.2436974789916;3.7940584783298;;;
;-1.10344827586207;6.29411764705882;3.84447864496646;;;
;-1.10344827586207;6.34453781512605;3.8948988120979;;;
;-1.10344827586207;6.39495798319328;3.94531897889309;;;
;-1.10344827586207;6.4453781512605;3.99573914573749;;;
;-1.10344827586207;6.49579831932773;4.04615931376084;;;
;-1.10344827586207;6.54621848739496;4.09657948036604;;;
;-1.10344827586207;6.59663865546218;4.1469996488741;;;
;-1.10344827586207;6.64705882352941;4.19741981699838;;;
;-1.10344827586207;6.69747899159664;4.24783998359718;;;
;-1.10344827586207;6.74789915966387;4.29826015226649;;;
;-1.10344827586207;6.79831932773109;4.348680320939;;;
;-1.10344827586207;6.84873949579832;4.39910048771082;;;
;-1.10344827586207;6.89915966386555;4.44952065617268;;;
;-1.10344827586207;6.94957983193277;4.49994082385881;;;
;-1.10344827586207;7;4.55036099037685;;;
;-0.96551724137931;1;0.0859162694748963;;;
;-0.96551724137931;1.05042016806723;0.0833316912398981;;;
;-0.96551724137931;1.10084033613445;0.0809640737701566;;;
;-0.96551724137931;1.15126050420168;0.0788283852144828;;;
;-0.96551724137931;1.20168067226891;0.0769294201652409;;;
;-0.96551724137931;1.25210084033613;0.075265667696181;;;
;-0.96551724137931;1.30252100840336;0.0738328605984273;;;
;-0.96551724137931;1.35294117647059;0.0726267283198065;;;
;-0.96551724137931;1.40336134453782;0.0716448818588957;;;
;-0.96551724137931;1.45378151260504;0.0708880453485797;;;
;-0.96551724137931;1.50420168067227;0.0703609668458223;;;
;-0.96551724137931;1.5546218487395;0.0700733145529568;;;
;-0.96551724137931;1.60504201680672;0.0700407629544432;;;
;-0.96551724137931;1.65546218487395;0.0702863667897902;;;
;-0.96551724137931;1.70588235294118;0.0708422498754482;;;
;-0.96551724137931;1.7563025210084;0.0717516037720856;;;
;-0.96551724137931;1.80672268907563;0.0730709784349212;;;
;-0.96551724137931;1.85714285714286;0.0748728296747648;;;
;-0.96551724137931;1.90756302521008;0.0772482497267394;;;
;-0.96551724137931;1.95798319327731;0.080309738389652;;;
;-0.96551724137931;2.00840336134454;0.0841937689611136;;;
;-0.96551724137931;2.05882352941176;0.0890627663000422;;;
;-0.96551724137931;2.10924369747899;0.0951059539843695;;;
;-0.96551724137931;2.15966386554622;0.102538371503922;;;
;-0.96551724137931;2.21008403361345;0.111597264528271;;;
;-0.96551724137931;2.26050420168067;0.122535093468613;;;
;-0.96551724137931;2.3109243697479;0.135608684077164;;;
;-0.96551724137931;2.36134453781513;0.151064629639572;;;
;-0.96551724137931;2.41176470588235;0.169121928746341;;;
;-0.96551724137931;2.46218487394958;0.189953834714148;;;
;-0.96551724137931;2.51260504201681;0.213671672638105;;;
;-0.96551724137931;2.56302521008403;0.240313561106764;;;
;-0.96551724137931;2.61344537815126;0.269840315063045;;;
;-0.96551724137931;2.66386554621849;0.302139394534379;;;
;-0.96551724137931;2.71428571428571;0.337036048375348;;;
;-0.96551724137931;2.76470588235294;0.374309385423143;;;
;-0.96551724137931;2.81512605042017;0.413710437585156;;;
;-0.96551724137931;2.86554621848739;0.454979454205899;;;
;-0.96551724137931;2.91596638655462;0.497860444124547;;;
;-0.96551724137931;2.96638655462185;0.542111974670699;;;
;-0.96551724137931;3.01680672268908;0.587514114333481;;;
;-0.96551724137931;3.0672268907563;0.633871995319418;;;
;-0.96551724137931;3.11764705882353;0.681016753777959;;;
;-0.96551724137931;3.16806722689076;0.728804649465869;;;
;-0.96551724137931;3.21848739495798;0.777115069313496;;;
;-0.96551724137931;3.26890756302521;0.825847963060441;;;
;-0.96551724137931;3.31932773109244;0.874921097926364;;;
;-0.96551724137931;3.36974789915966;0.924267381075945;;;
;-0.96551724137931;3.42016806722689;0.973832392825755;;;
;-0.96551724137931;3.47058823529412;1.02357219909121;;;
;-0.96551724137931;3.52100840336134;1.0734514631159;;;
;-0.96551724137931;3.57142857142857;1.12344184734969;;;
;-0.96551724137931;3.6218487394958;1.17352068070843;;;
;-0.96551724137931;3.67226890756303;1.22366985949351;;;
;-0.96551724137931;3.72268907563025;1.27387494876953;;;
;-0.96551724137931;3.77310924369748;1.32412445249929;;;
;-0.96551724137931;3.82352941176471;1.37440922378343;;;
;-0.96551724137931;3.87394957983193;1.42472199026993;;;
;-0.96551724137931;3.92436974789916;1.47505697339865;;;
;-0.96551724137931;3.97478991596639;1.52540958372102;;;
;-0.96551724137931;4.02521008403361;1.5757761775687;;;
;-0.96551724137931;4.07563025210084;1.62615386298887;;;
;-0.96551724137931;4.12605042016807;1.67654034521916;;;
;-0.96551724137931;4.17647058823529;1.72693380369131;;;
;-0.96551724137931;4.22689075630252;1.77733279424805;;;
;-0.96551724137931;4.27731092436975;1.82773617147456;;;
;-0.96551724137931;4.32773109243698;1.87814302696069;;;
;-0.96551724137931;4.3781512605042;1.92855264033123;;;
;-0.96551724137931;4.42857142857143;1.97896444034972;;;
;-0.96551724137931;4.47899159663866;2.0293779740586;;;
;-0.96551724137931;4.52941176470588;2.07979288230806;;;
;-0.96551724137931;4.57983193277311;2.13020888033465;;;
;-0.96551724137931;4.63025210084034;2.18062574237549;;;
;-0.96551724137931;4.68067226890756;2.2310432893987;;;
;-0.96551724137931;4.73109243697479;2.28146137951254;;;
;-0.96551724137931;4.78151260504202;2.33187990018712;;;
;-0.96551724137931;4.83193277310924;2.38229876217216;;;
;-0.96551724137931;4.88235294117647;2.4327178948074;;;
;-0.96551724137931;4.9327731092437;2.48313724197604;;;
;-0.96551724137931;4.98319327731092;2.533556759273;;;
;-0.96551724137931;5.03361344537815;2.58397641136157;;;
;-0.96551724137931;5.08403361344538;2.63439617040144;;;
;-0.96551724137931;5.13445378151261;2.68481601418307;;;
;-0.96551724137931;5.18487394957983;2.7352359251486;;;
;-0.96551724137931;5.23529411764706;2.7856558893855;;;
;-0.96551724137931;5.28571428571429;2.83607589588161;;;
;-0.96551724137931;5.33613445378151;2.88649593580631;;;
;-0.96551724137931;5.38655462184874;2.93691600236135;;;
;-0.96551724137931;5.43697478991597;2.98733608988636;;;
;-0.96551724137931;5.48739495798319;3.03775619410079;;;
;-0.96551724137931;5.53781512605042;3.0881763115801;;;
;-0.96551724137931;5.58823529411765;3.13859643948504;;;
;-0.96551724137931;5.63865546218487;3.1890165757959;;;
;-0.96551724137931;5.6890756302521;3.23943671864862;;;
;-0.96551724137931;5.73949579831933;3.28985686684261;;;
;-0.96551724137931;5.78991596638655;3.34027701891837;;;
;-0.96551724137931;5.84033613445378;3.39069717452722;;;
;-0.96551724137931;5.89075630252101;3.44111733247201;;;
;-0.96551724137931;5.94117647058824;3.4915374928517;;;
;-0.96551724137931;5.99159663865546;3.54195765438283;;;
;-0.96551724137931;6.04201680672269;3.59237781762785;;;
;-0.96551724137931;6.09243697478992;3.64279798177267;;;
;-0.96551724137931;6.14285714285714;3.6932181466306;;;
;-0.96551724137931;6.19327731092437;3.74363831251202;;;
;-0.96551724137931;6.2436974789916;3.79405847805106;;;
;-0.96551724137931;6.29411764705882;3.84447864517416;;;
;-0.96551724137931;6.34453781512605;3.89489881183821;;;
;-0.96551724137931;6.39495798319328;3.9453189792251;;;
;-0.96551724137931;6.4453781512605;3.99573914564994;;;
;-0.96551724137931;6.49579831932773;4.04615931360434;;;
;-0.96551724137931;6.54621848739496;4.09657948059881;;;
;-0.96551724137931;6.59663865546218;4.14699964898898;;;
;-0.96551724137931;6.64705882352941;4.19741981668615;;;
;-0.96551724137931;6.69747899159664;4.24783998374122;;;
;-0.96551724137931;6.74789915966387;4.29826015222589;;;
;-0.96551724137931;6.79831932773109;4.34868031931625;;;
;-0.96551724137931;6.84873949579832;4.39910048727389;;;
;-0.96551724137931;6.89915966386555;4.44952065536999;;;
;-0.96551724137931;6.94957983193277;4.49994082433401;;;
;-0.96551724137931;7;4.55036099149418;;;
;-0.827586206896552;1;0.0861638844526974;;;
;-0.827586206896552;1.05042016806723;0.0835210512341993;;;
;-0.827586206896552;1.10084033613445;0.0811075516199127;;;
;-0.827586206896552;1.15126050420168;0.0789361500127888;;;
;-0.827586206896552;1.20168067226891;0.077009553640164;;;
;-0.827586206896552;1.25210084033613;0.07532446367848;;;
;-0.827586206896552;1.30252100840336;0.073875181930029;;;
;-0.827586206896552;1.35294117647059;0.072656337893182;;;
;-0.827586206896552;1.40336134453782;0.0716647093317182;;;
;-0.827586206896552;1.45378151260504;0.0709003846603011;;;
;-0.827586206896552;1.50420168067227;0.0703676175084213;;;
;-0.827586206896552;1.5546218487395;0.0700756842234951;;;
;-0.827586206896552;1.60504201680672;0.0700399456513194;;;
;-0.827586206896552;1.65546218487395;0.0702832057128881;;;
;-0.827586206896552;1.70588235294118;0.0708373893933181;;;
;-0.827586206896552;1.7563025210084;0.0717455326842645;;;
;-0.827586206896552;1.80672268907563;0.0730640656615717;;;
;-0.827586206896552;1.85714285714286;0.0748653533022161;;;
;-0.827586206896552;1.90756302521008;0.0772404203158646;;;
;-0.827586206896552;1.95798319327731;0.0803017174169864;;;
;-0.827586206896552;2.00840336134454;0.0841856831731973;;;
;-0.827586206896552;2.05882352941176;0.0890547186419968;;;
;-0.827586206896552;2.10924369747899;0.0950980316344181;;;
;-0.827586206896552;2.15966386554622;0.102530651425841;;;
;-0.827586206896552;2.21008403361345;0.111589816855782;;;
;-0.827586206896552;2.26050420168067;0.122527982981157;;;
;-0.827586206896552;2.3109243697479;0.135601970031345;;;
;-0.827586206896552;2.36134453781513;0.151058364294341;;;
;-0.827586206896552;2.41176470588235;0.169116155046348;;;
;-0.827586206896552;2.46218487394958;0.189948583728709;;;
;-0.827586206896552;2.51260504201681;0.213666961414081;;;
;-0.827586206896552;2.56302521008403;0.240309391528034;;;
;-0.827586206896552;2.61344537815126;0.269836674077041;;;
;-0.827586206896552;2.66386554621849;0.302136255787043;;;
;-0.827586206896552;2.71428571428571;0.337033374963713;;;
;-0.827586206896552;2.76470588235294;0.374307133271375;;;
;-0.827586206896552;2.81512605042017;0.413708558892096;;;
;-0.827586206896552;2.86554621848739;0.454977900515121;;;
;-0.827586206896552;2.91596638655462;0.497859168746692;;;
;-0.827586206896552;2.96638655462185;0.542110934357857;;;
;-0.827586206896552;3.01680672268908;0.587513270256681;;;
;-0.827586206896552;3.0672268907563;0.633871313477517;;;
;-0.827586206896552;3.11764705882353;0.681016204986227;;;
;-0.827586206896552;3.16806722689076;0.72880420907068;;;
;-0.827586206896552;3.21848739495798;0.777114716755771;;;
;-0.827586206896552;3.26890756302521;0.825847681370645;;;
;-0.827586206896552;3.31932773109244;0.874920873211811;;;
;-0.827586206896552;3.36974789915966;0.924267202038926;;;
;-0.827586206896552;3.42016806722689;0.973832250324751;;;
;-0.827586206896552;3.47058823529412;1.02357208576367;;;
;-0.827586206896552;3.52100840336134;1.07345137304454;;;
;-0.827586206896552;3.57142857142857;1.12344177580128;;;
;-0.827586206896552;3.6218487394958;1.17352062389488;;;
;-0.827586206896552;3.67226890756303;1.22366981439754;;;
;-0.827586206896552;3.72268907563025;1.27387491298206;;;
;-0.827586206896552;3.77310924369748;1.32412442410208;;;
;-0.827586206896552;3.82352941176471;1.37440920125892;;;
;-0.827586206896552;3.87394957983193;1.42472197240207;;;
;-0.827586206896552;3.92436974789916;1.47505695922977;;;
;-0.827586206896552;3.97478991596639;1.52540957248114;;;
;-0.827586206896552;4.02521008403361;1.57577616865623;;;
;-0.827586206896552;4.07563025210084;1.62615385592309;;;
;-0.827586206896552;4.12605042016807;1.67654033961984;;;
;-0.827586206896552;4.17647058823529;1.72693379924773;;;
;-0.827586206896552;4.22689075630252;1.7773327907232;;;
;-0.827586206896552;4.27731092436975;1.82773616867957;;;
;-0.827586206896552;4.32773109243698;1.87814302474494;;;
;-0.827586206896552;4.3781512605042;1.92855263857552;;;
;-0.827586206896552;4.42857142857143;1.97896443895884;;;
;-0.827586206896552;4.47899159663866;2.02937797294569;;;
;-0.827586206896552;4.52941176470588;2.07979288142648;;;
;-0.827586206896552;4.57983193277311;2.13020887963755;;;
;-0.827586206896552;4.63025210084034;2.18062574181957;;;
;-0.827586206896552;4.68067226890756;2.23104328897316;;;
;-0.827586206896552;4.73109243697479;2.28146137916241;;;
;-0.827586206896552;4.78151260504202;2.33187989989751;;;
;-0.827586206896552;4.83193277310924;2.38229876196846;;;
;-0.827586206896552;4.88235294117647;2.43271789464134;;;
;-0.827586206896552;4.9327731092437;2.48313724186259;;;
;-0.827586206896552;4.98319327731092;2.53355675915967;;;
;-0.827586206896552;5.03361344537815;2.58397641129347;;;
;-0.827586206896552;5.08403361344538;2.63439617034397;;;
;-0.827586206896552;5.13445378151261;2.68481601413951;;;
;-0.827586206896552;5.18487394957983;2.73523592511101;;;
;-0.827586206896552;5.23529411764706;2.78565588932524;;;
;-0.827586206896552;5.28571428571429;2.8360758958753;;;
;-0.827586206896552;5.33613445378151;2.88649593577778;;;
;-0.827586206896552;5.38655462184874;2.93691600235079;;;
;-0.827586206896552;5.43697478991597;2.98733608990098;;;
;-0.827586206896552;5.48739495798319;3.03775619407587;;;
;-0.827586206896552;5.53781512605042;3.08817631154347;;;
;-0.827586206896552;5.58823529411765;3.13859643951386;;;
;-0.827586206896552;5.63865546218487;3.18901657582406;;;
;-0.827586206896552;5.6890756302521;3.23943671863867;;;
;-0.827586206896552;5.73949579831933;3.28985686669437;;;
;-0.827586206896552;5.78991596638655;3.34027701887206;;;
;-0.827586206896552;5.84033613445378;3.39069717445439;;;
;-0.827586206896552;5.89075630252101;3.4411173323514;;;
;-0.827586206896552;5.94117647058824;3.49153749269271;;;
;-0.827586206896552;5.99159663865546;3.54195765443879;;;
;-0.827586206896552;6.04201680672269;3.59237781779798;;;
;-0.827586206896552;6.09243697478992;3.64279798181249;;;
;-0.827586206896552;6.14285714285714;3.69321814646896;;;
;-0.827586206896552;6.19327731092437;3.7436383122748;;;
;-0.827586206896552;6.2436974789916;3.7940584781658;;;
;-0.827586206896552;6.29411764705882;3.84447864474498;;;
;-0.827586206896552;6.34453781512605;3.8948988118877;;;
;-0.827586206896552;6.39495798319328;3.94531897886074;;;
;-0.827586206896552;6.4453781512605;3.99573914566314;;;
;-0.827586206896552;6.49579831932773;4.04615931354217;;;
;-0.827586206896552;6.54621848739496;4.09657948116164;;;
;-0.827586206896552;6.59663865546218;4.14699964883118;;;
;-0.827586206896552;6.64705882352941;4.19741981664489;;;
;-0.827586206896552;6.69747899159664;4.2478399846895;;;
;-0.827586206896552;6.74789915966387;4.29826015207262;;;
;-0.827586206896552;6.79831932773109;4.34868031905702;;;
;-0.827586206896552;6.84873949579832;4.39910048768153;;;
;-0.827586206896552;6.89915966386555;4.44952065610899;;;
;-0.827586206896552;6.94957983193277;4.49994082268195;;;
;-0.827586206896552;7;4.55036099044514;;;
;-0.689655172413793;1;0.0864128063834299;;;
;-0.689655172413793;1.05042016806723;0.0837110262758846;;;
;-0.689655172413793;1.10084033613445;0.0812512901653418;;;
;-0.689655172413793;1.15126050420168;0.0790440119628722;;;
;-0.689655172413793;1.20168067226891;0.0770897182027632;;;
;-0.689655172413793;1.25210084033613;0.0753832694807528;;;
;-0.689655172413793;1.30252100840336;0.0739175103498704;;;
;-0.689655172413793;1.35294117647059;0.0726859588803632;;;
;-0.689655172413793;1.40336134453782;0.0716845551554648;;;
;-0.689655172413793;1.45378151260504;0.070912750193248;;;
;-0.689655172413793;1.50420168067227;0.0703743023952667;;;
;-0.689655172413793;1.5546218487395;0.0700780957150214;;;
;-0.689655172413793;1.60504201680672;0.0700391769732438;;;
;-0.689655172413793;1.65546218487395;0.0702800990445139;;;
;-0.689655172413793;1.70588235294118;0.0708325880015938;;;
;-0.689655172413793;1.7563025210084;0.0717395242933795;;;
;-0.689655172413793;1.80672268907563;0.0730572182034613;;;
;-0.689655172413793;1.85714285714286;0.0748579439851221;;;
;-0.689655172413793;1.90756302521008;0.0772326589312993;;;
;-0.689655172413793;1.95798319327731;0.0802937647651239;;;
;-0.689655172413793;2.00840336134454;0.0841776653962669;;;
;-0.689655172413793;2.05882352941176;0.0890467381306274;;;
;-0.689655172413793;2.10924369747899;0.0950901750438077;;;
;-0.689655172413793;2.15966386554622;0.102522995215024;;;
;-0.689655172413793;2.21008403361345;0.111582430665965;;;
;-0.689655172413793;2.26050420168067;0.122520931114487;;;
;-0.689655172413793;2.3109243697479;0.135595311293285;;;
;-0.689655172413793;2.36134453781513;0.151052150537124;;;
;-0.689655172413793;2.41176470588235;0.169110428876219;;;
;-0.689655172413793;2.46218487394958;0.189943375967737;;;
;-0.689655172413793;2.51260504201681;0.2136622889737;;;
;-0.689655172413793;2.56302521008403;0.240305256278272;;;
;-0.689655172413793;2.61344537815126;0.269833063072753;;;
;-0.689655172413793;2.66386554621849;0.302133142890369;;;
;-0.689655172413793;2.71428571428571;0.337030723574923;;;
;-0.689655172413793;2.76470588235294;0.374304899675581;;;
;-0.689655172413793;2.81512605042017;0.413706695679974;;;
;-0.689655172413793;2.86554621848739;0.454976359629798;;;
;-0.689655172413793;2.91596638655462;0.497857903881638;;;
;-0.689655172413793;2.96638655462185;0.542109902620389;;;
;-0.689655172413793;3.01680672268908;0.58751243313886;;;
;-0.689655172413793;3.0672268907563;0.633870637257776;;;
;-0.689655172413793;3.11764705882353;0.681015660719218;;;
;-0.689655172413793;3.16806722689076;0.728803772306786;;;
;-0.689655172413793;3.21848739495798;0.777114367105372;;;
;-0.689655172413793;3.26890756302521;0.825847402004307;;;
;-0.689655172413793;3.31932773109244;0.874920650351318;;;
;-0.689655172413793;3.36974789915966;0.924267024478845;;;
;-0.689655172413793;3.42016806722689;0.973832109000998;;;
;-0.689655172413793;3.47058823529412;1.02357197336961;;;
;-0.689655172413793;3.52100840336134;1.07345128371771;;;
;-0.689655172413793;3.57142857142857;1.12344170484233;;;
;-0.689655172413793;3.6218487394958;1.17352056755208;;;
;-0.689655172413793;3.67226890756303;1.22366976967169;;;
;-0.689655172413793;3.72268907563025;1.2738748774908;;;
;-0.689655172413793;3.77310924369748;1.3241243959422;;;
;-0.689655172413793;3.82352941176471;1.37440917891813;;;
;-0.689655172413793;3.87394957983193;1.42472195468446;;;
;-0.689655172413793;3.92436974789916;1.47505694517539;;;
;-0.689655172413793;3.97478991596639;1.5254095613389;;;
;-0.689655172413793;4.02521008403361;1.57577615981582;;;
;-0.689655172413793;4.07563025210084;1.62615384891363;;;
;-0.689655172413793;4.12605042016807;1.67654033406097;;;
;-0.689655172413793;4.17647058823529;1.7269337948392;;;
;-0.689655172413793;4.22689075630252;1.77733278723259;;;
;-0.689655172413793;4.27731092436975;1.82773616590903;;;
;-0.689655172413793;4.32773109243698;1.8781430225504;;;
;-0.689655172413793;4.3781512605042;1.92855263683281;;;
;-0.689655172413793;4.42857142857143;1.97896443757197;;;
;-0.689655172413793;4.47899159663866;2.02937797185871;;;
;-0.689655172413793;4.52941176470588;2.07979288055922;;;
;-0.689655172413793;4.57983193277311;2.13020887895175;;;
;-0.689655172413793;4.63025210084034;2.18062574128237;;;
;-0.689655172413793;4.68067226890756;2.23104328853438;;;
;-0.689655172413793;4.73109243697479;2.28146137882674;;;
;-0.689655172413793;4.78151260504202;2.3318798996418;;;
;-0.689655172413793;4.83193277310924;2.38229876174925;;;
;-0.689655172413793;4.88235294117647;2.43271789447661;;;
;-0.689655172413793;4.9327731092437;2.48313724170947;;;
;-0.689655172413793;4.98319327731092;2.53355675903907;;;
;-0.689655172413793;5.03361344537815;2.58397641120505;;;
;-0.689655172413793;5.08403361344538;2.63439617026059;;;
;-0.689655172413793;5.13445378151261;2.68481601406202;;;
;-0.689655172413793;5.18487394957983;2.73523592505751;;;
;-0.689655172413793;5.23529411764706;2.78565588929139;;;
;-0.689655172413793;5.28571428571429;2.83607589582498;;;
;-0.689655172413793;5.33613445378151;2.88649593575469;;;
;-0.689655172413793;5.38655462184874;2.93691600233066;;;
;-0.689655172413793;5.43697478991597;2.98733608985457;;;
;-0.689655172413793;5.48739495798319;3.0377561940827;;;
;-0.689655172413793;5.53781512605042;3.0881763115479;;;
;-0.689655172413793;5.58823529411765;3.13859643947219;;;
;-0.689655172413793;5.63865546218487;3.18901657580828;;;
;-0.689655172413793;5.6890756302521;3.23943671867178;;;
;-0.689655172413793;5.73949579831933;3.28985686672845;;;
;-0.689655172413793;5.78991596638655;3.34027701898016;;;
;-0.689655172413793;5.84033613445378;3.39069717435747;;;
;-0.689655172413793;5.89075630252101;3.44111733239656;;;
;-0.689655172413793;5.94117647058824;3.49153749280533;;;
;-0.689655172413793;5.99159663865546;3.54195765464742;;;
;-0.689655172413793;6.04201680672269;3.5923778177486;;;
;-0.689655172413793;6.09243697478992;3.64279798164429;;;
;-0.689655172413793;6.14285714285714;3.69321814655306;;;
;-0.689655172413793;6.19327731092437;3.74363831194206;;;
;-0.689655172413793;6.2436974789916;3.79405847841289;;;
;-0.689655172413793;6.29411764705882;3.8444786445351;;;
;-0.689655172413793;6.34453781512605;3.8948988117642;;;
;-0.689655172413793;6.39495798319328;3.94531897944508;;;
;-0.689655172413793;6.4453781512605;3.99573914534969;;;
;-0.689655172413793;6.49579831932773;4.04615931337358;;;
;-0.689655172413793;6.54621848739496;4.09657948111111;;;
;-0.689655172413793;6.59663865546218;4.14699964838981;;;
;-0.689655172413793;6.64705882352941;4.19741981668672;;;
;-0.689655172413793;6.69747899159664;4.24783998547718;;;
;-0.689655172413793;6.74789915966387;4.29826015291544;;;
;-0.689655172413793;6.79831932773109;4.34868032047372;;;
;-0.689655172413793;6.84873949579832;4.39910048908306;;;
;-0.689655172413793;6.89915966386555;4.44952065617502;;;
;-0.689655172413793;6.94957983193277;4.49994082359768;;;
;-0.689655172413793;7;4.5503609910123;;;
;-0.551724137931035;1;0.0866629094524488;;;
;-0.551724137931035;1.05042016806723;0.0839015288942499;;;
;-0.551724137931035;1.10084033613445;0.0813952323014065;;;
;-0.551724137931035;1.15126050420168;0.079151935384803;;;
;-0.551724137931035;1.20168067226891;0.0771698921170053;;;
;-0.551724137931035;1.25210084033613;0.0754420719586414;;;
;-0.551724137931035;1.30252100840336;0.0739598378517028;;;
;-0.551724137931035;1.35294117647059;0.0727155863318075;;;
;-0.551724137931035;1.40336134453782;0.0717044162263358;;;
;-0.551724137931035;1.45378151260504;0.0709251399857428;;;
;-0.551724137931035;1.50420168067227;0.0703810202666351;;;
;-0.551724137931035;1.5546218487395;0.0700805482491956;;;
;-0.551724137931035;1.60504201680672;0.0700384564368027;;;
;-0.551724137931035;1.65546218487395;0.0702770464885612;;;
;-0.551724137931035;1.70588235294118;0.0708278455219897;;;
;-0.551724137931035;1.7563025210084;0.0717335784944804;;;
;-0.551724137931035;1.80672268907563;0.0730504360007179;;;
;-0.551724137931035;1.85714285714286;0.0748506016912209;;;
;-0.551724137931035;1.90756302521008;0.0772249655572746;;;
;-0.551724137931035;1.95798319327731;0.080285880428218;;;
;-0.551724137931035;2.00840336134454;0.0841697156300343;;;
;-0.551724137931035;2.05882352941176;0.0890388247689271;;;
;-0.551724137931035;2.10924369747899;0.0950823842172052;;;
;-0.551724137931035;2.15966386554622;0.10251540287666;;;
;-0.551724137931035;2.21008403361345;0.111575105964207;;;
;-0.551724137931035;2.26050420168067;0.122513937873875;;;
;-0.551724137931035;2.3109243697479;0.135588707867659;;;
;-0.551724137931035;2.36134453781513;0.151045988372251;;;
;-0.551724137931035;2.41176470588235;0.169104750239415;;;
;-0.551724137931035;2.46218487394958;0.189938211434125;;;
;-0.551724137931035;2.51260504201681;0.213657655319337;;;
;-0.551724137931035;2.56302521008403;0.240301155359027;;;
;-0.551724137931035;2.61344537815126;0.269829482051963;;;
;-0.551724137931035;2.66386554621849;0.302130055845576;;;
;-0.551724137931035;2.71428571428571;0.337028094209116;;;
;-0.551724137931035;2.76470588235294;0.374302684635804;;;
;-0.551724137931035;2.81512605042017;0.413704847949474;;;
;-0.551724137931035;2.86554621848739;0.454974831549638;;;
;-0.551724137931035;2.91596638655462;0.497856649529279;;;
;-0.551724137931035;2.96638655462185;0.542108879459406;;;
;-0.551724137931035;3.01680672268908;0.587511602980128;;;
;-0.551724137931035;3.0672268907563;0.63386996665942;;;
;-0.551724137931035;3.11764705882353;0.681015120977221;;;
;-0.551724137931035;3.16806722689076;0.728803339174541;;;
;-0.551724137931035;3.21848739495798;0.777114020361506;;;
;-0.551724137931035;3.26890756302521;0.82584712495997;;;
;-0.551724137931035;3.31932773109244;0.874920429343534;;;
;-0.551724137931035;3.36974789915966;0.924266848396172;;;
;-0.551724137931035;3.42016806722689;0.973831968850828;;;
;-0.551724137931035;3.47058823529412;1.02357186191042;;;
;-0.551724137931035;3.52100840336134;1.07345119513293;;;
;-0.551724137931035;3.57142857142857;1.12344163447421;;;
;-0.551724137931035;3.6218487394958;1.17352051167625;;;
;-0.551724137931035;3.67226890756303;1.2236697253185;;;
;-0.551724137931035;3.72268907563025;1.27387484229171;;;
;-0.551724137931035;3.77310924369748;1.32412436801652;;;
;-0.551724137931035;3.82352941176471;1.37440915676544;;;
;-0.551724137931035;3.87394957983193;1.424721937111;;;
;-0.551724137931035;3.92436974789916;1.47505693123988;;;
;-0.551724137931035;3.97478991596639;1.52540955028844;;;
;-0.551724137931035;4.02521008403361;1.57577615105674;;;
;-0.551724137931035;4.07563025210084;1.62615384196625;;;
;-0.551724137931035;4.12605042016807;1.67654032855099;;;
;-0.551724137931035;4.17647058823529;1.72693379047382;;;
;-0.551724137931035;4.22689075630252;1.77733278376644;;;
;-0.551724137931035;4.27731092436975;1.82773616315742;;;
;-0.551724137931035;4.32773109243698;1.87814302036933;;;
;-0.551724137931035;4.3781512605042;1.92855263510779;;;
;-0.551724137931035;4.42857142857143;1.97896443620819;;;
;-0.551724137931035;4.47899159663866;2.02937797076424;;;
;-0.551724137931035;4.52941176470588;2.07979287970695;;;
;-0.551724137931035;4.57983193277311;2.13020887827571;;;
;-0.551724137931035;4.63025210084034;2.18062574073879;;;
;-0.551724137931035;4.68067226890756;2.23104328809809;;;
;-0.551724137931035;4.73109243697479;2.28146137847784;;;
;-0.551724137931035;4.78151260504202;2.33187989935234;;;
;-0.551724137931035;4.83193277310924;2.38229876155578;;;
;-0.551724137931035;4.88235294117647;2.43271789428751;;;
;-0.551724137931035;4.9327731092437;2.483137241581;;;
;-0.551724137931035;4.98319327731092;2.53355675892864;;;
;-0.551724137931035;5.03361344537815;2.58397641109982;;;
;-0.551724137931035;5.08403361344538;2.63439617018324;;;
;-0.551724137931035;5.13445378151261;2.6848160140348;;;
;-0.551724137931035;5.18487394957983;2.73523592502452;;;
;-0.551724137931035;5.23529411764706;2.78565588923672;;;
;-0.551724137931035;5.28571428571429;2.83607589577883;;;
;-0.551724137931035;5.33613445378151;2.886495935821;;;
;-0.551724137931035;5.38655462184874;2.93691600227827;;;
;-0.551724137931035;5.43697478991597;2.98733608989017;;;
;-0.551724137931035;5.48739495798319;3.0377561940604;;;
;-0.551724137931035;5.53781512605042;3.08817631156457;;;
;-0.551724137931035;5.58823529411765;3.13859643946068;;;
;-0.551724137931035;5.63865546218487;3.18901657567642;;;
;-0.551724137931035;5.6890756302521;3.23943671856303;;;
;-0.551724137931035;5.73949579831933;3.28985686665315;;;
;-0.551724137931035;5.78991596638655;3.3402770190732;;;
;-0.551724137931035;5.84033613445378;3.39069717438901;;;
;-0.551724137931035;5.89075630252101;3.44111733249801;;;
;-0.551724137931035;5.94117647058824;3.49153749265827;;;
;-0.551724137931035;5.99159663865546;3.54195765454843;;;
;-0.551724137931035;6.04201680672269;3.59237781749405;;;
;-0.551724137931035;6.09243697478992;3.64279798162564;;;
;-0.551724137931035;6.14285714285714;3.69321814645936;;;
;-0.551724137931035;6.19327731092437;3.74363831198288;;;
;-0.551724137931035;6.2436974789916;3.79405847825498;;;
;-0.551724137931035;6.29411764705882;3.84447864458742;;;
;-0.551724137931035;6.34453781512605;3.89489881146469;;;
;-0.551724137931035;6.39495798319328;3.94531897871888;;;
;-0.551724137931035;6.4453781512605;3.99573914586063;;;
;-0.551724137931035;6.49579831932773;4.04615931346225;;;
;-0.551724137931035;6.54621848739496;4.09657948138836;;;
;-0.551724137931035;6.59663865546218;4.14699964836305;;;
;-0.551724137931035;6.64705882352941;4.19741981713183;;;
;-0.551724137931035;6.69747899159664;4.24783998430466;;;
;-0.551724137931035;6.74789915966387;4.29826015227301;;;
;-0.551724137931035;6.79831932773109;4.34868032099423;;;
;-0.551724137931035;6.84873949579832;4.39910048767523;;;
;-0.551724137931035;6.89915966386555;4.44952065608768;;;
;-0.551724137931035;6.94957983193277;4.49994082363044;;;
;-0.551724137931035;7;4.55036099171371;;;
;-0.413793103448276;1;0.0869140611951541;;;
;-0.413793103448276;1.05042016806723;0.084092468359173;;;
;-0.413793103448276;1.10084033613445;0.0815393194767834;;;
;-0.413793103448276;1.15126050420168;0.0792598840201965;;;
;-0.413793103448276;1.20168067226891;0.0772500534387742;;;
;-0.413793103448276;1.25210084033613;0.0755008578996075;;;
;-0.413793103448276;1.30252100840336;0.0740021564074684;;;
;-0.413793103448276;1.35294117647059;0.0727452152900417;;;
;-0.413793103448276;1.40336134453782;0.0717242894369972;;;
;-0.413793103448276;1.45378151260504;0.0709375520744145;;;
;-0.413793103448276;1.50420168067227;0.0703877698821923;;;
;-0.413793103448276;1.5546218487395;0.0700830410476807;;;
;-0.413793103448276;1.60504201680672;0.070037783558853;;;
;-0.413793103448276;1.65546218487395;0.0702740477491876;;;
;-0.413793103448276;1.70588235294118;0.0708231617764422;;;
;-0.413793103448276;1.7563025210084;0.0717276951827468;;;
;-0.413793103448276;1.80672268907563;0.0730437189936523;;;
;-0.413793103448276;1.85714285714286;0.0748433263881876;;;
;-0.413793103448276;1.90756302521008;0.0772173401780716;;;
;-0.413793103448276;1.95798319327731;0.0802780644002947;;;
;-0.413793103448276;2.00840336134454;0.0841618338743004;;;
;-0.413793103448276;2.05882352941176;0.0890309785597505;;;
;-0.413793103448276;2.10924369747899;0.0950746591591055;;;
;-0.413793103448276;2.15966386554622;0.102507874416072;;;
;-0.413793103448276;2.21008403361345;0.111567842756087;;;
;-0.413793103448276;2.26050420168067;0.122507003264428;;;
;-0.413793103448276;2.3109243697479;0.13558215975929;;;
;-0.413793103448276;2.36134453781513;0.151039877803881;;;
;-0.413793103448276;2.41176470588235;0.169099119139653;;;
;-0.413793103448276;2.46218487394958;0.18993309013116;;;
;-0.413793103448276;2.51260504201681;0.213653060453129;;;
;-0.413793103448276;2.56302521008403;0.2402970887727;;;
;-0.413793103448276;2.61344537815126;0.269825931015863;;;
;-0.413793103448276;2.66386554621849;0.302126994653954;;;
;-0.413793103448276;2.71428571428571;0.33702548686726;;;
;-0.413793103448276;2.76470588235294;0.374300488152655;;;
;-0.413793103448276;2.81512605042017;0.41370301570136;;;
;-0.413793103448276;2.86554621848739;0.454973316274574;;;
;-0.413793103448276;2.91596638655462;0.497855405689673;;;
;-0.413793103448276;2.96638655462185;0.542107864874434;;;
;-0.413793103448276;3.01680672268908;0.587510779780458;;;
;-0.413793103448276;3.0672268907563;0.633869301683428;;;
;-0.413793103448276;3.11764705882353;0.681014585761077;;;
;-0.413793103448276;3.16806722689076;0.728802909673281;;;
;-0.413793103448276;3.21848739495798;0.777113676525911;;;
;-0.413793103448276;3.26890756302521;0.825846850239451;;;
;-0.413793103448276;3.31932773109244;0.874920210188572;;;
;-0.413793103448276;3.36974789915966;0.924266673788227;;;
;-0.413793103448276;3.42016806722689;0.9738318298765;;;
;-0.413793103448276;3.47058823529412;1.02357175138591;;;
;-0.413793103448276;3.52100840336134;1.07345110729097;;;
;-0.413793103448276;3.57142857142857;1.12344156469415;;;
;-0.413793103448276;3.6218487394958;1.17352045626816;;;
;-0.413793103448276;3.67226890756303;1.22366968133669;;;
;-0.413793103448276;3.72268907563025;1.27387480738964;;;
;-0.413793103448276;3.77310924369748;1.32412434032422;;;
;-0.413793103448276;3.82352941176471;1.37440913479802;;;
;-0.413793103448276;3.87394957983193;1.42472191968625;;;
;-0.413793103448276;3.92436974789916;1.47505691741623;;;
;-0.413793103448276;3.97478991596639;1.5254095393265;;;
;-0.413793103448276;4.02521008403361;1.57577614236222;;;
;-0.413793103448276;4.07563025210084;1.62615383507312;;;
;-0.413793103448276;4.12605042016807;1.67654032308636;;;
;-0.413793103448276;4.17647058823529;1.72693378613766;;;
;-0.413793103448276;4.22689075630252;1.77733278033452;;;
;-0.413793103448276;4.27731092436975;1.82773616044249;;;
;-0.413793103448276;4.32773109243698;1.87814301821463;;;
;-0.413793103448276;4.3781512605042;1.92855263339723;;;
;-0.413793103448276;4.42857142857143;1.97896443484455;;;
;-0.413793103448276;4.47899159663866;2.02937796969645;;;
;-0.413793103448276;4.52941176470588;2.07979287885175;;;
;-0.413793103448276;4.57983193277311;2.13020887760296;;;
;-0.413793103448276;4.63025210084034;2.18062574020627;;;
;-0.413793103448276;4.68067226890756;2.23104328768717;;;
;-0.413793103448276;4.73109243697479;2.28146137815378;;;
;-0.413793103448276;4.78151260504202;2.33187989909169;;;
;-0.413793103448276;4.83193277310924;2.38229876134168;;;
;-0.413793103448276;4.88235294117647;2.4327178941431;;;
;-0.413793103448276;4.9327731092437;2.4831372414468;;;
;-0.413793103448276;4.98319327731092;2.53355675882489;;;
;-0.413793103448276;5.03361344537815;2.58397641104372;;;
;-0.413793103448276;5.08403361344538;2.63439617011085;;;
;-0.413793103448276;5.13445378151261;2.68481601395861;;;
;-0.413793103448276;5.18487394957983;2.73523592498709;;;
;-0.413793103448276;5.23529411764706;2.78565588924053;;;
;-0.413793103448276;5.28571428571429;2.83607589577978;;;
;-0.413793103448276;5.33613445378151;2.88649593571146;;;
;-0.413793103448276;5.38655462184874;2.93691600228918;;;
;-0.413793103448276;5.43697478991597;2.98733608982743;;;
;-0.413793103448276;5.48739495798319;3.03775619412564;;;
;-0.413793103448276;5.53781512605042;3.08817631150605;;;
;-0.413793103448276;5.58823529411765;3.13859643941329;;;
;-0.413793103448276;5.63865546218487;3.18901657576919;;;
;-0.413793103448276;5.6890756302521;3.23943671871914;;;
;-0.413793103448276;5.73949579831933;3.28985686663537;;;
;-0.413793103448276;5.78991596638655;3.34027701902069;;;
;-0.413793103448276;5.84033613445378;3.39069717425585;;;
;-0.413793103448276;5.89075630252101;3.44111733247239;;;
;-0.413793103448276;5.94117647058824;3.49153749259711;;;
;-0.413793103448276;5.99159663865546;3.54195765453982;;;
;-0.413793103448276;6.04201680672269;3.59237781751209;;;
;-0.413793103448276;6.09243697478992;3.6427979817039;;;
;-0.413793103448276;6.14285714285714;3.6932181465603;;;
;-0.413793103448276;6.19327731092437;3.74363831217837;;;
;-0.413793103448276;6.2436974789916;3.79405847796231;;;
;-0.413793103448276;6.29411764705882;3.84447864428072;;;
;-0.413793103448276;6.34453781512605;3.89489881128597;;;
;-0.413793103448276;6.39495798319328;3.94531897868479;;;
;-0.413793103448276;6.4453781512605;3.99573914568283;;;
;-0.413793103448276;6.49579831932773;4.04615931301242;;;
;-0.413793103448276;6.54621848739496;4.09657948086779;;;
;-0.413793103448276;6.59663865546218;4.14699965038898;;;
;-0.413793103448276;6.64705882352941;4.19741981625907;;;
;-0.413793103448276;6.69747899159664;4.24783998586486;;;
;-0.413793103448276;6.74789915966387;4.29826015183341;;;
;-0.413793103448276;6.79831932773109;4.34868031996068;;;
;-0.413793103448276;6.84873949579832;4.39910048665494;;;
;-0.413793103448276;6.89915966386555;4.44952065542883;;;
;-0.413793103448276;6.94957983193277;4.49994082464506;;;
;-0.413793103448276;7;4.55036098943765;;;
;-0.275862068965517;1;0.0871661225041222;;;
;-0.275862068965517;1.05042016806723;0.0842837507523764;;;
;-0.275862068965517;1.10084033613445;0.0816834917600413;;;
;-0.275862068965517;1.15126050420168;0.0793678210762057;;;
;-0.275862068965517;1.20168067226891;0.0773301800407247;;;
;-0.275862068965517;1.25210084033613;0.0755596140354581;;;
;-0.275862068965517;1.30252100840336;0.074044457973259;;;
;-0.275862068965517;1.35294117647059;0.0727748407923179;;;
;-0.275862068965517;1.40336134453782;0.0717441716776877;;;
;-0.275862068965517;1.45378151260504;0.0709499844946855;;;
;-0.275862068965517;1.50420168067227;0.0703945500012026;;;
;-0.275862068965517;1.5546218487395;0.070085573332211;;;
;-0.275862068965517;1.60504201680672;0.0700371578565622;;;
;-0.275862068965517;1.65546218487395;0.0702711025309844;;;
;-0.275862068965517;1.70588235294118;0.0708185365871872;;;
;-0.275862068965517;1.7563025210084;0.0717218742535366;;;
;-0.275862068965517;1.80672268907563;0.0730370671226275;;;
;-0.275862068965517;1.85714285714286;0.074836118043856;;;
;-0.275862068965517;1.90756302521008;0.0772097827780005;;;
;-0.275862068965517;1.95798319327731;0.0802703166754201;;;
;-0.275862068965517;2.00840336134454;0.0841540201287235;;;
;-0.275862068965517;2.05882352941176;0.0890231995059597;;;
;-0.275862068965517;2.10924369747899;0.0950669998740385;;;
;-0.275862068965517;2.15966386554622;0.102500409838562;;;
;-0.275862068965517;2.21008403361345;0.111560641046852;;;
;-0.275862068965517;2.26050420168067;0.122500127291282;;;
;-0.275862068965517;2.3109243697479;0.135575666972988;;;
;-0.275862068965517;2.36134453781513;0.151033818836317;;;
;-0.275862068965517;2.41176470588235;0.169093535580457;;;
;-0.275862068965517;2.46218487394958;0.18992801206191;;;
;-0.275862068965517;2.51260504201681;0.21364850437806;;;
;-0.275862068965517;2.56302521008403;0.240293056520937;;;
;-0.275862068965517;2.61344537815126;0.269822409965901;;;
;-0.275862068965517;2.66386554621849;0.302123959316463;;;
;-0.275862068965517;2.71428571428571;0.337022901550215;;;
;-0.275862068965517;2.76470588235294;0.374298310227022;;;
;-0.275862068965517;2.81512605042017;0.41370119893512;;;
;-0.275862068965517;2.86554621848739;0.454971813805538;;;
;-0.275862068965517;2.91596638655462;0.497854172363469;;;
;-0.275862068965517;2.96638655462185;0.542106858866318;;;
;-0.275862068965517;3.01680672268908;0.587509963539734;;;
;-0.275862068965517;3.0672268907563;0.633868642329225;;;
;-0.275862068965517;3.11764705882353;0.681014055069742;;;
;-0.275862068965517;3.16806722689076;0.728802483804179;;;
;-0.275862068965517;3.21848739495798;0.777113335597934;;;
;-0.275862068965517;3.26890756302521;0.82584657784139;;;
;-0.275862068965517;3.31932773109244;0.874919992887168;;;
;-0.275862068965517;3.36974789915966;0.924266500657954;;;
;-0.275862068965517;3.42016806722689;0.973831692077291;;;
;-0.275862068965517;3.47058823529412;1.02357164179692;;;
;-0.275862068965517;3.52100840336134;1.0734510201927;;;
;-0.275862068965517;3.57142857142857;1.12344149550649;;;
;-0.275862068965517;3.6218487394958;1.17352040133021;;;
;-0.275862068965517;3.67226890756303;1.22366963772786;;;
;-0.275862068965517;3.72268907563025;1.27387477278228;;;
;-0.275862068965517;3.77310924369748;1.32412431286438;;;
;-0.275862068965517;3.82352941176471;1.37440911301435;;;
;-0.275862068965517;3.87394957983193;1.42472190241156;;;
;-0.275862068965517;3.92436974789916;1.47505690371679;;;
;-0.275862068965517;3.97478991596639;1.52540952846232;;;
;-0.275862068965517;4.02521008403361;1.57577613374693;;;
;-0.275862068965517;4.07563025210084;1.62615382824192;;;
;-0.275862068965517;4.12605042016807;1.67654031766959;;;
;-0.275862068965517;4.17647058823529;1.72693378183878;;;
;-0.275862068965517;4.22689075630252;1.77733277692393;;;
;-0.275862068965517;4.27731092436975;1.82773615773641;;;
;-0.275862068965517;4.32773109243698;1.87814301606626;;;
;-0.275862068965517;4.3781512605042;1.92855263169857;;;
;-0.275862068965517;4.42857142857143;1.97896443350425;;;
;-0.275862068965517;4.47899159663866;2.02937796862137;;;
;-0.275862068965517;4.52941176470588;2.07979287799839;;;
;-0.275862068965517;4.57983193277311;2.13020887692578;;;
;-0.275862068965517;4.63025210084034;2.1806257396765;;;
;-0.275862068965517;4.68067226890756;2.23104328728054;;;
;-0.275862068965517;4.73109243697479;2.28146137781014;;;
;-0.275862068965517;4.78151260504202;2.33187989882663;;;
;-0.275862068965517;4.83193277310924;2.3822987611258;;;
;-0.275862068965517;4.88235294117647;2.43271789396789;;;
;-0.275862068965517;4.9327731092437;2.48313724132673;;;
;-0.275862068965517;4.98319327731092;2.53355675873717;;;
;-0.275862068965517;5.03361344537815;2.58397641096166;;;
;-0.275862068965517;5.08403361344538;2.63439617006233;;;
;-0.275862068965517;5.13445378151261;2.68481601389271;;;
;-0.275862068965517;5.18487394957983;2.73523592493739;;;
;-0.275862068965517;5.23529411764706;2.7856558892175;;;
;-0.275862068965517;5.28571428571429;2.83607589573377;;;
;-0.275862068965517;5.33613445378151;2.88649593573718;;;
;-0.275862068965517;5.38655462184874;2.93691600223827;;;
;-0.275862068965517;5.43697478991597;2.98733608980175;;;
;-0.275862068965517;5.48739495798319;3.03775619407985;;;
;-0.275862068965517;5.53781512605042;3.08817631144807;;;
;-0.275862068965517;5.58823529411765;3.1385964395563;;;
;-0.275862068965517;5.63865546218487;3.18901657567617;;;
;-0.275862068965517;5.6890756302521;3.23943671860839;;;
;-0.275862068965517;5.73949579831933;3.28985686660366;;;
;-0.275862068965517;5.78991596638655;3.34027701890932;;;
;-0.275862068965517;5.84033613445378;3.39069717431916;;;
;-0.275862068965517;5.89075630252101;3.44111733241316;;;
;-0.275862068965517;5.94117647058824;3.4915374927573;;;
;-0.275862068965517;5.99159663865546;3.54195765458411;;;
;-0.275862068965517;6.04201680672269;3.59237781778349;;;
;-0.275862068965517;6.09243697478992;3.64279798170175;;;
;-0.275862068965517;6.14285714285714;3.69321814667983;;;
;-0.275862068965517;6.19327731092437;3.74363831206277;;;
;-0.275862068965517;6.2436974789916;3.79405847828004;;;
;-0.275862068965517;6.29411764705882;3.84447864519317;;;
;-0.275862068965517;6.34453781512605;3.89489881175621;;;
;-0.275862068965517;6.39495798319328;3.94531897904569;;;
;-0.275862068965517;6.4453781512605;3.99573914580324;;;
;-0.275862068965517;6.49579831932773;4.04615931372003;;;
;-0.275862068965517;6.54621848739496;4.09657948135716;;;
;-0.275862068965517;6.59663865546218;4.14699964819918;;;
;-0.275862068965517;6.64705882352941;4.19741981690968;;;
;-0.275862068965517;6.69747899159664;4.24783998371541;;;
;-0.275862068965517;6.74789915966387;4.29826015126757;;;
;-0.275862068965517;6.79831932773109;4.3486803199883;;;
;-0.275862068965517;6.84873949579832;4.39910048664804;;;
;-0.275862068965517;6.89915966386555;4.44952065465986;;;
;-0.275862068965517;6.94957983193277;4.49994082424528;;;
;-0.275862068965517;7;4.55036099089554;;;
;-0.137931034482758;1;0.0874189476658313;;;
;-0.137931034482758;1.05042016806723;0.0844752790547428;;;
;-0.137931034482758;1.10084033613445;0.0818276879131451;;;
;-0.137931034482758;1.15126050420168;0.0794757092727185;;;
;-0.137931034482758;1.20168067226891;0.0774102496381923;;;
;-0.137931034482758;1.25210084033613;0.0756183270551817;;;
;-0.137931034482758;1.30252100840336;0.0740867344952175;;;
;-0.137931034482758;1.35294117647059;0.0728044578733415;;;
;-0.137931034482758;1.40336134453782;0.071764059837418;;;
;-0.137931034482758;1.45378151260504;0.0709624352813712;;;
;-0.137931034482758;1.50420168067227;0.0704013593828216;;;
;-0.137931034482758;1.5546218487395;0.0700881443247768;;;
;-0.137931034482758;1.60504201680672;0.0700365788474031;;;
;-0.137931034482758;1.65546218487395;0.0702682105387767;;;
;-0.137931034482758;1.70588235294118;0.0708139697766837;;;
;-0.137931034482758;1.7563025210084;0.0717161156024227;;;
;-0.137931034482758;1.80672268907563;0.0730304803281774;;;
;-0.137931034482758;1.85714285714286;0.0748289766260676;;;
;-0.137931034482758;1.90756302521008;0.0772022933412465;;;
;-0.137931034482758;1.95798319327731;0.0802626372475611;;;
;-0.137931034482758;2.00840336134454;0.0841462743929405;;;
;-0.137931034482758;2.05882352941176;0.0890154876103754;;;
;-0.137931034482758;2.10924369747899;0.0950594063664182;;;
;-0.137931034482758;2.15966386554622;0.102493009149164;;;
;-0.137931034482758;2.21008403361345;0.111553500841804;;;
;-0.137931034482758;2.26050420168067;0.122493309959863;;;
;-0.137931034482758;2.3109243697479;0.135569229513422;;;
;-0.137931034482758;2.36134453781513;0.151027811473598;;;
;-0.137931034482758;2.41176470588235;0.16908799956563;;;
;-0.137931034482758;2.46218487394958;0.189922977228909;;;
;-0.137931034482758;2.51260504201681;0.2136439870961;;;
;-0.137931034482758;2.56302521008403;0.240289058605878;;;
;-0.137931034482758;2.61344537815126;0.269818918903604;;;
;-0.137931034482758;2.66386554621849;0.302120949834077;;;
;-0.137931034482758;2.71428571428571;0.337020338258863;;;
;-0.137931034482758;2.76470588235294;0.374296150859097;;;
;-0.137931034482758;2.81512605042017;0.413699397652038;;;
;-0.137931034482758;2.86554621848739;0.454970324142343;;;
;-0.137931034482758;2.91596638655462;0.497852949550267;;;
;-0.137931034482758;2.96638655462185;0.542105861433784;;;
;-0.137931034482758;3.01680672268908;0.587509154258157;;;
;-0.137931034482758;3.0672268907563;0.63386798859707;;;
;-0.137931034482758;3.11764705882353;0.681013528903619;;;
;-0.137931034482758;3.16806722689076;0.728802061566655;;;
;-0.137931034482758;3.21848739495798;0.777112997576701;;;
;-0.137931034482758;3.26890756302521;0.825846307766452;;;
;-0.137931034482758;3.31932773109244;0.874919777439505;;;
;-0.137931034482758;3.36974789915966;0.924266329003328;;;
;-0.137931034482758;3.42016806722689;0.973831555454109;;;
;-0.137931034482758;3.47058823529412;1.02357153314218;;;
;-0.137931034482758;3.52100840336134;1.07345093383683;;;
;-0.137931034482758;3.57142857142857;1.12344142690768;;;
;-0.137931034482758;3.6218487394958;1.1735203468603;;;
;-0.137931034482758;3.67226890756303;1.22366959449043;;;
;-0.137931034482758;3.72268907563025;1.27387473846988;;;
;-0.137931034482758;3.77310924369748;1.32412428564183;;;
;-0.137931034482758;3.82352941176471;1.37440909141864;;;
;-0.137931034482758;3.87394957983193;1.42472188527889;;;
;-0.137931034482758;3.92436974789916;1.47505689013148;;;
;-0.137931034482758;3.97478991596639;1.52540951768799;;;
;-0.137931034482758;4.02521008403361;1.57577612520225;;;
;-0.137931034482758;4.07563025210084;1.62615382146758;;;
;-0.137931034482758;4.12605042016807;1.67654031229586;;;
;-0.137931034482758;4.17647058823529;1.72693377758632;;;
;-0.137931034482758;4.22689075630252;1.77733277354945;;;
;-0.137931034482758;4.27731092436975;1.82773615506104;;;
;-0.137931034482758;4.32773109243698;1.87814301395435;;;
;-0.137931034482758;4.3781512605042;1.92855263000863;;;
;-0.137931034482758;4.42857142857143;1.97896443216301;;;
;-0.137931034482758;4.47899159663866;2.02937796756154;;;
;-0.137931034482758;4.52941176470588;2.07979287715612;;;
;-0.137931034482758;4.57983193277311;2.13020887626175;;;
;-0.137931034482758;4.63025210084034;2.18062573914117;;;
;-0.137931034482758;4.68067226890756;2.23104328682831;;;
;-0.137931034482758;4.73109243697479;2.28146137747389;;;
;-0.137931034482758;4.78151260504202;2.33187989855459;;;
;-0.137931034482758;4.83193277310924;2.38229876090249;;;
;-0.137931034482758;4.88235294117647;2.43271789381354;;;
;-0.137931034482758;4.9327731092437;2.48313724117458;;;
;-0.137931034482758;4.98319327731092;2.53355675863004;;;
;-0.137931034482758;5.03361344537815;2.5839764108667;;;
;-0.137931034482758;5.08403361344538;2.63439617000067;;;
;-0.137931034482758;5.13445378151261;2.68481601384639;;;
;-0.137931034482758;5.18487394957983;2.73523592491644;;;
;-0.137931034482758;5.23529411764706;2.78565588916342;;;
;-0.137931034482758;5.28571428571429;2.83607589571155;;;
;-0.137931034482758;5.33613445378151;2.88649593573777;;;
;-0.137931034482758;5.38655462184874;2.93691600222236;;;
;-0.137931034482758;5.43697478991597;2.98733608983067;;;
;-0.137931034482758;5.48739495798319;3.03775619405743;;;
;-0.137931034482758;5.53781512605042;3.08817631146653;;;
;-0.137931034482758;5.58823529411765;3.13859643954444;;;
;-0.137931034482758;5.63865546218487;3.18901657567937;;;
;-0.137931034482758;5.6890756302521;3.23943671856007;;;
;-0.137931034482758;5.73949579831933;3.28985686659518;;;
;-0.137931034482758;5.78991596638655;3.34027701902609;;;
;-0.137931034482758;5.84033613445378;3.39069717438818;;;
;-0.137931034482758;5.89075630252101;3.44111733253426;;;
;-0.137931034482758;5.94117647058824;3.49153749278091;;;
;-0.137931034482758;5.99159663865546;3.54195765446425;;;
;-0.137931034482758;6.04201680672269;3.59237781760563;;;
;-0.137931034482758;6.09243697478992;3.64279798171565;;;
;-0.137931034482758;6.14285714285714;3.6932181464173;;;
;-0.137931034482758;6.19327731092437;3.74363831242882;;;
;-0.137931034482758;6.2436974789916;3.79405847819728;;;
;-0.137931034482758;6.29411764705882;3.84447864467427;;;
;-0.137931034482758;6.34453781512605;3.89489881150654;;;
;-0.137931034482758;6.39495798319328;3.94531897887798;;;
;-0.137931034482758;6.4453781512605;3.99573914569154;;;
;-0.137931034482758;6.49579831932773;4.04615931364414;;;
;-0.137931034482758;6.54621848739496;4.09657948118749;;;
;-0.137931034482758;6.59663865546218;4.14699964885309;;;
;-0.137931034482758;6.64705882352941;4.19741981568613;;;
;-0.137931034482758;6.69747899159664;4.24783998437131;;;
;-0.137931034482758;6.74789915966387;4.29826015305723;;;
;-0.137931034482758;6.79831932773109;4.34868031894721;;;
;-0.137931034482758;6.84873949579832;4.39910048770873;;;
;-0.137931034482758;6.89915966386555;4.44952065476662;;;
;-0.137931034482758;6.94957983193277;4.49994082421889;;;
;-0.137931034482758;7;4.55036098968196;;;
;0;1;0.087672384429422;;;
;0;1.05042016806723;0.0846669532502446;;;
;0;1.10084033613445;0.0819718454727077;;;
;0;1.15126050420168;0.0795835108924533;;;
;0;1.20168067226891;0.0774902398161621;;;
;0;1.25210084033613;0.07567698361819;;;
;0;1.30252100840336;0.0741289779156057;;;
;0;1.35294117647059;0.0728340615679078;;;
;0;1.40336134453782;0.0717839508052664;;;
;0;1.45378151260504;0.0709749024692666;;;
;0;1.50420168067227;0.0704081967864194;;;
;0;1.5546218487395;0.0700907532476853;;;
;0;1.60504201680672;0.0700360460493565;;;
;0;1.65546218487395;0.0702653714778401;;;
;0;1.70588235294118;0.0708094611677247;;;
;0;1.7563025210084;0.0717104191252026;;;
;0;1.80672268907563;0.0730239585509355;;;
;0;1.85714285714286;0.0748219021027157;;;
;0;1.90756302521008;0.0771948718522067;;;
;0;1.95798319327731;0.0802550261107359;;;
;0;2.00840336134454;0.0841385966665941;;;
;0;2.05882352941176;0.0890078428757372;;;
;0;2.10924369747899;0.0950518786406522;;;
;0;2.15966386554622;0.102485672353161;;;
;0;2.21008403361345;0.111546422146253;;;
;0;2.26050420168067;0.122486551274926;;;
;0;2.3109243697479;0.135562847385395;;;
;0;2.36134453781513;0.15102185572014;;;
;0;2.41176470588235;0.169082511098631;;;
;0;2.46218487394958;0.189917985635624;;;
;0;2.51260504201681;0.21363950860976;;;
;0;2.56302521008403;0.240285095029054;;;
;0;2.61344537815126;0.269815457830489;;;
;0;2.66386554621849;0.302117966208149;;;
;0;2.71428571428571;0.33701779699385;;;
;0;2.76470588235294;0.374294010049351;;;
;0;2.81512605042017;0.413697611851906;;;
;0;2.86554621848739;0.454968847285586;;;
;0;2.91596638655462;0.497851737250725;;;
;0;2.96638655462185;0.542104872578324;;;
;0;3.01680672268908;0.587508351936153;;;
;0;3.0672268907563;0.633867340487133;;;
;0;3.11764705882353;0.681013007262803;;;
;0;3.16806722689076;0.728801642960606;;;
;0;3.21848739495798;0.777112662463038;;;
;0;3.26890756302521;0.825846040014693;;;
;0;3.31932773109244;0.874919563844788;;;
;0;3.36974789915966;0.92426615882639;;;
;0;3.42016806722689;0.973831420005123;;;
;0;3.47058823529412;1.0235714254221;;;
;0;3.52100840336134;1.07345084822263;;;
;0;3.57142857142857;1.12344135890122;;;
;0;3.6218487394958;1.17352029285863;;;
;0;3.67226890756303;1.22366955162413;;;
;0;3.72268907563025;1.27387470445082;;;
;0;3.77310924369748;1.32412425865264;;;
;0;3.82352941176471;1.37440907000896;;;
;0;3.87394957983193;1.42472186829668;;;
;0;3.92436974789916;1.47505687666069;;;
;0;3.97478991596639;1.52540950700541;;;
;0;4.02521008403361;1.57577611673054;;;
;0;4.07563025210084;1.62615381474954;;;
;0;4.12605042016807;1.67654030697318;;;
;0;4.17647058823529;1.72693377336454;;;
;0;4.22689075630252;1.77733277019696;;;
;0;4.27731092436975;1.82773615240286;;;
;0;4.32773109243698;1.87814301184142;;;
;0;4.3781512605042;1.92855262834507;;;
;0;4.42857142857143;1.97896443084679;;;
;0;4.47899159663866;2.02937796651555;;;
;0;4.52941176470588;2.07979287632916;;;
;0;4.57983193277311;2.13020887559678;;;
;0;4.63025210084034;2.18062573861458;;;
;0;4.68067226890756;2.23104328642276;;;
;0;4.73109243697479;2.28146137715307;;;
;0;4.78151260504202;2.33187989830581;;;
;0;4.83193277310924;2.38229876070323;;;
;0;4.88235294117647;2.43271789364435;;;
;0;4.9327731092437;2.48313724105489;;;
;0;4.98319327731092;2.53355675852845;;;
;0;5.03361344537815;2.58397641078335;;;
;0;5.08403361344538;2.63439616994344;;;
;0;5.13445378151261;2.68481601383237;;;
;0;5.18487394957983;2.73523592484519;;;
;0;5.23529411764706;2.78565588915886;;;
;0;5.28571428571429;2.83607589570828;;;
;0;5.33613445378151;2.88649593565994;;;
;0;5.38655462184874;2.93691600224308;;;
;0;5.43697478991597;2.98733608979066;;;
;0;5.48739495798319;3.03775619398367;;;
;0;5.53781512605042;3.08817631145711;;;
;0;5.58823529411765;3.13859643939643;;;
;0;5.63865546218487;3.18901657573583;;;
;0;5.6890756302521;3.23943671862304;;;
;0;5.73949579831933;3.28985686661356;;;
;0;5.78991596638655;3.3402770190411;;;
;0;5.84033613445378;3.390697174582;;;
;0;5.89075630252101;3.44111733255151;;;
;0;5.94117647058824;3.49153749256847;;;
;0;5.99159663865546;3.54195765451088;;;
;0;6.04201680672269;3.59237781775682;;;
;0;6.09243697478992;3.64279798158442;;;
;0;6.14285714285714;3.69321814666682;;;
;0;6.19327731092437;3.74363831220007;;;
;0;6.2436974789916;3.79405847842739;;;
;0;6.29411764705882;3.84447864466017;;;
;0;6.34453781512605;3.89489881167475;;;
;0;6.39495798319328;3.9453189785221;;;
;0;6.4453781512605;3.99573914590844;;;
;0;6.49579831932773;4.04615931322502;;;
;0;6.54621848739496;4.09657948087482;;;
;0;6.59663865546218;4.14699964869399;;;
;0;6.64705882352941;4.19741981689589;;;
;0;6.69747899159664;4.24783998460247;;;
;0;6.74789915966387;4.29826015160932;;;
;0;6.79831932773109;4.34868032040052;;;
;0;6.84873949579832;4.39910048870849;;;
;0;6.89915966386555;4.44952065483239;;;
;0;6.94957983193277;4.49994082404895;;;
;0;7;4.55036099098846;;;
